Partitioning Trillion-edge Graphs in Minutes

We introduce XtraPuLP, a new distributed-memory graph partitioner designed to process trillion-edge graphs. XtraPuLP is based on the scalable label propagation community detection technique, which has been demonstrated as a viable means to produce high quality partitions with minimal computation time. On a collection of large sparse graphs, we show that XtraPuLP partitioning quality is comparable to state-of-the-art partitioning methods. We also demonstrate that XtraPuLP can produce partitions of real-world graphs with billion+ vertices in minutes. Further, we show that using XtraPuLP partitions for distributed-memory graph analytics leads to significant end-to-end execution time reduction.

==> plots/2d_times.dat <==
Graph, Cores, Distribution, ExecTime

lj, 16, 1D-block, 19.8698
lj, 16, 1D-random, 12.2425
lj, 16, 1D-parmetis, 10.9028
lj, 16, 1D-pulp, 9.93517
lj, 16, 1D-xtrapulp, 9.80943
lj, 16, 2D-block, 15.7379
lj, 16, 2D-random, 10.0892
lj, 16, 2D-parmetis, 9.26099
lj, 16, 2D-pulp, 8.46707
lj, 16, 2D-xtrapulp, 8.31563
lj, 128, 1D-block, 6.30678
lj, 128, 1D-random, 4.28606
lj, 128, 1D-parmetis, 3.40971
lj, 128, 1D-pulp, 2.95172
lj, 128, 1D-xtrapulp, 3.05405
lj, 128, 2D-block, 4.03961
lj, 128, 2D-random, 1.91688
lj, 128, 2D-parmetis, 2.0683
lj, 128, 2D-pulp, 1.94906
lj, 128, 2D-xtrapulp, 1.85357
lj, 256, 1D-block, 4.73007
lj, 256, 1D-random, 2.9595 
lj, 256, 1D-parmetis, 2.65173
lj, 256, 1D-pulp, 2.26906
lj, 256, 1D-xtrapulp, 2.40817
lj, 256, 2D-block, 2.32287
lj, 256, 2D-random, 1.26406
lj, 256, 2D-parmetis, 1.2755
lj, 256, 2D-pulp, 1.08301
lj, 256, 2D-xtrapulp, 1.12513

orkut, 16, 1D-block, 28.8024
orkut, 16, 1D-random, 26.6242
orkut, 16, 1D-parmetis, 23.3108
orkut, 16, 1D-pulp, 23.0496
orkut, 16, 1D-xtrapulp, 23.8249
orkut, 16, 2D-block, 19.8812
orkut, 16, 2D-random, 17.2926
orkut, 16, 2D-parmetis, 17.8623
orkut, 16, 2D-pulp, 17.7347
orkut, 16, 2D-xtrapulp, 16.5081
orkut, 128, 1D-block, 10.0535
orkut, 128, 1D-random, 10.4319
orkut, 128, 1D-parmetis, 7.77359
orkut, 128, 1D-pulp, 8.37062
orkut, 128, 1D-xtrapulp, 8.35459
orkut, 128, 2D-block, 4.20038
orkut, 128, 2D-random, 3.07074
orkut, 128, 2D-parmetis, 3.56379
orkut, 128, 2D-pulp, 3.03297
orkut, 128, 2D-xtrapulp, 3.42092
orkut, 256, 1D-block, 6.55331
orkut, 256, 1D-random, 6.27192
orkut, 256, 1D-parmetis, 5.62738
orkut, 256, 1D-pulp, 5.1808
orkut, 256, 1D-xtrapulp, 5.25462
orkut, 256, 2D-block, 2.25413
orkut, 256, 2D-random, 1.94097
orkut, 256, 2D-parmetis, 1.82113
orkut, 256, 2D-pulp, 2.00137
orkut, 256, 2D-xtrapulp, 1.91054

friendster, 16, 1D-block, 237.438
friendster, 16, 1D-random, 
friendster, 16, 1D-parmetis, 
friendster, 16, 1D-pulp, 
friendster, 16, 1D-xtrapulp, 
friendster, 16, 2D-block, 
friendster, 16, 2D-random, 
friendster, 16, 2D-parmetis, 
friendster, 16, 2D-pulp, 
friendster, 16, 2D-xtrapulp, 
friendster, 128, 1D-block, 
friendster, 128, 1D-random, 
friendster, 128, 1D-parmetis, 
friendster, 128, 1D-pulp, 
friendster, 128, 1D-xtrapulp, 
friendster, 128, 2D-block, 
friendster, 128, 2D-random, 
friendster, 128, 2D-parmetis, 
friendster, 128, 2D-pulp, 
friendster, 128, 2D-xtrapulp, 
friendster, 256, 1D-block, 151.673
friendster, 256, 1D-random, 81.0273
friendster, 256, 1D-parmetis, 
friendster, 256, 1D-pulp, 
friendster, 256, 1D-xtrapulp, 
friendster, 256, 2D-block, 79.4767
friendster, 256, 2D-random, 45.9251
friendster, 256, 2D-parmetis, 
friendster, 256, 2D-pulp, 
friendster, 256, 2D-xtrapulp, 


arabic, 16, 1D-block, 43.4517
arabic, 16, 1D-random, 102.452
arabic, 16, 1D-parmetis, 34.148
arabic, 16, 1D-pulp, 37.8196
arabic, 16, 1D-xtrapulp, 37.9931
arabic, 16, 2D-block, 39.1839
arabic, 16, 2D-random, 58.6051
arabic, 16, 2D-parmetis, 26.7371
arabic, 16, 2D-pulp, 30.4533
arabic, 16, 2D-xtrapulp, 33.0818
arabic, 128, 1D-block, 9.09571
arabic, 128, 1D-random, 33.4911
arabic, 128, 1D-parmetis, 
arabic, 128, 1D-pulp, 6.32515
arabic, 128, 1D-xtrapulp, 6.19862
arabic, 128, 2D-block, 7.11114
arabic, 128, 2D-random, 15.2866
arabic, 128, 2D-parmetis, 
arabic, 128, 2D-pulp, 5.55637
arabic, 128, 2D-xtrapulp, 5.51509
arabic, 256, 1D-block, 6.94684
arabic, 256, 1D-random, 34.4599
arabic, 256, 1D-parmetis, 
arabic, 256, 1D-pulp, 4.2278
arabic, 256, 1D-xtrapulp, 4.58167
arabic, 256, 2D-block, 5.27461
arabic, 256, 2D-random, 9.12467
arabic, 256, 2D-parmetis, 
arabic, 256, 2D-pulp, 3.42304
arabic, 256, 2D-xtrapulp, 3.82643

uk-2002, 16, 1D-block, 17.3168
uk-2002, 16, 1D-random, 61.2254
uk-2002, 16, 1D-parmetis, 15.4159
uk-2002, 16, 1D-pulp, 15.895
uk-2002, 16, 1D-xtrapulp, 16.0491
uk-2002, 16, 2D-block, 16.3178
uk-2002, 16, 2D-random, 38.1826
uk-2002, 16, 2D-parmetis, 15.8177
uk-2002, 16, 2D-pulp, 16.1167
uk-2002, 16, 2D-xtrapulp, 16.5986
uk-2002, 128, 1D-block, 
uk-2002, 128, 1D-random, 
uk-2002, 128, 1D-parmetis, 
uk-2002, 128, 1D-pulp, 
uk-2002, 128, 1D-xtrapulp, 
uk-2002, 128, 2D-block, 
uk-2002, 128, 2D-random, 
uk-2002, 128, 2D-parmetis, 
uk-2002, 128, 2D-pulp, 
uk-2002, 128, 2D-xtrapulp, 
uk-2002, 256, 1D-block, 
uk-2002, 256, 1D-random, 
uk-2002, 256, 1D-parmetis, 
uk-2002, 256, 1D-pulp, 
uk-2002, 256, 1D-xtrapulp, 
uk-2002, 256, 2D-block, 
uk-2002, 256, 2D-random, 
uk-2002, 256, 2D-parmetis, 
uk-2002, 256, 2D-pulp, 
uk-2002, 256, 2D-xtrapulp, 


uk-2002, 16, 1D-block, 
uk-2002, 16, 1D-random, 
uk-2002, 16, 1D-parmetis, 
uk-2002, 16, 1D-pulp, 
uk-2002, 16, 1D-xtrapulp, 
uk-2002, 16, 2D-block, 
uk-2002, 16, 2D-random, 
uk-2002, 16, 2D-parmetis, 
uk-2002, 16, 2D-pulp, 
uk-2002, 16, 2D-xtrapulp, 
uk-2002, 128, 1D-block, 
uk-2002, 128, 1D-random, 
uk-2002, 128, 1D-parmetis, 
uk-2002, 128, 1D-pulp, 
uk-2002, 128, 1D-xtrapulp, 
uk-2002, 128, 2D-block, 
uk-2002, 128, 2D-random, 
uk-2002, 128, 2D-parmetis, 
uk-2002, 128, 2D-pulp, 
uk-2002, 128, 2D-xtrapulp, 
uk-2002, 256, 1D-block, 
uk-2002, 256, 1D-random, 
uk-2002, 256, 1D-parmetis, 
uk-2002, 256, 1D-pulp, 
uk-2002, 256, 1D-xtrapulp, 
uk-2002, 256, 2D-block, 
uk-2002, 256, 2D-random, 
uk-2002, 256, 2D-parmetis, 
uk-2002, 256, 2D-pulp, 
uk-2002, 256, 2D-xtrapulp, 

uk-2007, 16, 1D-block, 
uk-2007, 16, 1D-random, 
uk-2007, 16, 1D-pulp, 
uk-2007, 16, 1D-xtrapulp, 
uk-2007, 16, 1D-parmetis, 
uk-2007, 16, 2D-block, 
uk-2007, 16, 2D-random, 
uk-2007, 16, 2D-parmetis, 
uk-2007, 16, 2D-pulp, 
uk-2007, 16, 2D-xtrapulp, 
uk-2007, 128, 1D-block, 
uk-2007, 128, 1D-random, 
uk-2007, 128, 1D-parmetis, 
uk-2007, 128, 1D-pulp, 
uk-2007, 128, 1D-xtrapulp, 
uk-2007, 128, 2D-block, 
uk-2007, 128, 2D-random, 
uk-2007, 128, 2D-parmetis, 
uk-2007, 128, 2D-pulp, 
uk-2007, 128, 2D-xtrapulp, 
uk-2007, 256, 1D-block, 29.3821
uk-2007, 256, 1D-random, 143.136
uk-2007, 256, 1D-parmetis, 
uk-2007, 256, 1D-pulp, 19.4824
uk-2007, 256, 1D-xtrapulp, 16.2685
uk-2007, 256, 2D-block, 26.3275
uk-2007, 256, 2D-random, 52.4339
uk-2007, 256, 2D-parmetis, 
uk-2007, 256, 2D-pulp, 15.0454
uk-2007, 256, 2D-xtrapulp, 17.6483


rmat_22, 16, 1D-block, 25.1699
rmat_22, 16, 1D-random, 6.09102
rmat_22, 16, 1D-parmetis, 6.14515
rmat_22, 16, 1D-pulp, 6.55038
rmat_22, 16, 1D-xtrapulp, 6.3948
rmat_22, 16, 2D-block, 17.8022
rmat_22, 16, 2D-random, 4.13113
rmat_22, 16, 2D-parmetis, 4.26328
rmat_22, 16, 2D-pulp, 4.61066
rmat_22, 16, 2D-xtrapulp, 4.50585
rmat_22, 128, 1D-block, 
rmat_22, 128, 1D-random, 
rmat_22, 128, 1D-parmetis, 
rmat_22, 128, 1D-pulp, 
rmat_22, 128, 1D-xtrapulp, 
rmat_22, 128, 2D-block, 
rmat_22, 128, 2D-random, 
rmat_22, 128, 2D-parmetis, 
rmat_22, 128, 2D-pulp, 
rmat_22, 128, 2D-xtrapulp, 
rmat_22, 256, 1D-block, 
rmat_22, 256, 1D-random, 
rmat_22, 256, 1D-parmetis, 
rmat_22, 256, 1D-pulp, 
rmat_22, 256, 1D-xtrapulp, 
rmat_22, 256, 2D-block, 
rmat_22, 256, 2D-random, 
rmat_22, 256, 2D-parmetis, 
rmat_22, 256, 2D-pulp, 
rmat_22, 256, 2D-xtrapulp, 


rmat_24, 16, 1D-block, 138.76
rmat_24, 16, 1D-random, 144.506
rmat_24, 16, 1D-parmetis, 
rmat_24, 16, 1D-pulp, 98.8364
rmat_24, 16, 1D-xtrapulp, 99.8688
rmat_24, 16, 2D-block, 107.279
rmat_24, 16, 2D-random, 108.221
rmat_24, 16, 2D-parmetis, 
rmat_24, 16, 2D-pulp, 82.1344
rmat_24, 16, 2D-xtrapulp, 83.0738
rmat_24, 128, 1D-block, 44.197
rmat_24, 128, 1D-random, 50.4884
rmat_24, 128, 1D-parmetis, 
rmat_24, 128, 1D-pulp, 26.6704
rmat_24, 128, 1D-xtrapulp, 27.2768
rmat_24, 128, 2D-block, 25.5737
rmat_24, 128, 2D-random, 25.3065
rmat_24, 128, 2D-parmetis, 
rmat_24, 128, 2D-pulp, 15.6466
rmat_24, 128, 2D-xtrapulp, 15.5188
rmat_24, 256, 1D-block, 32.2231
rmat_24, 256, 1D-random, 37.3679
rmat_24, 256, 1D-parmetis, 
rmat_24, 256, 1D-pulp, 18.2577
rmat_24, 256, 1D-xtrapulp, 19.7568
rmat_24, 256, 2D-block, 14.6658
rmat_24, 256, 2D-random, 15.9266
rmat_24, 256, 2D-parmetis, 
rmat_24, 256, 2D-pulp, 9.96168
rmat_24, 256, 2D-xtrapulp, 10.0187

nlpkkt240, 16, 1D-block, 30.9624
nlpkkt240, 16, 1D-random, 26.666
nlpkkt240, 16, 1D-parmetis, 19.8613
nlpkkt240, 16, 1D-pulp, 19.0183
nlpkkt240, 16, 1D-xtrapulp, 17.5486
nlpkkt240, 16, 2D-block, 16.0795
nlpkkt240, 16, 2D-random, 40.9600
nlpkkt240, 16, 2D-parmetis, 16.9598
nlpkkt240, 16, 2D-pulp, 18.461
nlpkkt240, 16, 2D-xtrapulp, 18.0328
nlpkkt240, 128, 1D-block, 2.592
nlpkkt240, 128, 1D-random, 26.7295
nlpkkt240, 128, 1D-parmetis, 2.13523
nlpkkt240, 128, 1D-pulp, 2.33979
nlpkkt240, 128, 1D-xtrapulp, 2.57414
nlpkkt240, 128, 2D-block, 2.70622
nlpkkt240, 128, 2D-random, 14.5543
nlpkkt240, 128, 2D-parmetis, 2.24377
nlpkkt240, 128, 2D-pulp, 2.55857
nlpkkt240, 128, 2D-xtrapulp, 2.76318
nlpkkt240, 256, 1D-block, 1.62
nlpkkt240, 256, 1D-random, 22.6068
nlpkkt240, 256, 1D-parmetis, 1.04441
nlpkkt240, 256, 1D-pulp, 1.19952
nlpkkt240, 256, 1D-xtrapulp, 1.36627
nlpkkt240, 256, 2D-block, 1.80893
nlpkkt240, 256, 2D-random, 10.9719
nlpkkt240, 256, 2D-parmetis, 1.11849
nlpkkt240, 256, 2D-pulp, 1.32437
nlpkkt240, 256, 2D-xtrapulp, 1.56361

1cm_ped_35KR3, 16, 1D-block, 10.3041
1cm_ped_35KR3, 16, 1D-random, 78.622
1cm_ped_35KR3, 16, 1D-parmetis, 9.8483
1cm_ped_35KR3, 16, 1D-pulp, 10.4776
1cm_ped_35KR3, 16, 1D-xtrapulp, 11.0377
1cm_ped_35KR3, 16, 2D-block, 9.68611
1cm_ped_35KR3, 16, 2D-random, 37.9183
1cm_ped_35KR3, 16, 2D-parmetis, 10.0212
1cm_ped_35KR3, 16, 2D-pulp, 10.8996
1cm_ped_35KR3, 16, 2D-xtrapulp, 11.668
1cm_ped_35KR3, 128, 1D-block, 1.23592
1cm_ped_35KR3, 128, 1D-random, 23.3898
1cm_ped_35KR3, 128, 1D-parmetis, 1.32248
1cm_ped_35KR3, 128, 1D-pulp, 1.59019
1cm_ped_35KR3, 128, 1D-xtrapulp, 1.88181
1cm_ped_35KR3, 128, 2D-block, 1.32874
1cm_ped_35KR3, 128, 2D-random, 12.8219
1cm_ped_35KR3, 128, 2D-parmetis, 1.39173
1cm_ped_35KR3, 128, 2D-pulp, 1.684
1cm_ped_35KR3, 128, 2D-xtrapulp, 1.89422
1cm_ped_35KR3, 256, 1D-block, 0.647713
1cm_ped_35KR3, 256, 1D-random, 16.2237
1cm_ped_35KR3, 256, 1D-parmetis, 0.724674
1cm_ped_35KR3, 256, 1D-pulp, 0.850937
1cm_ped_35KR3, 256, 1D-xtrapulp, 1.23693
1cm_ped_35KR3, 256, 2D-block, 0.70944
1cm_ped_35KR3, 256, 2D-random, 7.11852
1cm_ped_35KR3, 256, 2D-parmetis, 0.754837
1cm_ped_35KR3, 256, 2D-pulp, 0.910399
1cm_ped_35KR3, 256, 2D-xtrapulp, 1.05903





==> plots/analysis_scaling.dat <==
Nodes, Partitioning, Analytic, ExecTime
256, VertBlock, LP, 288.237286
256, EdgeBlock, LP, 533.960624
256, Random, LP, 1113.938507
256, XtraPuLP, LP, 58.647457
256, VertBlock, PR, 276.073526
256, EdgeBlock, PR, 115.050029
256, Random, PR, 226.760097
256, XtraPuLP, PR, 54.573563
256, VertBlock, HC, 114.584645
256, EdgeBlock, HC, 45.899064
256, Random, HC, 101.120845
256, XtraPuLP, HC, 54.276175
256, VertBlock, KC, 345.300404
256, EdgeBlock, KC, 363.019902
256, Random, KC, 583.638525
256, XtraPuLP, KC, 374.967918
256, VertBlock, SCC, 157.283663
256, EdgeBlock, SCC, 107.976306
256, Random, SCC, 184.662556
256, XtraPuLP, SCC, 181.204910
256, VertBlock, WCC, 88.163270
256, EdgeBlock, WCC, 63.249636
256, Random, WCC, 112.515210
256, XtraPuLP, WCC, 38.715500
256, XtraPuLP, XtraPuLPtime, 104.906965 


==> plots/part_single_obj.dat <==
Partitioner, Graph, Parts, EdgeCut, Time, Edges
KaHIP, lj, 2, 4991396, 96.166, 68993773
KaHIP, lj, 4, 8034905, 102.904, 68993773
KaHIP, lj, 8, 9582761, 113.741, 68993773
KaHIP, lj, 16, 14432830, 125.088, 68993773
KaHIP, lj, 32, 18040720, 154.727, 68993773
KaHIP, lj, 64, 20452855, 172.374, 68993773
KaHIP, lj, 128, 22619479, 294.745, 68993773
KaHIP, lj, 256, 24834463, 389.105, 68993773
KaHIP, rmat_22, 2, 7907199, 133.649, 33554432
KaHIP, rmat_22, 4, 20475702, 162.937, 33554432
KaHIP, rmat_22, 8, 26794334, 199.745, 33554432
KaHIP, rmat_22, 16, 29011998, 209.322, 33554432
KaHIP, rmat_22, 32, 30035849, 220.041, 33554432
KaHIP, rmat_22, 64, 30550654, 265.07, 33554432
KaHIP, rmat_22, 128, 30861926, 397.665, 33554432
KaHIP, rmat_22, 256, 30961252, 1188.15, 33554432
KaHIP, uk-2002, 2, 417281, 70.249, 298113762
KaHIP, uk-2002, 4, 824297, 71.7949, 298113762
KaHIP, uk-2002, 8, 1218289, 73.4263, 298113762
KaHIP, uk-2002, 16, 1517276, 76.438, 298113762
KaHIP, uk-2002, 32, 1653217, 82.0203, 298113762
KaHIP, uk-2002, 64, 1941911, 85.1616, 298113762
KaHIP, uk-2002, 128, 2366345, 95.764, 298113762
KaHIP, uk-2002, 256, 2839468, 100.205, 298113762
ParMETIS, lj, 2, 3908287, 35.469, 68993773
ParMETIS, lj, 4, 6924304, 47.275, 68993773
ParMETIS, lj, 8, 9549597, 53.257, 68993773
ParMETIS, lj, 16, 14361184, 64.498, 68993773
ParMETIS, lj, 32, 19505533, 74.046, 68993773
ParMETIS, lj, 64, 20376495, 75.843, 68993773
ParMETIS, lj, 128, 22671826, 84.033, 68993773
ParMETIS, lj, 256, 24235589, 95.785, 68993773
ParMETIS, rmat_22, 2, 12947408, 54.273, 33554432
ParMETIS, rmat_22, 4, 19215147, 82.684, 33554432
ParMETIS, rmat_22, 8, 23797562, 99.104, 33554432
ParMETIS, rmat_22, 16, 25815779, 105.964, 33554432
ParMETIS, rmat_22, 32, 26849935, 121.730, 33554432
ParMETIS, rmat_22, 64, 30188372, 104.056, 33554432
ParMETIS, rmat_22, 128, 30536032, 122.999, 33554432
ParMETIS, rmat_22, 256, 30815552, 180.765, 33554432
ParMETIS, uk-2002, 2, 843248, 43.849, 298113762
ParMETIS, uk-2002, 4, 1630448, 45.101, 298113762
ParMETIS, uk-2002, 8, 2139215, 46.324, 298113762
ParMETIS, uk-2002, 16, 2509966, 46.374, 298113762
ParMETIS, uk-2002, 32, 2792943, 47.199, 298113762
ParMETIS, uk-2002, 64, 3148617, 47.101, 298113762
ParMETIS, uk-2002, 128, 3278090, 47.532, 298113762
ParMETIS, uk-2002, 256, 3587116, 51.089, 298113762
XtraPuLP, lj, 2, 5978171, 8.123121, 68993773
XtraPuLP, lj, 4, 9139599, 8.676817, 68993773
XtraPuLP, lj, 8, 12473402, 8.666633, 68993773
XtraPuLP, lj, 16, 18236196, 10.144428, 68993773
XtraPuLP, lj, 32, 20927359, 9.681663, 68993773
XtraPuLP, lj, 64, 24075520, 10.680061, 68993773
XtraPuLP, lj, 128, 25678012, 12.348756, 68993773
XtraPuLP, lj, 256, 27028285, 15.675239, 68993773
XtraPuLP, rmat_22, 2, 8424192, 4.480346, 33554432
XtraPuLP, rmat_22, 4, 16850344, 4.500830, 33554432
XtraPuLP, rmat_22, 8, 21439200, 4.765110, 33554432
XtraPuLP, rmat_22, 16, 27954980, 5.065812, 33554432
XtraPuLP, rmat_22, 32, 29852951, 5.065812, 33554432
XtraPuLP, rmat_22, 64, 30672600, 5.939468, 33554432
XtraPuLP, rmat_22, 128, 31292247, 6.857026, 33554432
XtraPuLP, rmat_22, 256, 31757253, 8.252943, 33554432
XtraPuLP, uk-2002, 2, 2072125, 12.819331, 298113762
XtraPuLP, uk-2002, 4, 3739732, 13.563995, 298113762
XtraPuLP, uk-2002, 8, 4405756, 13.763268, 298113762
XtraPuLP, uk-2002, 16, 4378635, 12.983380, 298113762
XtraPuLP, uk-2002, 32, 5421130, 15.503473, 298113762
XtraPuLP, uk-2002, 64, 6697160, 18.130356, 298113762
XtraPuLP, uk-2002, 128, 7406805, 24.570065, 298113762
XtraPuLP, uk-2002, 256, 8068354, 36.653167, 298113762
PuLP, lj, 2, 5217561, 3.314856, 68993773
PuLP, lj, 4, 9573901, 3.987771, 68993773
PuLP, lj, 8, 11716784, 4.488424, 68993773
PuLP, lj, 16, 17188448, 5.294288, 68993773
PuLP, lj, 32, 20568026, 5.785051, 68993773
PuLP, lj, 64, 23441634, 5.896046, 68993773
PuLP, lj, 128, 25271111, 7.131915, 68993773
PuLP, lj, 256, 26969406, 8.477771, 68993773
PuLP, rmat_22, 2, 11572152, 8.367156, 33554432
PuLP, rmat_22, 4, 20966341, 9.081992, 33554432
PuLP, rmat_22, 8, 26933375, 11.023996, 33554432
PuLP, rmat_22, 16, 29390852, 13.357634, 33554432
PuLP, rmat_22, 32, 30469096, 11.292468, 33554432
PuLP, rmat_22, 64, 31478861, 13.450082, 33554432
PuLP, rmat_22, 128, 31577237, 13.450082, 33554432
PuLP, rmat_22, 256, 31883554, 12.162238, 33554432
PuLP, uk-2002, 2, 1856195, 3.954826, 298113762
PuLP, uk-2002, 4, 2892632, 4.955911, 298113762
PuLP, uk-2002, 8, 3582103, 5.045670, 298113762
PuLP, uk-2002, 16, 3195051, 5.518606, 298113762
PuLP, uk-2002, 32, 3755662, 6.932879, 298113762
PuLP, uk-2002, 64, 3757008, 6.908816, 298113762
PuLP, uk-2002, 128, 4268086, 8.629692, 298113762
PuLP, uk-2002, 256, 4935358, 12.108833, 298113762

==> plots/quality_bw.dat <==
Partitioner, Graph, Parts, Nodes, VertBal, EdgeBal, EdgeCut, MaxCut, EdgeCutRatio, MaxCutRatio, MaxCutRatioScaled
XtraPuLP, WC, 256, 256, 1.104, 1.155, 6266284949, 188947922, 0.04867512158, 0.00146770584, 0.37573269753
XtraPuLP, WC, 256, 512, 1.100, 1.324, 6633368280, 197546220, 0.05152654406, 0.00153449553, 0.392830857
XtraPuLP, WC, 256, 1024, 1.103, 1.243, 9102345911, 220148620, 0.0707050186, 0.001710066, 0.43777689627
XtraPuLP, WC, 256, 2048, 1.112, 1.200, 5761014245, 353872283, 0.04475029001, 0.00274880196, 0.70369330377
XtraPuLP, WC, 256, 4096, 1.109, 1.232, 5833251717, 326549980, 0.04531141479, 0.00253656833, 0.64936149371


==> plots/quality_compton.dat <==
Graph, Partitioner, Parts, EdgeCut, CommVol, MaxCut, EdgeCutRatio, CommVolRatio, MaxCutRatio, MaxCutRatioScaled, VertBal, EdgeBal, CutBal
orkut, PuLP, 2, 4506735, 947746, 4506735, 0.038458272, 0.008087606, 0.038458272, 0.076916544, 1.081969303, 1.147128000, 1.000000000
orkut, PuLP, 4, 31902870, 4400423, 18138970, 0.272243446, 0.037551055, 0.154789075, 0.619156302, 1.099999219, 1.097681354, 1.137137230
orkut, PuLP, 8, 45775423, 9654153, 15386741, 0.390625005, 0.082383812, 0.131302901, 1.050423205, 1.099999740, 1.125282044, 1.344541701
orkut, PuLP, 16, 57714339, 17213357, 9360994, 0.492505854, 0.146890344, 0.079882132, 1.278114114, 1.099999479, 1.150400936, 1.297562449
orkut, PuLP, 32, 64947555, 27102422, 5613800, 0.554230575, 0.231278778, 0.047905422, 1.532973503, 1.100011457, 1.146701471, 1.382974662
orkut, PuLP, 64, 78941870, 41495724, 2991818, 0.673651189, 0.354104153, 0.025530715, 1.633965749, 1.100008332, 1.174673333, 1.212768572
orkut, PuLP, 128, 81497582, 52174803, 1584883, 0.695460380, 0.445234173, 0.013524620, 1.731151389, 1.100020830, 1.180287648, 1.244608896
orkut, PuLP, 256, 86316275, 64780527, 816501, 0.736580739, 0.552805240, 0.006967619, 1.783710512, 1.100108322, 1.243319502, 1.210805186
lj, PuLP, 2, 5140642, 1477830, 5140642, 0.074508784, 0.021419772, 0.074508784, 0.149017568, 1.088204222, 1.042753209, 1.000000000
lj, PuLP, 4, 9463366, 3145263, 6133689, 0.137162614, 0.045587639, 0.088902077, 0.355608307, 1.099999505, 1.112879971, 1.296301923
lj, PuLP, 8, 12485918, 4982303, 3734977, 0.180971675, 0.072213817, 0.054135001, 0.433080007, 1.099993729, 1.448568984, 1.196540986
lj, PuLP, 16, 18654528, 7723266, 3448459, 0.270379886, 0.111941500, 0.049982182, 0.799714914, 1.099999010, 1.108246177, 1.478873067
lj, PuLP, 32, 22135791, 10376375, 2246343, 0.320837528, 0.150395821, 0.032558645, 1.041876640, 1.100002641, 1.130509180, 1.623683462
lj, PuLP, 64, 23945190, 12769429, 1341976, 0.347063069, 0.185080901, 0.019450696, 1.244844545, 1.099996039, 1.214147508, 1.793399266
lj, PuLP, 128, 25756461, 15265669, 685500, 0.373315739, 0.221261552, 0.009935686, 1.271767789, 1.100002640, 1.391529572, 1.703342266
lj, PuLP, 256, 26486703, 17369117, 350308, 0.383899910, 0.251749053, 0.005077397, 1.299813683, 1.099984156, 1.726193222, 1.692911861
twitter, PuLP, 2, 781468316, 45938476, 781468316, 0.398045493, 0.023399034, 0.398045493, 0.796090986, 1.100000034, 1.384961106, 1.000000000
twitter, PuLP, 4, 1148698363, 123336259, 652203184, 0.585096282, 0.062822051, 0.332203536, 1.328814145, 1.100000076, 1.280433517, 1.135551692
twitter, PuLP, 8, 1408869075, 222635181, 427390450, 0.717615768, 0.113400542, 0.217693845, 1.741550760, 1.100000304, 1.387122955, 1.213428440
twitter, PuLP, 16, 1437637073, 319573054, 216012468, 0.732268918, 0.162776419, 0.110027224, 1.760435582, 1.099999696, 1.154671166, 1.202041724
twitter, PuLP, 32, 1596237328, 506503939, 108613741, 0.813052892, 0.257990767, 0.055323049, 1.770337575, 1.100000304, 1.153337958, 1.088697668
twitter, PuLP, 64, 1618921057, 663068601, 56045829, 0.824606983, 0.337737900, 0.028547273, 1.827025496, 1.099999148, 1.262808622, 1.107815926
twitter, PuLP, 128, 1622676478, 808830983, 28171591, 0.826519829, 0.411982829, 0.014349366, 1.836718840, 1.099998052, 1.273791623, 1.111116059
twitter, PuLP, 256, 1697820717, 1021493976, 15023959, 0.864794990, 0.520303978, 0.007652542, 1.959050772, 1.099995618, 1.166162038, 1.132667769
friendster, PuLP, 2, 217132605, 27547569, 217132605, 0.120223994, 0.015252793, 0.120223994, 0.240447989, 1.100000021, 1.101256404, 1.000000000
friendster, PuLP, 4, 317577469, 56002950, 205156300, 0.175839238, 0.031008233, 0.113592843, 0.454371371, 1.099998775, 1.202031497, 1.292007908
friendster, PuLP, 8, 570873821, 119045239, 232262670, 0.316086711, 0.065914072, 0.128601349, 1.028810792, 1.099999939, 1.138612513, 1.627418612
friendster, PuLP, 16, 806086447, 207581922, 139529619, 0.446321419, 0.114935884, 0.077256053, 1.236096854, 1.099999951, 1.131136924, 1.384760860
friendster, PuLP, 32, 804567159, 297323979, 72790166, 0.445480206, 0.164625098, 0.040303134, 1.289700292, 1.099999951, 1.143336192, 1.447539404
friendster, PuLP, 64, 944375745, 429035709, 40895090, 0.522890720, 0.237552470, 0.022643173, 1.449163051, 1.099999025, 1.140936230, 1.385722673
friendster, PuLP, 128, 1058934691, 596643709, 22513123, 0.586320780, 0.330355222, 0.012465275, 1.595555164, 1.099999025, 1.138721262, 1.360650408
friendster, PuLP, 256, 1219702114, 813813212, 11814121, 0.675335977, 0.450599646, 0.006541352, 1.674586131, 1.099999220, 1.139088735, 1.239817159
sk, PuLP, 2, 12856045, 6076387, 12856045, 0.006594830, 0.003117035, 0.006594830, 0.013189661, 1.043029196, 1.072970944, 1.000000000
sk, PuLP, 4, 26338325, 11757036, 19060326, 0.013510903, 0.006031066, 0.009777472, 0.039109887, 1.089040276, 1.097783346, 1.447345391
sk, PuLP, 8, 37961859, 17783270, 17389258, 0.019473486, 0.009122374, 0.008920256, 0.071362045, 1.099594645, 1.126917878, 1.832287458
sk, PuLP, 16, 53944775, 24317250, 17894859, 0.027672323, 0.012474143, 0.009179616, 0.146873863, 1.099999368, 1.137092803, 2.653804484
sk, PuLP, 32, 75809976, 34215719, 18873342, 0.038888625, 0.017551810, 0.009681554, 0.309809714, 1.099999684, 1.164621323, 3.983295068
sk, PuLP, 64, 88551968, 37994174, 11908792, 0.045424949, 0.019490063, 0.006108913, 0.390970459, 1.099999494, 1.294961714, 4.303477996
sk, PuLP, 128, 135689057, 52238110, 10701630, 0.069605099, 0.026796847, 0.005489669, 0.702677691, 1.100003033, 1.342952492, 5.047603601
sk, PuLP, 256, 186943849, 68407665, 10233108, 0.095897528, 0.035091425, 0.005249329, 1.343828231, 1.100000506, 1.596141677, 7.006586668
it, PuLP, 2, 16549662, 6331788, 16549662, 0.014381939, 0.005502432, 0.014381939, 0.028763878, 1.089342074, 1.105871498, 1.000000000
it, PuLP, 4, 32025482, 12558234, 21751871, 0.027830689, 0.010913320, 0.018902746, 0.075610986, 1.099999341, 1.093187643, 1.358410259
it, PuLP, 8, 26974970, 9869681, 16028653, 0.023441709, 0.008576921, 0.013929173, 0.111433386, 1.099999748, 1.127798309, 2.376818932
it, PuLP, 16, 41311913, 14139287, 20487461, 0.035900756, 0.012287281, 0.017803953, 0.284863243, 1.099999729, 1.144236672, 3.967371483
it, PuLP, 32, 42715565, 17175696, 13340499, 0.037120554, 0.014925973, 0.011593121, 0.370979876, 1.099999768, 1.150053200, 4.996961345
it, PuLP, 64, 43129982, 21793904, 8608637, 0.037480689, 0.018939275, 0.007481053, 0.478787389, 1.099999380, 1.274080396, 6.387123833
it, PuLP, 128, 41117247, 31123435, 3879029, 0.035731588, 0.027046795, 0.003370943, 0.431480697, 1.100000310, 1.627928853, 6.037809559
it, PuLP, 256, 59449984, 34277994, 6084134, 0.051663049, 0.029788161, 0.005287216, 1.353527361, 1.100001860, 1.700189082, 13.099587592
indochina, PuLP, 2, 1839790, 543971, 1839790, 0.009478113, 0.002802395, 0.009478113, 0.018956226, 1.100002050, 1.165353516, 1.000000000
indochina, PuLP, 4, 3459536, 1195148, 2587410, 0.017822617, 0.006157087, 0.013329654, 0.053318617, 1.100003129, 1.505834357, 1.495813311
indochina, PuLP, 8, 1209878, 766610, 643083, 0.006232973, 0.003949373, 0.003312994, 0.026503953, 1.099999353, 2.185549165, 2.126112097
indochina, PuLP, 16, 39165157, 2168313, 23170891, 0.201768564, 0.011170577, 0.119370322, 1.909925156, 1.099999353, 1.609267776, 4.732960771
indochina, PuLP, 32, 49572495, 3269239, 15664135, 0.255384426, 0.016842258, 0.080697494, 2.582319815, 1.099999568, 1.650048455, 5.055751901
indochina, PuLP, 64, 54338013, 3172508, 7607407, 0.279935119, 0.016343925, 0.039191355, 2.508246748, 1.099995684, 1.473940205, 4.480052554
indochina, PuLP, 128, 56880108, 4020247, 5029196, 0.293031322, 0.020711253, 0.025909092, 3.316363778, 1.099987916, 1.762089934, 5.658723309
indochina, PuLP, 256, 58113456, 4774060, 2909533, 0.299385206, 0.024594699, 0.014989147, 3.837221636, 1.100024169, 2.002400299, 6.408507723
arabic, PuLP, 2, 3138998, 1739562, 3138998, 0.004904689, 0.002718069, 0.004904689, 0.009809378, 1.008646194, 1.034124522, 1.000000000
arabic, PuLP, 4, 12611425, 4776374, 9634763, 0.019705369, 0.007463091, 0.015054331, 0.060217323, 1.211134193, 1.194315354, 1.527942213
arabic, PuLP, 8, 10858802, 4879596, 6050589, 0.016966893, 0.007624376, 0.009454054, 0.075632428, 1.099880311, 1.116976100, 2.228824105
arabic, PuLP, 16, 17939601, 7514967, 7931756, 0.028030651, 0.011742147, 0.012393380, 0.198294073, 1.099999508, 1.139736787, 3.537094356
arabic, PuLP, 32, 19351381, 8059801, 5949738, 0.030236559, 0.012593451, 0.009296475, 0.297487185, 1.099999437, 1.170416614, 4.919331371
arabic, PuLP, 64, 18635707, 10064254, 2629359, 0.029118318, 0.015725411, 0.004108377, 0.262936136, 1.100001407, 1.326618169, 4.514964033
arabic, PuLP, 128, 28188494, 9625220, 4390438, 0.044044560, 0.015039419, 0.006860066, 0.878088483, 1.100002251, 1.636526646, 9.968193735
arabic, PuLP, 256, 38996556, 13383758, 3212037, 0.060932171, 0.020912140, 0.005018813, 1.284816238, 1.100003377, 1.989490163, 10.543017077
uk-2002, PuLP, 2, 1909105, 1221815, 1909105, 0.006403949, 0.004098486, 0.006403949, 0.012807897, 1.008303551, 1.053836868, 1.000000000
uk-2002, PuLP, 4, 7369398, 3655207, 4771447, 0.024720088, 0.012261117, 0.016005458, 0.064021831, 1.211220394, 1.185975102, 1.294935426
uk-2002, PuLP, 8, 4528859, 3043789, 1822255, 0.015191715, 0.010210162, 0.006112618, 0.048900944, 1.096917978, 1.097271692, 1.609461549
uk-2002, PuLP, 16, 5034480, 3601603, 1237266, 0.016887783, 0.012081305, 0.004150316, 0.066405061, 1.099998702, 1.114055363, 1.966068882
uk-2002, PuLP, 32, 5602114, 4140882, 807332, 0.018791869, 0.013890275, 0.002708137, 0.086660393, 1.099998615, 1.131739229, 2.305797430
uk-2002, PuLP, 64, 5376748, 4288207, 394502, 0.018035895, 0.014384466, 0.001323330, 0.084693144, 1.099999308, 1.140717804, 2.347912011
uk-2002, PuLP, 128, 6677082, 5025457, 439765, 0.022397768, 0.016857515, 0.001475160, 0.188820521, 1.099996538, 1.146057401, 4.215181177
uk-2002, PuLP, 256, 8182673, 5798459, 449961, 0.027448157, 0.019450492, 0.001509361, 0.386396394, 1.100004155, 1.164853039, 7.038723497
uk-2005, PuLP, 2, 5766296, 3356477, 5766296, 0.006158177, 0.003584585, 0.006158177, 0.012316354, 1.040349242, 1.071421533, 1.000000000
uk-2005, PuLP, 4, 12697153, 7346603, 8150725, 0.013560058, 0.007845881, 0.008704652, 0.034818609, 1.098763830, 1.094544098, 1.283866613
uk-2005, PuLP, 8, 17985368, 9691310, 7764459, 0.019207662, 0.010349936, 0.008292136, 0.066337086, 1.100000020, 1.129249175, 1.726839437
uk-2005, PuLP, 16, 59206853, 19088198, 30244235, 0.063230577, 0.020385440, 0.032299647, 0.516794345, 1.099999878, 1.187328409, 4.086586111
uk-2005, PuLP, 32, 84407774, 26036555, 29544185, 0.090144163, 0.027806011, 0.031552021, 1.009664665, 1.099999513, 1.270212495, 5.600278061
uk-2005, PuLP, 64, 85921017, 32309219, 13318920, 0.091760246, 0.034504968, 0.014224080, 0.910341114, 1.099998378, 1.557573693, 4.960433914
uk-2005, PuLP, 128, 95826071, 47606926, 7493666, 0.102338452, 0.050842314, 0.008002939, 1.024376195, 1.099998053, 1.621301896, 5.004846937
uk-2005, PuLP, 256, 103629441, 71187505, 4563195, 0.110672143, 0.076025439, 0.004873312, 1.247567942, 1.099997405, 1.909414055, 5.636329087
uk-2007, PuLP, 2, 53048144, 13374035, 55661353, 0.016066059, 0.004050435, 0.016857491, 0.033714982, 1.081658840, 1.030969378, 1.049261086
uk-2007, PuLP, 4, 73878223, 21837798, 51802994, 0.022374617, 0.006613754, 0.015688955, 0.062755822, 1.099999728, 1.089457881, 1.402388743
uk-2007, PuLP, 8, 61486985, 23110114, 27633755, 0.018621830, 0.006999085, 0.008369106, 0.066952849, 1.099975258, 1.080812459, 1.797697888
uk-2007, PuLP, 16, 99314398, 35210780, 43992697, 0.030078168, 0.010663869, 0.013323544, 0.213176704, 1.099999819, 1.203860629, 3.543711704
uk-2007, PuLP, 32, 70063591, 27844620, 15549954, 0.021219325, 0.008432968, 0.004709429, 0.150701742, 1.099999849, 1.229512519, 3.551049626
uk-2007, PuLP, 64, 64599285, 25694872, 6806323, 0.019564416, 0.007781900, 0.002061350, 0.131926408, 1.100000181, 1.286694207, 3.371591276
uk-2007, PuLP, 128, 92910063, 26566639, 12789924, 0.028138564, 0.008045921, 0.003873532, 0.495812106, 1.099999275, 1.384690677, 8.810191744
uk-2007, PuLP, 256, 122228879, 30607292, 8474923, 0.037018004, 0.009269666, 0.002566699, 0.657074969, 1.099998066, 1.760647551, 8.875077225
rmat_22, PuLP, 2, 15022352, 1421903, 15022352, 0.447700985, 0.042376035, 0.447700985, 0.895401970, 1.062919435, 1.127673787, 1.000000000
rmat_22, PuLP, 4, 22216805, 3196630, 11289351, 0.662112406, 0.095267001, 0.336448884, 1.345795535, 1.074506249, 1.025066714, 1.016289348
rmat_22, PuLP, 8, 26471931, 5931079, 6748747, 0.788925041, 0.176759937, 0.201128353, 1.609026828, 1.099996920, 1.028198255, 1.019759042
rmat_22, PuLP, 16, 28594234, 9324531, 3642061, 0.852174589, 0.277892686, 0.108541904, 1.736670464, 1.094918666, 1.026300655, 1.018964119
rmat_22, PuLP, 32, 29748210, 13574364, 1908027, 0.886565751, 0.404547591, 0.056863662, 1.819637181, 1.099998460, 1.033595727, 1.026228171
rmat_22, PuLP, 64, 30386170, 18843696, 960876, 0.905578448, 0.561585913, 0.028636349, 1.832726321, 1.099969202, 1.021237330, 1.011909677
rmat_22, PuLP, 128, 30928768, 24828248, 508042, 0.921749126, 0.739939457, 0.015140853, 1.938029228, 1.099969202, 1.065829714, 1.051279243
rmat_22, PuLP, 256, 31271767, 31307550, 269821, 0.931971287, 0.933037698, 0.008041296, 2.058571656, 1.099913761, 1.108618207, 1.104420609
rmat_24, PuLP, 2, 91262042, 16201171, 91262042, 0.339977602, 0.060354068, 0.339977602, 0.679955204, 1.039588650, 1.088946107, 1.000000000
rmat_24, PuLP, 4, 144229872, 44909150, 72248061, 0.537298146, 0.167299624, 0.269145003, 1.076580012, 1.090635159, 1.080173698, 1.001846017
rmat_24, PuLP, 8, 187200301, 91599663, 47474484, 0.697375467, 0.341235338, 0.176856238, 1.414849906, 1.099996758, 1.058307997, 1.014410447
rmat_24, PuLP, 16, 218591248, 159826175, 27769545, 0.814315857, 0.595398901, 0.103449618, 1.655193884, 1.099999619, 1.066239140, 1.016309524
rmat_24, PuLP, 32, 232229633, 239088607, 15012510, 0.865122800, 0.890674468, 0.055925961, 1.789630746, 1.099999237, 1.075508757, 1.034321823
rmat_24, PuLP, 64, 238911897, 317731691, 7612046, 0.890016175, 1.183642787, 0.028357083, 1.814853329, 1.100000000, 1.052661632, 1.019562095
rmat_24, PuLP, 128, 242067018, 383204728, 3805697, 0.901769916, 1.427548859, 0.014177328, 1.814698045, 1.099998474, 1.025384849, 1.006187014
rmat_24, PuLP, 256, 246338723, 432148893, 1936436, 0.917683257, 1.609880082, 0.007213788, 1.846729702, 1.099990845, 1.019026738, 1.006191553
rmat_26, PuLP, 2, 356249096, 64610922, 356249096, 0.331782826, 0.060173611, 0.331782826, 0.663565652, 1.045897951, 1.099999974, 1.000000000
rmat_26, PuLP, 4, 578654356, 178576410, 291708336, 0.538913865, 0.166312242, 0.271674559, 1.086698236, 1.099559945, 1.057925035, 1.008229985
rmat_26, PuLP, 8, 748685901, 362633353, 189166776, 0.697268081, 0.337728629, 0.176175289, 1.409402311, 1.099653719, 1.059256997, 1.010660285
rmat_26, PuLP, 16, 869500429, 627401042, 109797008, 0.809785379, 0.584312754, 0.102256433, 1.636102924, 1.100000000, 1.073609261, 1.010207749
rmat_26, PuLP, 32, 928411804, 941595917, 59874395, 0.864650872, 0.876929534, 0.055762377, 1.784396052, 1.100000191, 1.072057968, 1.031859294
rmat_26, PuLP, 64, 953164451, 1254778686, 30711431, 0.887703571, 1.168603717, 0.028602250, 1.830543983, 1.100000000, 1.052083388, 1.031055893
rmat_26, PuLP, 128, 965833380, 1514558086, 15193635, 0.899502431, 1.410542137, 0.014150176, 1.811222493, 1.099998474, 1.024475309, 1.006791357
rmat_26, PuLP, 256, 982233112, 1711298865, 7734039, 0.914775871, 1.593771265, 0.007202885, 1.843938598, 1.099998474, 1.021982721, 1.007863683
wdc12-pay, PuLP, 2, 311532872, 34157020, 311532872, 0.500007568, 0.054821722, 0.500007568, 1.000015137, 1.000039091, 1.004541260, 1.000000000
wdc12-pay, PuLP, 4, 467290823, 83561362, 237000216, 0.749997734, 0.134115264, 0.380383299, 1.521533197, 1.000338049, 1.021506152, 1.014358532
wdc12-pay, PuLP, 8, 545177652, 150271690, 139392844, 0.875005422, 0.241184764, 0.223724310, 1.789794484, 1.001103876, 1.026518142, 1.022733368
wdc12-pay, PuLP, 16, 584117028, 234381191, 76189419, 0.937502784, 0.376179787, 0.122283359, 1.956533749, 1.001310068, 1.046628440, 1.043481575
wdc12-pay, PuLP, 32, 603579036, 333088356, 41671765, 0.968739139, 0.534603934, 0.066882823, 2.140250331, 1.001504512, 1.108178525, 1.104657739
wdc12-pay, PuLP, 64, 613318163, 441182190, 23753526, 0.984370353, 0.708093604, 0.038124204, 2.439949058, 1.003738194, 1.243299289, 1.239345093
wdc12-pay, PuLP, 128, 618185751, 551941947, 14438471, 0.992182790, 0.885862057, 0.023173621, 2.966223517, 1.005156026, 1.498699366, 1.494796955
wdc12-pay, PuLP, 256, 620623498, 658856627, 9452246, 0.996095353, 1.057459195, 0.015170773, 3.883717933, 1.008510225, 1.953151299, 1.949470994
host, PuLP, 2, 414727630, 58546487, 414727630, 0.202979068, 0.028654255, 0.202979068, 0.405958136, 1.100000002, 1.155922579, 1.000000000
host, PuLP, 4, 150903322, 46229589, 117242594, 0.073856221, 0.022626028, 0.057381739, 0.229526954, 1.099990749, 1.108972275, 1.553876912
host, PuLP, 8, 334778618, 112591765, 153360224, 0.163849830, 0.055105495, 0.075058697, 0.600469572, 1.099999937, 1.472845596, 1.832377776
host, PuLP, 16, 493633012, 205086573, 99824743, 0.241597524, 0.100374989, 0.048856965, 0.781711440, 1.099999946, 2.177620077, 1.617796888
host, PuLP, 32, 1065753347, 292221446, 111321464, 0.521608896, 0.143021184, 0.054483775, 1.743480810, 1.099999964, 1.289975184, 1.671252954
host, PuLP, 64, 1094007439, 292321247, 74923060, 0.535437223, 0.143070030, 0.036669399, 2.346841528, 1.099999641, 1.687336118, 2.191518876
host, PuLP, 128, 1123924809, 320843976, 51431696, 0.550079603, 0.157029835, 0.025172082, 3.222026437, 1.099998996, 2.602963672, 2.928691087
host, PuLP, 256, 1117461199, 348554998, 30648522, 0.546916135, 0.170592368, 0.015000227, 3.840058011, 1.099999139, 4.868884506, 3.510646362
nlpkkt160, PuLP, 2, 857687, 248572, 857687, 0.007755822, 0.002247774, 0.007755822, 0.015511644, 1.006900132, 1.006902986, 1.000000000
nlpkkt160, PuLP, 4, 2610359, 734657, 1762098, 0.023604736, 0.006643299, 0.015934156, 0.063736626, 1.099063403, 1.098583977, 1.350081702
nlpkkt160, PuLP, 8, 3079108, 957445, 1128291, 0.027843502, 0.008657909, 0.010202821, 0.081622566, 1.095672145, 1.093238989, 1.465738602
nlpkkt160, PuLP, 16, 3539839, 1121623, 741420, 0.032009764, 0.010142524, 0.006704459, 0.107271338, 1.094871141, 1.086394699, 1.675604719
nlpkkt160, PuLP, 32, 4429776, 1450025, 440724, 0.040057204, 0.013112167, 0.003985351, 0.127531219, 1.096267551, 1.080817393, 1.591865596
nlpkkt160, PuLP, 64, 5735809, 1915311, 263391, 0.051867289, 0.017319617, 0.002381776, 0.152433675, 1.099884960, 1.078130414, 1.469461659
nlpkkt160, PuLP, 128, 7036976, 2408366, 169082, 0.063633371, 0.021778170, 0.001528965, 0.195707502, 1.099742224, 1.078623150, 1.537783154
nlpkkt160, PuLP, 256, 8662883, 3051223, 94143, 0.078335983, 0.027591345, 0.000851313, 0.217936138, 1.099969325, 1.070472318, 1.391044765
nlpkkt200, PuLP, 2, 1031192, 296531, 1031192, 0.004774199, 0.001372876, 0.004774199, 0.009548399, 1.009188906, 1.008389066, 1.000000000
nlpkkt200, PuLP, 4, 5735101, 1502630, 4425821, 0.026552278, 0.006956856, 0.020490594, 0.081962375, 1.098727018, 1.098832733, 1.543415414
nlpkkt200, PuLP, 8, 6331556, 1738150, 2671486, 0.029313738, 0.008047261, 0.012368402, 0.098947218, 1.097166311, 1.094501717, 1.687728221
nlpkkt200, PuLP, 16, 5894057, 1859551, 1150249, 0.027288213, 0.008609322, 0.005325404, 0.085206466, 1.097996498, 1.091728663, 1.561232551
nlpkkt200, PuLP, 32, 7845741, 2517127, 794999, 0.036324086, 0.011653755, 0.003680674, 0.117781556, 1.093965307, 1.082185700, 1.621261854
nlpkkt200, PuLP, 64, 9680642, 3166970, 497608, 0.044819279, 0.014662389, 0.002303821, 0.147444518, 1.099670405, 1.082208842, 1.644880512
nlpkkt200, PuLP, 128, 11533582, 3872818, 266858, 0.053397990, 0.017930313, 0.001235495, 0.158143383, 1.099996059, 1.077563728, 1.480802355
nlpkkt200, PuLP, 256, 14333614, 4928288, 168602, 0.066361532, 0.022816909, 0.000780591, 0.199831332, 1.099985813, 1.073676707, 1.505632548
nlpkkt240, PuLP, 2, 1608242, 491648, 1608242, 0.004308876, 0.001317247, 0.004308876, 0.008617752, 1.009886615, 1.009862755, 1.000000000
nlpkkt240, PuLP, 4, 8787769, 2175228, 6354011, 0.023544594, 0.005827973, 0.017023959, 0.068095837, 1.092107662, 1.091981904, 1.446103495
nlpkkt240, PuLP, 8, 7418018, 2257888, 2814058, 0.019874695, 0.006049439, 0.007539554, 0.060316434, 1.097928755, 1.095990783, 1.517418244
nlpkkt240, PuLP, 16, 9703674, 2984311, 1868441, 0.025998528, 0.007995703, 0.005006013, 0.080096207, 1.088465536, 1.084916577, 1.540399325
nlpkkt240, PuLP, 32, 11828833, 3732273, 1143733, 0.031692352, 0.009999678, 0.003064343, 0.098058985, 1.095859849, 1.087196318, 1.547045822
nlpkkt240, PuLP, 64, 15805290, 5028659, 785823, 0.042346258, 0.013473014, 0.002105413, 0.134746429, 1.098647038, 1.082338398, 1.591009424
nlpkkt240, PuLP, 128, 17511946, 5759036, 438805, 0.046918809, 0.015429873, 0.001175668, 0.150485509, 1.098746204, 1.079609820, 1.603684497
nlpkkt240, PuLP, 256, 21181432, 7122383, 280588, 0.056750262, 0.019082615, 0.000751766, 0.192452110, 1.099983539, 1.076165892, 1.695610281
1cm_ped_35KR1, PuLP, 2, 30347, 8738, 30347, 0.008642197, 0.002488455, 0.008642197, 0.017284393, 1.008326200, 1.006042229, 1.000000000
1cm_ped_35KR1, PuLP, 4, 117815, 36163, 85453, 0.033550349, 0.010298189, 0.024334522, 0.097338086, 1.096480133, 1.097571690, 1.450629623
1cm_ped_35KR1, PuLP, 8, 181946, 59399, 73614, 0.051813032, 0.016915139, 0.020963126, 0.167705011, 1.099769075, 1.096711149, 1.618378141
1cm_ped_35KR1, PuLP, 16, 253240, 86189, 46029, 0.072115461, 0.024544191, 0.013107813, 0.209725012, 1.099853841, 1.100103652, 1.454109301
1cm_ped_35KR1, PuLP, 32, 322084, 115028, 25991, 0.091720182, 0.032756757, 0.007401479, 0.236847317, 1.099964925, 1.100040090, 1.291177746
1cm_ped_35KR1, PuLP, 64, 402200, 150059, 15288, 0.114534952, 0.042732477, 0.004353638, 0.278632848, 1.099859682, 1.099875150, 1.216425233
1cm_ped_35KR1, PuLP, 128, 499391, 193386, 9084, 0.142212060, 0.055070868, 0.002586947, 0.331129161, 1.099625819, 1.100029150, 1.164230556
1cm_ped_35KR1, PuLP, 256, 623246, 252126, 5606, 0.177482342, 0.071798161, 0.001596682, 0.408750501, 1.099158092, 1.099905205, 1.151616316
1cm_ped_35KR2, PuLP, 2, 174730, 49232, 174730, 0.006177933, 0.001740725, 0.006177933, 0.012355866, 1.007034108, 1.006917732, 1.000000000
1cm_ped_35KR2, PuLP, 4, 674419, 206581, 476915, 0.023845425, 0.007304091, 0.016862295, 0.067449181, 1.098156289, 1.097335251, 1.414301510
1cm_ped_35KR2, PuLP, 8, 1006330, 318652, 374113, 0.035580766, 0.011266599, 0.013227529, 0.105820234, 1.098923963, 1.097451093, 1.487045731
1cm_ped_35KR2, PuLP, 16, 1214384, 397217, 212294, 0.042936936, 0.014044417, 0.007506090, 0.120097436, 1.099989771, 1.096708958, 1.398536977
1cm_ped_35KR2, PuLP, 32, 1560417, 527572, 129727, 0.055171595, 0.018653344, 0.004586775, 0.146776791, 1.098151789, 1.091206054, 1.330188530
1cm_ped_35KR2, PuLP, 64, 1818858, 632392, 74324, 0.064309291, 0.022359461, 0.002627880, 0.168184293, 1.099985387, 1.099994682, 1.307632496
1cm_ped_35KR2, PuLP, 128, 2259474, 806369, 45172, 0.079888139, 0.028510761, 0.001597178, 0.204438753, 1.099959081, 1.099991175, 1.279544916
1cm_ped_35KR2, PuLP, 256, 2798294, 1025566, 27571, 0.098939154, 0.036260892, 0.000974837, 0.249558268, 1.099964925, 1.097723422, 1.261192202
1cm_ped_35KR3, PuLP, 2, 686234, 184407, 686234, 0.003022984, 0.000812346, 0.003022984, 0.006045969, 1.012120133, 1.012139134, 1.000000000
1cm_ped_35KR3, PuLP, 4, 3111739, 933685, 2295555, 0.013707753, 0.004113046, 0.010112321, 0.040449284, 1.099523326, 1.098967552, 1.475416377
1cm_ped_35KR3, PuLP, 8, 5302521, 1655274, 1824469, 0.023358530, 0.007291772, 0.008037105, 0.064296838, 1.099298306, 1.099994871, 1.376303488
1cm_ped_35KR3, PuLP, 16, 5996358, 1916903, 1011482, 0.026415005, 0.008444293, 0.004455758, 0.071292125, 1.097693585, 1.097372757, 1.349463555
1cm_ped_35KR3, PuLP, 32, 7964674, 2576534, 726768, 0.035085777, 0.011350083, 0.003201542, 0.102449329, 1.094332659, 1.090952218, 1.459984652
1cm_ped_35KR3, PuLP, 64, 8523101, 2830351, 353594, 0.037545743, 0.012468189, 0.001557646, 0.099689315, 1.096418135, 1.094110024, 1.327574065
1cm_ped_35KR3, PuLP, 128, 10633739, 3595467, 224150, 0.046843473, 0.015838661, 0.000987421, 0.126389875, 1.099992693, 1.098488446, 1.349070027
1cm_ped_35KR3, PuLP, 256, 12670865, 4375393, 131984, 0.055817366, 0.019274369, 0.000581414, 0.148841929, 1.099985387, 1.099994587, 1.333302242
1cm_ped_35KR4, PuLP, 2, 3527463, 961333, 3527463, 0.001939258, 0.000528502, 0.001939258, 0.003878516, 1.012523612, 1.012407942, 1.000000000
1cm_ped_35KR4, PuLP, 4, 17932139, 5258953, 11741360, 0.009858370, 0.002891162, 0.006454929, 0.025819715, 1.097426992, 1.097433681, 1.309532629
1cm_ped_35KR4, PuLP, 8, 29038309, 8815778, 10790043, 0.015964097, 0.004846561, 0.005931932, 0.047455460, 1.092290548, 1.091943512, 1.486318447
1cm_ped_35KR4, PuLP, 16, 32141011, 9943163, 5970671, 0.017669838, 0.005466352, 0.003282435, 0.052518964, 1.093120337, 1.092622004, 1.486119033
1cm_ped_35KR4, PuLP, 32, 36085640, 11408737, 3372177, 0.019838436, 0.006272066, 0.001853888, 0.059324411, 1.090290228, 1.087815769, 1.495189057
1cm_ped_35KR4, PuLP, 64, 42889616, 13748591, 2082185, 0.023578989, 0.007558424, 0.001144702, 0.073260919, 1.097812786, 1.095260391, 1.553521460
1cm_ped_35KR4, PuLP, 128, 49141976, 15915347, 1164841, 0.027016286, 0.008749619, 0.000640383, 0.081969012, 1.099368743, 1.098650357, 1.517030884
1cm_ped_35KR4, PuLP, 256, 60707519, 19827012, 773638, 0.033374557, 0.010900096, 0.000425316, 0.108880792, 1.099998173, 1.097702546, 1.631196341
orkut, XtraPuLP, 2, 643140, 375196, 643140, 0.005488242, 0.003201739, 0.005488242, 0.010976484, 1.046482704, 1.243901126, 1.000000000
orkut, XtraPuLP, 4, 31848342, 5126600, 19624525, 0.271778124, 0.043747891, 0.167466068, 0.669864273, 1.102369339, 1.209701602, 1.232373439
orkut, XtraPuLP, 8, 42284282, 10680808, 12872335, 0.360833323, 0.091144781, 0.109846198, 0.878769588, 1.100208975, 1.210117152, 1.217694654
orkut, XtraPuLP, 16, 47467023, 17031285, 7737050, 0.405060289, 0.145336630, 0.066024190, 1.056387037, 1.100053638, 1.305966331, 1.303987453
orkut, XtraPuLP, 32, 69709723, 30338686, 5024548, 0.594868572, 0.258895461, 0.042877032, 1.372065025, 1.100142689, 1.306604079, 1.153250653
orkut, XtraPuLP, 64, 80402202, 44458040, 2925114, 0.686112942, 0.379383101, 0.024961493, 1.597535556, 1.100295796, 1.299846980, 1.164193109
orkut, XtraPuLP, 128, 90954475, 63148048, 1656514, 0.776160862, 0.538874460, 0.014135881, 1.809392720, 1.100562429, 1.245792245, 1.165604610
orkut, XtraPuLP, 256, 92758921, 75428162, 887899, 0.791559125, 0.643666927, 0.007576901, 1.939686565, 1.101141571, 1.290914517, 1.225232353
lj, XtraPuLP, 2, 5454547, 1526444, 5454547, 0.079058546, 0.022124375, 0.079058546, 0.158117092, 1.053312113, 1.093012985, 1.000000000
lj, XtraPuLP, 4, 8829116, 3099304, 5672772, 0.127969755, 0.044921507, 0.082221510, 0.328886039, 1.099815430, 1.212659629, 1.285014779
lj, XtraPuLP, 8, 12249801, 5122576, 3937429, 0.177549384, 0.074246942, 0.057069351, 0.456554810, 1.099775123, 1.561623698, 1.285712371
lj, XtraPuLP, 16, 22512000, 9181707, 3643315, 0.326290325, 0.133080228, 0.052806439, 0.844903030, 1.100713779, 1.143529432, 1.294710768
lj, XtraPuLP, 32, 27480761, 12994598, 2208661, 0.398307858, 0.188344514, 0.032012475, 1.024399194, 1.100366986, 1.161091279, 1.285939336
lj, XtraPuLP, 64, 36808739, 19625798, 1405268, 0.533508141, 0.284457530, 0.020368052, 1.303555336, 1.100291769, 1.165958102, 1.221683179
lj, XtraPuLP, 128, 38117544, 22756761, 757617, 0.552478039, 0.329837901, 0.010980954, 1.405562126, 1.100367035, 1.223265156, 1.272053464
lj, XtraPuLP, 256, 34987041, 23073930, 386940, 0.507104344, 0.334434977, 0.005608336, 1.435734053, 1.100765778, 1.541339038, 1.415621451
twitter, XtraPuLP, 2, 318391267, 38819071, 318391267, 0.162174469, 0.019772723, 0.162174469, 0.324348937, 1.102608152, 1.245486405, 1.000000000
twitter, XtraPuLP, 4, 1041159304, 87086555, 888184257, 0.530320629, 0.044358050, 0.452401887, 1.809607547, 1.619087982, 2.402443485, 1.706144782
twitter, XtraPuLP, 8, 1046987144, 183721670, 362602217, 0.533289073, 0.093579716, 0.184693577, 1.477548613, 1.127766772, 1.630797373, 1.385316789
twitter, XtraPuLP, 16, 1373443469, 315089606, 260782015, 0.699571527, 0.160492748, 0.132830857, 2.125293705, 1.100212097, 1.794798382, 1.518996722
twitter, XtraPuLP, 32, 1540018886, 480855351, 151633328, 0.784417697, 0.244926508, 0.077235329, 2.471530542, 1.100002130, 1.758270644, 1.575391886
twitter, XtraPuLP, 64, 1727810192, 706963492, 88874791, 0.880070306, 0.360096022, 0.045268899, 2.897209516, 1.100004017, 1.750869466, 1.646010280
twitter, XtraPuLP, 128, 1727648803, 867627732, 45696709, 0.879988102, 0.441931300, 0.023275888, 2.979313676, 1.100007790, 1.741058196, 1.692814784
twitter, XtraPuLP, 256, 1741315803, 1024091213, 24388352, 0.886949469, 0.521626896, 0.012422351, 3.180121818, 1.100015093, 1.836933086, 1.792730080
friendster, XtraPuLP, 2, 136384035, 23111314, 136384035, 0.075514377, 0.012796487, 0.075514377, 0.151028755, 1.101611035, 1.016475901, 1.000000000
friendster, XtraPuLP, 4, 633369631, 91210107, 352033143, 0.350689971, 0.050502058, 0.194916975, 0.779667901, 1.100000421, 1.268199892, 1.111619902
friendster, XtraPuLP, 8, 626475792, 138208538, 198308879, 0.346872926, 0.076524585, 0.109801499, 0.878411993, 1.100000671, 1.259644732, 1.266187020
friendster, XtraPuLP, 16, 766534513, 217613454, 115013898, 0.424421938, 0.120490235, 0.063681962, 1.018911386, 1.100000683, 1.163766958, 1.200351934
friendster, XtraPuLP, 32, 1021046661, 361305175, 77732451, 0.565342584, 0.200050800, 0.043039624, 1.377267978, 1.100000927, 1.147567450, 1.218082649
friendster, XtraPuLP, 64, 1170674328, 524284781, 41873469, 0.648189818, 0.290290860, 0.023184891, 1.483833000, 1.100001951, 1.149699421, 1.144597608
friendster, XtraPuLP, 128, 1036103993, 604675451, 19885764, 0.573679667, 0.334802311, 0.011010534, 1.409348381, 1.100004877, 1.271436635, 1.228340953
friendster, XtraPuLP, 256, 1308471605, 905971176, 11921629, 0.724486692, 0.501626522, 0.006600878, 1.689824794, 1.100010925, 1.149001917, 1.166222154
wikilinks, XtraPuLP, 2, 242482811, 22128558, 242482811, 0.403439865, 0.036817218, 0.403439865, 0.806879730, 1.101558670, 1.308138842, 1.000000000
wikilinks, XtraPuLP, 4, 346908841, 38256097, 296060075, 0.577182586, 0.063650015, 0.492581046, 1.970324184, 1.728743743, 2.223132240, 1.706846531
wikilinks, XtraPuLP, 8, 471592549, 98948907, 144150081, 0.784629779, 0.164629953, 0.239835100, 1.918680800, 1.099999692, 1.268556889, 1.222666317
wikilinks, XtraPuLP, 16, 514433721, 155851691, 103106748, 0.855908384, 0.259304092, 0.171547716, 2.744763462, 1.099999383, 1.616565717, 1.603421300
wikilinks, XtraPuLP, 32, 534446376, 219428160, 61051941, 0.889205189, 0.365081825, 0.101577455, 3.250478561, 1.100003084, 1.769922331, 1.827743838
wikilinks, XtraPuLP, 64, 547076621, 291844912, 35044032, 0.910219232, 0.485567911, 0.058305822, 3.731572587, 1.100003207, 2.032134366, 2.049820825
wikilinks, XtraPuLP, 128, 554974807, 363525089, 17719787, 0.923360135, 0.604828492, 0.029481960, 3.773690848, 1.100008388, 1.976505829, 2.043455668
wikilinks, XtraPuLP, 256, 561367119, 433749185, 12269378, 0.933995584, 0.721666463, 0.020413637, 5.225891200, 1.100013815, 2.659507783, 2.797599916
dbpedia, XtraPuLP, 2, 96412108, 36660910, 96412108, 0.373990853, 0.142210821, 0.373990853, 0.747981706, 1.100000042, 1.017500147, 1.000000000
dbpedia, XtraPuLP, 4, 45431061, 33708884, 44299106, 0.176230990, 0.130759658, 0.171840039, 0.687360157, 2.708874933, 3.570493360, 1.950168277
dbpedia, XtraPuLP, 8, 144289899, 71892800, 52000295, 0.559712919, 0.278878350, 0.201713613, 1.613708907, 1.097842688, 1.408637921, 1.441550557
dbpedia, XtraPuLP, 16, 164740509, 93479312, 30930263, 0.639042593, 0.362614285, 0.119981148, 1.919698375, 1.099984263, 1.342174763, 1.502011333
dbpedia, XtraPuLP, 32, 176405638, 112041080, 21724007, 0.684292631, 0.434616978, 0.084269290, 2.696617286, 1.100000287, 1.645575983, 1.970368565
dbpedia, XtraPuLP, 64, 183243895, 129071883, 13162808, 0.710818817, 0.500680927, 0.051059663, 3.267818463, 1.100000287, 2.079642047, 2.298629970
dbpedia, XtraPuLP, 128, 192033248, 147228420, 10359015, 0.744913473, 0.571111694, 0.040183509, 5.143489212, 1.100000383, 3.050950469, 3.452407733
dbpedia, XtraPuLP, 256, 197320314, 161612281, 8690359, 0.765422456, 0.626907927, 0.033710649, 8.629926256, 1.100000383, 4.548058719, 5.637365040
sk, XtraPuLP, 2, 11415344, 5954074, 11415344, 0.005855787, 0.003054291, 0.005855787, 0.011711573, 1.020564984, 1.118173101, 1.000000000
sk, XtraPuLP, 4, 35957952, 14617731, 23837086, 0.018445532, 0.007498531, 0.012227830, 0.048911320, 1.079326295, 1.087656307, 1.325831126
sk, XtraPuLP, 8, 47487921, 21553374, 17203207, 0.024360118, 0.011056343, 0.008824816, 0.070598526, 1.100000174, 1.172228479, 1.449059635
sk, XtraPuLP, 16, 73159395, 26738243, 20482002, 0.037528943, 0.013716051, 0.010506756, 0.168108092, 1.100001138, 1.180596592, 2.239712654
sk, XtraPuLP, 32, 94691911, 36385879, 17500643, 0.048574586, 0.018665048, 0.008977393, 0.287276575, 1.100000190, 1.202556779, 2.957066826
sk, XtraPuLP, 64, 113007881, 39710219, 14887412, 0.057970222, 0.020370351, 0.007636871, 0.488759726, 1.100002781, 1.317160322, 4.215610608
sk, XtraPuLP, 128, 125479223, 50864797, 12687043, 0.064367709, 0.026092371, 0.006508136, 0.833041452, 1.100006572, 1.360678586, 6.470960598
sk, XtraPuLP, 256, 187592913, 62476659, 12280812, 0.096230481, 0.032048966, 0.006299750, 1.612735996, 1.100006572, 1.704381841, 8.379552242
it, XtraPuLP, 2, 4054874, 2729324, 4054874, 0.003523755, 0.002371830, 0.003523755, 0.007047510, 1.006886415, 1.146854143, 1.000000000
it, XtraPuLP, 4, 24726688, 10135593, 14984983, 0.021487913, 0.008808004, 0.013022206, 0.052088823, 1.122904363, 1.167106563, 1.212049405
it, XtraPuLP, 8, 33284012, 12999619, 13627214, 0.028924373, 0.011296891, 0.011842282, 0.094738254, 1.099992192, 1.141848344, 1.637689085
it, XtraPuLP, 16, 48188826, 20511159, 16078970, 0.041876911, 0.017824547, 0.013972899, 0.223566385, 1.100018018, 1.141911771, 2.669327764
it, XtraPuLP, 32, 49697483, 24413262, 11777571, 0.043187959, 0.021215541, 0.010234910, 0.327517113, 1.100000387, 1.233623707, 3.791764914
it, XtraPuLP, 64, 51890195, 28286079, 7919076, 0.045093464, 0.024581085, 0.006881812, 0.440435990, 1.100014260, 1.428222848, 4.883591535
it, XtraPuLP, 128, 49962973, 27553597, 6958099, 0.043418675, 0.023944545, 0.006046707, 0.773978451, 1.100038130, 1.727950246, 8.912970941
it, XtraPuLP, 256, 56189559, 28604548, 6108250, 0.048829684, 0.024857840, 0.005308174, 1.358892513, 1.100078740, 2.504841379, 13.914624226
indochina, XtraPuLP, 2, 2578182, 1516355, 2578182, 0.013282114, 0.007811861, 0.013282114, 0.026564228, 1.025588663, 1.111129213, 1.000000000
indochina, XtraPuLP, 4, 12417458, 3059747, 12415582, 0.063971470, 0.015763010, 0.063961806, 0.255847222, 2.769525898, 2.979136364, 1.999697845
indochina, XtraPuLP, 8, 11167306, 5175736, 4260423, 0.057531017, 0.026664027, 0.021948576, 0.175588609, 1.099999353, 2.384243295, 1.526034574
indochina, XtraPuLP, 16, 12103912, 6279373, 2469588, 0.062356164, 0.032349674, 0.012722666, 0.203562662, 1.100003668, 3.986545766, 1.632257736
indochina, XtraPuLP, 32, 49247964, 7118321, 18490121, 0.253713, 0.036672, 3.048199, 1.100004, 2.148419, 6.007193
indochina, XtraPuLP, 64, 58227760, 8578603, 10447085, 0.299974070, 0.044194701, 0.053820628, 3.444520186, 1.100012947, 2.238495594, 5.741364804
indochina, XtraPuLP, 128, 58280426, 8672711, 8199588, 0.300245391, 0.044679521, 0.042242116, 5.406990827, 1.100022442, 3.159523857, 9.004292628
indochina, XtraPuLP, 256, 59038427, 9035949, 6746279, 0.304150412, 0.046550827, 0.034755051, 8.897293052, 1.101923143, 5.119676645, 14.626491370
arabic, XtraPuLP, 2, 2493029, 1468798, 2493029, 0.003895362, 0.002295000, 0.003895362, 0.007790725, 1.014649128, 1.054436062, 1.000000000
arabic, XtraPuLP, 4, 7722257, 3454228, 4674214, 0.012066038, 0.005397237, 0.007303466, 0.029213863, 1.096850638, 1.085535785, 1.210582318
arabic, XtraPuLP, 8, 22002213, 7538717, 8623771, 0.034378488, 0.011779256, 0.013474655, 0.107797238, 1.115284282, 1.145277757, 1.567800914
arabic, XtraPuLP, 16, 20279229, 7536985, 5994785, 0.031686324, 0.011776549, 0.009366860, 0.149869752, 1.099972634, 1.152718344, 2.364896742
arabic, XtraPuLP, 32, 23137863, 9408472, 5500539, 0.036152942, 0.014700751, 0.008594600, 0.275027208, 1.099935840, 1.215971973, 3.803664311
arabic, XtraPuLP, 64, 23696711, 10979331, 3449040, 0.037026144, 0.017155221, 0.005389130, 0.344904352, 1.100018853, 1.323013534, 4.657582493
arabic, XtraPuLP, 128, 27932908, 10635162, 4089493, 0.043645207, 0.016617455, 0.006389839, 0.817899374, 1.100028139, 1.918246432, 9.369872910
arabic, XtraPuLP, 256, 39103955, 11736769, 4502887, 0.061099981, 0.018338718, 0.007035767, 1.801156420, 1.100064158, 2.144614620, 14.739447818
uk-2002, XtraPuLP, 2, 1430358, 1019911, 1430358, 0.004798030, 0.003421217, 0.004798030, 0.009596060, 1.008336604, 1.102010229, 1.000000000
uk-2002, XtraPuLP, 4, 5906275, 3072092, 3600914, 0.019812153, 0.010305102, 0.012078993, 0.048315971, 1.120527450, 1.151855728, 1.219352009
uk-2002, XtraPuLP, 8, 5920388, 3657814, 1919203, 0.019859494, 0.012269860, 0.006437821, 0.051502568, 1.099952910, 1.100332976, 1.296673966
uk-2002, XtraPuLP, 16, 7000374, 4417367, 1229047, 0.023482226, 0.014817725, 0.004122745, 0.065963923, 1.099824312, 1.106319133, 1.404550795
uk-2002, XtraPuLP, 32, 6474084, 4581094, 677639, 0.021716827, 0.015366935, 0.002273091, 0.072738913, 1.100015581, 1.109800470, 1.674715926
uk-2002, XtraPuLP, 64, 6801793, 4958937, 517793, 0.022816100, 0.016634381, 0.001736898, 0.111161473, 1.100024929, 1.121144994, 2.436038325
uk-2002, XtraPuLP, 128, 7840157, 5588811, 408322, 0.026299215, 0.018747245, 0.001369687, 0.175319931, 1.100068556, 1.140143189, 3.333197477
uk-2002, XtraPuLP, 256, 10313695, 6761183, 448065, 0.034596509, 0.022679878, 0.001503002, 0.384768430, 1.100156503, 1.172477336, 5.560826693
uk-2005, XtraPuLP, 2, 4553587, 2987324, 4553587, 0.004863052, 0.003190344, 0.004863052, 0.009726104, 1.001814269, 1.146611792, 1.000000000
uk-2005, XtraPuLP, 4, 22709348, 9880063, 13626672, 0.024252685, 0.010551517, 0.014552747, 0.058210988, 1.103234078, 1.149577555, 1.200093693
uk-2005, XtraPuLP, 8, 20005749, 11502316, 7273399, 0.021365349, 0.012284019, 0.007767703, 0.062141623, 1.100001642, 1.156823750, 1.454261894
uk-2005, XtraPuLP, 16, 102464735, 36787917, 32248429, 0.109428283, 0.039288041, 0.034440046, 0.551040739, 1.100005312, 1.161112631, 2.517816886
uk-2005, XtraPuLP, 32, 67867074, 22845394, 31948763, 0.072479350, 0.024397977, 0.034120015, 1.091840493, 1.100008111, 1.293144848, 7.532080630
uk-2005, XtraPuLP, 64, 75058484, 38564646, 19375880, 0.080159491, 0.041185517, 0.020692674, 1.324331120, 1.100021412, 1.543934182, 8.260602157
uk-2005, XtraPuLP, 128, 80246016, 49975142, 9654500, 0.085699571, 0.053371474, 0.010310625, 1.319759938, 1.100043473, 2.578665222, 7.699926058
uk-2005, XtraPuLP, 256, 94942520, 56587021, 7993493, 0.101394855, 0.060432700, 0.008536735, 2.185404171, 1.100083052, 4.335257781, 10.776703563
uk-2007, XtraPuLP, 2, 17273935, 8213148, 18254408, 0.005231551, 0.002487418, 0.005528495, 0.011056991, 1.007623515, 1.069219716, 1.056760285
uk-2007, XtraPuLP, 4, 50124348, 18849456, 31989404, 0.015180564, 0.005708710, 0.009688250, 0.038752998, 1.116275477, 1.102430447, 1.276401825
uk-2007, XtraPuLP, 8, 83984616, 29222528, 30740650, 0.025435420, 0.008850279, 0.009310054, 0.074480435, 1.116630386, 1.177180123, 1.464108639
uk-2007, XtraPuLP, 16, 62011488, 28353422, 12694398, 0.018780680, 0.008587063, 0.003844601, 0.061513619, 1.099767792, 1.097734400, 1.637683540
uk-2007, XtraPuLP, 32, 77159419, 32394062, 10056105, 0.023368354, 0.009810804, 0.003045573, 0.097458326, 1.100052850, 1.113674194, 2.085263232
uk-2007, XtraPuLP, 64, 94125832, 36815608, 7845638, 0.028506769, 0.011149905, 0.002376115, 0.152071362, 1.100106062, 1.153013580, 2.667285763
uk-2007, XtraPuLP, 128, 115887838, 38631633, 9127523, 0.035097568, 0.011699902, 0.002764344, 0.353836074, 1.100335772, 1.213242209, 5.040750272
uk-2007, XtraPuLP, 256, 145059922, 41102984, 7238256, 0.043932570, 0.012448371, 0.002192164, 0.561194095, 1.100399296, 1.622030368, 6.386996657
rmat_22, XtraPuLP, 2, 12754039, 1355402, 12754039, 0.380099992, 0.040394154, 0.380099992, 0.760199985, 1.106088811, 1.410933001, 1.000000000
rmat_22, XtraPuLP, 4, 20131035, 2810951, 14343786, 0.599951598, 0.083772871, 0.427478144, 1.709912576, 1.295730939, 1.636811817, 1.425042118
rmat_22, XtraPuLP, 8, 27271160, 5946289, 7826191, 0.812743903, 0.177213232, 0.233238680, 1.865909439, 1.100051585, 1.140408324, 1.147907425
rmat_22, XtraPuLP, 16, 29314405, 9509330, 4184729, 0.873637367, 0.283400120, 0.124714669, 1.995434705, 1.100117798, 1.133202530, 1.142026976
rmat_22, XtraPuLP, 32, 30540694, 13933910, 2264351, 0.910183621, 0.415262890, 0.067482946, 2.159454259, 1.100210960, 1.178544839, 1.186274163
rmat_22, XtraPuLP, 64, 31141853, 19245338, 1149908, 0.928099572, 0.573555788, 0.034269947, 2.193276608, 1.100486603, 1.177621943, 1.181596264
rmat_22, XtraPuLP, 128, 31198486, 24820097, 666366, 0.929787347, 0.739696555, 0.019859255, 2.541984611, 1.100868493, 1.358406820, 1.366973180
rmat_22, XtraPuLP, 256, 31435150, 30921770, 400909, 0.936840495, 0.921540586, 0.011948039, 3.058697954, 1.101811012, 1.616019455, 1.632457647
rmat_24, XtraPuLP, 2, 91346561, 16229741, 91346561, 0.340292458, 0.060460500, 0.340292458, 0.680584917, 1.101196829, 1.217339893, 1.000000000
rmat_24, XtraPuLP, 4, 150924975, 45325774, 79286690, 0.562239346, 0.168851668, 0.295365940, 1.181463759, 1.089334683, 1.063221537, 1.050676877
rmat_24, XtraPuLP, 8, 194777999, 93087711, 51176093, 0.725604593, 0.346778750, 0.190645803, 1.525166427, 1.100011539, 1.047351864, 1.050962505
rmat_24, XtraPuLP, 16, 223297811, 161534151, 29434434, 0.831849169, 0.601761607, 0.109651814, 1.754429016, 1.100075908, 1.051687752, 1.054535545
rmat_24, XtraPuLP, 32, 237744726, 242707849, 15755899, 0.885668123, 0.904157195, 0.058695301, 1.878249623, 1.100400033, 1.058702290, 1.060357503
rmat_24, XtraPuLP, 64, 242596378, 319884344, 8037967, 0.903741937, 1.191662046, 0.029943764, 1.916400868, 1.101310420, 1.068437900, 1.060258994
rmat_24, XtraPuLP, 128, 244519183, 382674269, 4287412, 0.910904944, 1.425572743, 0.015971856, 2.044397588, 1.100166318, 1.116387613, 1.122179564
rmat_24, XtraPuLP, 256, 248242830, 431893778, 2204275, 0.924776609, 1.608929702, 0.008211567, 2.102161228, 1.100216675, 1.122730398, 1.136578142
rmat_26, XtraPuLP, 2, 423464402, 65868941, 423464402, 0.394381957, 0.061345232, 0.394381957, 0.788763915, 1.101431350, 1.239552107, 1.000000000
rmat_26, XtraPuLP, 4, 721801507, 187332865, 386003678, 0.672230039, 0.174467327, 0.359493940, 1.437975759, 1.095270554, 1.079870581, 1.069556311
rmat_26, XtraPuLP, 8, 881790391, 387132953, 242772687, 0.821231297, 0.360545659, 0.226099684, 1.808797474, 1.100091626, 1.097606143, 1.101271641
rmat_26, XtraPuLP, 16, 981278769, 672062019, 139165396, 0.913887070, 0.625906530, 0.129607875, 2.073726008, 1.100098080, 1.134724668, 1.134563603
rmat_26, XtraPuLP, 32, 1029503816, 1013533401, 71565999, 0.958800145, 0.943926537, 0.066651031, 2.132832990, 1.100244818, 1.110271784, 1.112240658
rmat_26, XtraPuLP, 64, 1053455113, 1356130898, 35718479, 0.981106528, 1.262995320, 0.033265426, 2.128987260, 1.100081061, 1.083919884, 1.084992928
rmat_26, XtraPuLP, 128, 1063027111, 1630592102, 18841324, 0.990021147, 1.518607235, 0.017547351, 2.246060880, 1.100070189, 1.134178748, 1.134349972
rmat_26, XtraPuLP, 256, 1068387387, 1838658748, 9372451, 0.995013292, 1.712384399, 0.008728776, 2.234566562, 1.100074005, 1.123370348, 1.122882841
wdc12-pay, XtraPuLP, 2, 99316768, 19959573, 99316768, 0.159402555, 0.032034942, 0.159402555, 0.318805109, 1.099999889, 1.094233975, 1.000000000
wdc12-pay, XtraPuLP, 4, 187989734, 46198076, 112418631, 0.301721899, 0.074147513, 0.180430932, 0.721723726, 1.099988546, 1.115961024, 1.196008193
wdc12-pay, XtraPuLP, 8, 207567499, 68069596, 67359237, 0.333144043, 0.109251114, 0.108110993, 0.864887948, 1.100001620, 1.192344213, 1.298069077
wdc12-pay, XtraPuLP, 16, 239960259, 94530518, 42214885, 0.385134143, 0.151720665, 0.067754526, 1.084072412, 1.100001418, 1.191916380, 1.407395898
wdc12-pay, XtraPuLP, 32, 311303441, 138408786, 26410965, 0.499639334, 0.222144906, 0.042389371, 1.356459861, 1.102324662, 1.407956582, 1.357439031
wdc12-pay, XtraPuLP, 64, 288144492, 145164227, 13152294, 0.462469420, 0.232987330, 0.021109318, 1.350996368, 1.100010856, 2.020332904, 1.460633249
wdc12-pay, XtraPuLP, 128, 365969039, 204398752, 8739449, 0.587377146, 0.328058231, 0.014026740, 1.795422739, 1.100019120, 1.248475900, 1.528339010
wdc12-pay, XtraPuLP, 256, 334550348, 204169802, 5461124, 0.536950418, 0.327690768, 0.008765057, 2.243854552, 1.100184723, 1.528485030, 2.089443442
host, XtraPuLP, 2, 99900696, 24803742, 99900696, 0.048894138, 0.012139631, 0.048894138, 0.097788277, 1.100999848, 1.213074359, 1.000000000
host, XtraPuLP, 4, 513442682, 81489275, 495085170, 0.251292920, 0.039883084, 0.242308250, 0.969233001, 1.500009636, 2.745504053, 1.928492458
host, XtraPuLP, 8, 571703847, 144031893, 209127434, 0.279807531, 0.070493156, 0.102352697, 0.818821580, 1.131935224, 2.066463459, 1.463187181
host, XtraPuLP, 16, 525285000, 174079235, 115208984, 0.257088875, 0.085199148, 0.056386434, 0.902182946, 1.100000484, 2.065185560, 1.754612966
host, XtraPuLP, 32, 1042030313, 307015794, 114103675, 0.509998193, 0.150261944, 0.055845466, 1.787054900, 1.100002115, 1.644029673, 1.752020832
host, XtraPuLP, 64, 1267321268, 425608178, 65649102, 0.620261760, 0.208304306, 0.032130470, 2.056350059, 1.100012549, 1.399111751, 1.657646999
host, XtraPuLP, 128, 1261866300, 435405989, 44708958, 0.617591949, 0.213099624, 0.021881789, 2.800869033, 1.100006167, 2.528030095, 2.267572601
host, XtraPuLP, 256, 1135795677, 393683318, 28011733, 0.555889531, 0.192679405, 0.013709710, 3.509685711, 1.100013482, 3.031461993, 3.156819655
nlpkkt160, XtraPuLP, 2, 632760, 162013, 632760, 0.005721876, 0.001465041, 0.005721876, 0.011443753, 1.003896258, 1.003346520, 1.000000000
nlpkkt160, XtraPuLP, 4, 2190124, 585611, 1447692, 0.019804672, 0.005295521, 0.013091067, 0.052364268, 1.101053001, 1.099537927, 1.322018291
nlpkkt160, XtraPuLP, 8, 2985169, 850148, 1027231, 0.026994038, 0.007687649, 0.009288962, 0.074311696, 1.093245445, 1.088398706, 1.376447215
nlpkkt160, XtraPuLP, 16, 4085468, 1209075, 716860, 0.036943726, 0.010933322, 0.006482366, 0.103717852, 1.095446834, 1.085031655, 1.403729012
nlpkkt160, XtraPuLP, 32, 5752650, 1766966, 512007, 0.052019581, 0.015978175, 0.004629936, 0.148157938, 1.096215086, 1.078710412, 1.424061730
nlpkkt160, XtraPuLP, 64, 7076153, 2248451, 310106, 0.063987639, 0.020332108, 0.002804205, 0.179469098, 1.099868091, 1.075793641, 1.402375595
nlpkkt160, XtraPuLP, 128, 9172966, 3004135, 202394, 0.082948521, 0.027165545, 0.001830195, 0.234264954, 1.099984663, 1.074735172, 1.412114604
nlpkkt160, XtraPuLP, 256, 10938472, 3724184, 115317, 0.098913493, 0.033676743, 0.001042784, 0.266952682, 1.099969324, 1.083036715, 1.349432030
nlpkkt200, XtraPuLP, 2, 1269997, 317060, 1269997, 0.005879812, 0.001467921, 0.005879812, 0.011759624, 1.007698105, 1.007016326, 1.000000000
nlpkkt200, XtraPuLP, 4, 3544778, 938716, 2595674, 0.016411556, 0.004346054, 0.012017413, 0.048069654, 1.098980178, 1.098811182, 1.464506550
nlpkkt200, XtraPuLP, 8, 5463464, 1530968, 1934841, 0.025294656, 0.007088053, 0.008957899, 0.071663195, 1.098079726, 1.091905913, 1.416568337
nlpkkt200, XtraPuLP, 16, 7637950, 2238859, 1464990, 0.035362057, 0.010365436, 0.006782590, 0.108521444, 1.095926011, 1.082728533, 1.534434430
nlpkkt200, XtraPuLP, 32, 9640325, 2896805, 894304, 0.044632620, 0.013411583, 0.004140437, 0.132493985, 1.097235285, 1.082544901, 1.484274097
nlpkkt200, XtraPuLP, 64, 13084120, 4014872, 612536, 0.060576648, 0.018587990, 0.002835910, 0.181498265, 1.099247726, 1.084778085, 1.498089037
nlpkkt200, XtraPuLP, 128, 14483852, 4626486, 338328, 0.067057101, 0.021419633, 0.001566388, 0.200497616, 1.099977143, 1.078733214, 1.494979243
nlpkkt200, XtraPuLP, 256, 18288770, 6013025, 200711, 0.084673048, 0.027839006, 0.000929251, 0.237888377, 1.099988965, 1.079909174, 1.404749038
nlpkkt240, XtraPuLP, 2, 1283910, 325928, 1283910, 0.003439913, 0.000873244, 0.003439913, 0.006879825, 1.040725661, 1.039951254, 1.000000000
nlpkkt240, XtraPuLP, 4, 4314653, 1163603, 2985784, 0.011560017, 0.003117579, 0.007999650, 0.031998602, 1.098627330, 1.098154768, 1.384020724
nlpkkt240, XtraPuLP, 8, 8349653, 2291985, 2877853, 0.022370772, 0.006140793, 0.007710476, 0.061683805, 1.096781690, 1.093461091, 1.378669816
nlpkkt240, XtraPuLP, 16, 10870913, 3167839, 1915463, 0.029125848, 0.008487419, 0.005131998, 0.082111975, 1.096844742, 1.088441161, 1.409607069
nlpkkt240, XtraPuLP, 32, 14942420, 4463010, 1453019, 0.040034417, 0.011957501, 0.003892997, 0.124575890, 1.095038363, 1.082579350, 1.555860433
nlpkkt240, XtraPuLP, 64, 19190862, 5761071, 897113, 0.051417036, 0.015435326, 0.002403588, 0.153829642, 1.098147458, 1.079573615, 1.495902161
nlpkkt240, XtraPuLP, 128, 23710567, 7362296, 555818, 0.063526436, 0.019725402, 0.001489174, 0.190614275, 1.099905802, 1.081426709, 1.500277570
nlpkkt240, XtraPuLP, 256, 30045348, 9596103, 333661, 0.080498870, 0.025710318, 0.000893961, 0.228854007, 1.099447108, 1.075742984, 1.421478656
1cm_ped_35KR1, XtraPuLP, 2, 40943, 11953, 40943, 0.011659634, 0.003403953, 0.011659634, 0.023319269, 1.007990058, 1.009537739, 1.000000000
1cm_ped_35KR1, XtraPuLP, 4, 97961, 28338, 64053, 0.027896683, 0.008069965, 0.018240619, 0.072962474, 1.095316244, 1.090439578, 1.307735993
1cm_ped_35KR1, XtraPuLP, 8, 188065, 61981, 60465, 0.053555480, 0.017650477, 0.017218916, 0.137751328, 1.097360135, 1.091117136, 1.286067316
1cm_ped_35KR1, XtraPuLP, 16, 260937, 88917, 42208, 0.074307462, 0.025321128, 0.012019681, 0.192314897, 1.097741324, 1.082592298, 1.294061603
1cm_ped_35KR1, XtraPuLP, 32, 346217, 123005, 26680, 0.098592555, 0.035028414, 0.007597918, 0.243133363, 1.099754235, 1.084113073, 1.233050287
1cm_ped_35KR1, XtraPuLP, 64, 421316, 157394, 16547, 0.119978663, 0.044821287, 0.004712303, 0.301587400, 1.100093535, 1.074417314, 1.256857300
1cm_ped_35KR1, XtraPuLP, 128, 520521, 202262, 9984, 0.148229191, 0.057598506, 0.002843175, 0.363926338, 1.099906431, 1.074763508, 1.227658325
1cm_ped_35KR1, XtraPuLP, 256, 637635, 259169, 6394, 0.181580041, 0.073803835, 0.001821021, 0.466181393, 1.100093545, 1.079947331, 1.283785249
1cm_ped_35KR2, XtraPuLP, 2, 142725, 39216, 142725, 0.005046345, 0.001386577, 0.005046345, 0.010092689, 1.013417728, 1.013878589, 1.000000000
1cm_ped_35KR2, XtraPuLP, 4, 765966, 231094, 516146, 0.027082231, 0.008170798, 0.018249380, 0.072997522, 1.098285064, 1.097175477, 1.347701785
1cm_ped_35KR2, XtraPuLP, 8, 1126352, 360358, 398092, 0.039824386, 0.012741163, 0.014075342, 0.112602733, 1.099314807, 1.094129773, 1.413743047
1cm_ped_35KR2, XtraPuLP, 16, 1579300, 528776, 249934, 0.055839240, 0.018695930, 0.008836935, 0.141390958, 1.099418149, 1.091532519, 1.266055346
1cm_ped_35KR2, XtraPuLP, 32, 1926949, 655252, 152330, 0.068131052, 0.023167732, 0.005385941, 0.172350103, 1.098700732, 1.082224924, 1.264848084
1cm_ped_35KR2, XtraPuLP, 64, 2258620, 790149, 88786, 0.079857940, 0.027937287, 0.003139232, 0.200910832, 1.099874307, 1.083974811, 1.257935157
1cm_ped_35KR2, XtraPuLP, 128, 2882043, 1050819, 56213, 0.101900282, 0.037153792, 0.001987536, 0.254404613, 1.100005845, 1.092929543, 1.248311300
1cm_ped_35KR2, XtraPuLP, 256, 3377318, 1272354, 33647, 0.119411707, 0.044986565, 0.001189674, 0.304556625, 1.100081840, 1.082651240, 1.275261423
1cm_ped_35KR3, XtraPuLP, 2, 867638, 243294, 867638, 0.003822100, 0.001071753, 0.003822100, 0.007644200, 1.007726602, 1.008022621, 1.000000000
1cm_ped_35KR3, XtraPuLP, 4, 6273236, 1899453, 3720902, 0.027634701, 0.008367424, 0.016391224, 0.065564895, 1.091085032, 1.090508446, 1.186278480
1cm_ped_35KR3, XtraPuLP, 8, 7957510, 2496826, 2417212, 0.035054217, 0.010998956, 0.010648241, 0.085185928, 1.093501054, 1.091775750, 1.215059878
1cm_ped_35KR3, XtraPuLP, 16, 9523319, 3071325, 1472329, 0.041951878, 0.013529723, 0.006485867, 0.103773875, 1.094529975, 1.092770848, 1.236820888
1cm_ped_35KR3, XtraPuLP, 32, 11564417, 3830528, 915198, 0.050943270, 0.016874145, 0.004031606, 0.129011407, 1.094230758, 1.089135965, 1.266226683
1cm_ped_35KR3, XtraPuLP, 64, 14350462, 4929129, 562359, 0.063216284, 0.021713673, 0.002477292, 0.158546693, 1.096250109, 1.090918031, 1.254002931
1cm_ped_35KR3, XtraPuLP, 128, 16973582, 5993054, 324569, 0.074771584, 0.026400447, 0.001429786, 0.183012584, 1.099004852, 1.093126809, 1.223813516
1cm_ped_35KR3, XtraPuLP, 256, 19711869, 7152002, 184872, 0.086834213, 0.031505816, 0.000814397, 0.208485678, 1.099935696, 1.092050167, 1.200484001
1cm_ped_35KR4, XtraPuLP, 2, 6560940, 1832764, 6560940, 0.003606941, 0.001007580, 0.003606941, 0.007213883, 1.007513720, 1.007515037, 1.000000000
1cm_ped_35KR4, XtraPuLP, 4, 28091529, 8339531, 17558397, 0.015443595, 0.004584740, 0.009652902, 0.038611608, 1.096256205, 1.096347401, 1.250084859
1cm_ped_35KR4, XtraPuLP, 8, 39941339, 12076822, 12101992, 0.021958145, 0.006639352, 0.006653189, 0.053225516, 1.095153199, 1.093585503, 1.211976662
1cm_ped_35KR4, XtraPuLP, 16, 49532817, 15282851, 7759393, 0.027231154, 0.008401898, 0.004265803, 0.068252847, 1.088935269, 1.087241500, 1.253212645
1cm_ped_35KR4, XtraPuLP, 32, 60579719, 19369300, 5076988, 0.033304297, 0.010648464, 0.002791124, 0.089315975, 1.093771082, 1.089563872, 1.340907823
1cm_ped_35KR4, XtraPuLP, 64, 77497006, 25728281, 3227529, 0.042604743, 0.014144376, 0.001774366, 0.113559442, 1.095688520, 1.090305011, 1.332709175
1cm_ped_35KR4, XtraPuLP, 128, 92288229, 31518419, 1926419, 0.050736363, 0.017327562, 0.001059068, 0.135560688, 1.098301447, 1.091429843, 1.335932573
1cm_ped_35KR4, XtraPuLP, 256, 112965650, 39520928, 1095834, 0.062103979, 0.021727020, 0.000602446, 0.154226158, 1.098488947, 1.089955739, 1.241677635
lj, ParMETIS, 2, 16377215, 3461608, 16377215, 0.237372364, 0.050172760, 0.237372364, 0.474744728, 1.078705001, 1.064750220, 1.000000000
lj, ParMETIS, 4, 28250522, 8006318, 16298766, 0.409464808, 0.116044067, 0.236235319, 0.944941278, 1.099000571, 1.113987796, 1.153873617
lj, ParMETIS, 8, 40183139, 13962151, 11398867, 0.582416894, 0.202368277, 0.165215881, 1.321727049, 1.089059091, 1.206279083, 1.134691628
lj, ParMETIS, 16, 47136513, 20683661, 6886687, 0.683199526, 0.299790258, 0.099816066, 1.597057056, 1.089298386, 1.228237194, 1.168807230
lj, ParMETIS, 32, 51422549, 27901261, 3888675, 0.745321596, 0.404402597, 0.056362695, 1.803606247, 1.102220667, 1.217968234, 1.209951806
lj, ParMETIS, 64, 54087600, 34427935, 2070343, 0.783949009, 0.499000613, 0.030007679, 1.920491462, 1.103032623, 1.233786244, 1.224883256
lj, ParMETIS, 128, 56226432, 40486631, 1127553, 0.814949372, 0.586815726, 0.016342823, 2.091881306, 1.105568905, 1.288110595, 1.283442492
lj, ParMETIS, 256, 57932370, 45502177, 617257, 0.839675343, 0.659511359, 0.008946561, 2.290319621, 1.109902297, 1.332144123, 1.363814528
orkut, ParMETIS, 2, 5999546, 906397, 5999546, 0.051197182, 0.007734747, 0.051197182, 0.102394364, 1.017300907, 1.099804060, 1.000000000
orkut, ParMETIS, 4, 20173036, 3883620, 11969158, 0.172146791, 0.033140908, 0.102138922, 0.408555686, 1.100080718, 1.099959123, 1.186649149
orkut, ParMETIS, 8, 29367155, 7752883, 10210573, 0.250604891, 0.066159299, 0.087132020, 0.697056160, 1.100100246, 1.107915683, 1.390747458
orkut, ParMETIS, 16, 40426684, 13515614, 7201225, 0.344981485, 0.115335618, 0.061451721, 0.983227532, 1.113171585, 1.105158507, 1.425044055
orkut, ParMETIS, 32, 51853022, 21610406, 4630109, 0.442488247, 0.184412601, 0.039511078, 1.264354508, 1.121014863, 1.107033428, 1.428687493
orkut, ParMETIS, 64, 60330208, 32021235, 3048500, 0.514828393, 0.273253508, 0.026014403, 1.664921806, 1.131441903, 1.116800422, 1.616967739
orkut, ParMETIS, 128, 67071211, 43623943, 1641241, 0.572352805, 0.372265325, 0.014005545, 1.792709811, 1.143982002, 1.148205149, 1.566089083
orkut, ParMETIS, 256, 70098765, 54960081, 875279, 0.598188466, 0.469002364, 0.007469202, 1.912115589, 1.146487793, 1.170141604, 1.598256903
uk-2002, ParMETIS, 2, 868003, 608796, 868003, 0.002911650, 0.002042160, 0.002911650, 0.005823300, 1.033970140, 1.026660108, 1.000000000
uk-2002, ParMETIS, 4, 1671956, 1201728, 1141241, 0.005608450, 0.004031105, 0.003828206, 0.015312825, 1.026556856, 1.029237617, 1.365156739
uk-2002, ParMETIS, 8, 2409221, 1925275, 874394, 0.008081549, 0.006458189, 0.002933088, 0.023464707, 1.036333907, 1.036882833, 1.451746208
uk-2002, ParMETIS, 16, 3017390, 2523603, 576210, 0.010121606, 0.008465235, 0.001932853, 0.030925644, 1.029689498, 1.034427233, 1.527707445
uk-2002, ParMETIS, 32, 3536008, 3119376, 376963, 0.011861271, 0.010463710, 0.001264494, 0.040463801, 1.037101733, 1.041192114, 1.705714932
uk-2002, ParMETIS, 64, 3817839, 3548958, 284800, 0.012806651, 0.011904710, 0.000955340, 0.061141760, 1.041753516, 1.049672850, 2.387118945
uk-2002, ParMETIS, 128, 4168561, 4041651, 264354, 0.013983122, 0.013557412, 0.000886755, 0.113504696, 1.052746751, 1.073628813, 4.058679932
uk-2002, ParMETIS, 256, 5491621, 4617948, 463794, 0.018421226, 0.015490556, 0.001555762, 0.398275018, 1.081838705, 1.099884801, 10.810292987
indochina, ParMETIS, 2, 1872122, 1002743, 1872122, 0.009644679, 0.005165868, 0.009644679, 0.019289358, 1.010073141, 1.013304395, 1.000000000
indochina, ParMETIS, 4, 15266909, 2313142, 13851433, 0.078651091, 0.011916698, 0.071358931, 0.285435725, 1.069367511, 1.106306658, 1.814569525
indochina, ParMETIS, 8, 34603977, 2754217, 24864606, 0.178270567, 0.014189000, 0.128095895, 1.024767163, 1.044228491, 1.110625401, 2.874190642
indochina, ParMETIS, 16, 43478271, 3681703, 16625854, 0.223988591, 0.018967163, 0.085652017, 1.370432272, 1.062260613, 1.108080219, 3.059156916
indochina, ParMETIS, 32, 50535684, 4622199, 9391720, 0.260346522, 0.023812351, 0.048383666, 1.548277300, 1.062819633, 1.107793045, 2.973493579
indochina, ParMETIS, 64, 54034540, 5464448, 5112141, 0.278371706, 0.028151396, 0.026336403, 1.685529779, 1.057606491, 1.116541033, 3.027481095
indochina, ParMETIS, 128, 57655058, 6718751, 2929311, 0.297023660, 0.034613234, 0.015091038, 1.931652872, 1.075353462, 1.146900533, 3.251682836
indochina, ParMETIS, 256, 61032801, 8018917, 1479379, 0.314424902, 0.041311346, 0.007621371, 1.951070879, 1.100265856, 1.324337049, 3.102607284
arabic, ParMETIS, 2, 1261911, 856072, 1261911, 0.001971738, 0.001337614, 0.001971738, 0.003943475, 1.010043048, 1.000641677, 1.000000000
arabic, ParMETIS, 4, 2476774, 1723787, 1636698, 0.003869963, 0.002693419, 0.002557343, 0.010229371, 1.044820473, 1.042749621, 1.321636936
arabic, ParMETIS, 8, 3231955, 2389641, 1408484, 0.005049934, 0.003733817, 0.002200758, 0.017606065, 1.038369869, 1.040490703, 1.743199156
arabic, ParMETIS, 16, 4237500, 2984704, 1232044, 0.006621099, 0.004663604, 0.001925070, 0.030801126, 1.048223241, 1.042572911, 2.325984968
arabic, ParMETIS, 32, 7479108, 3908316, 2910890, 0.011686116, 0.006106749, 0.004548269, 0.145544623, 1.051220830, 1.037734782, 6.227248612
arabic, ParMETIS, 64, 13595809, 4961781, 4297055, 0.021243470, 0.007752789, 0.006714154, 0.429705864, 1.074752443, 1.095069581, 10.113835088
arabic, ParMETIS, 128, 25231212, 6756070, 5073850, 0.039423802, 0.010556368, 0.007927897, 1.014770859, 1.100041647, 1.111428200, 12.870050249
arabic, ParMETIS, 256, 52362120, 9733007, 3649596, 0.081815882, 0.015207836, 0.005702499, 1.459839636, 1.100019135, 1.153914354, 8.921494381
rmat_22, ParMETIS, 2, 14597025, 1258802, 14597025, 0.435025245, 0.037515223, 0.435025245, 0.870050490, 1.020387560, 1.096521467, 1.000000000
rmat_22, ParMETIS, 4, 21893801, 3103116, 11757535, 0.652486116, 0.092480063, 0.350401849, 1.401607394, 1.084783998, 1.100276053, 1.074051558
rmat_22, ParMETIS, 8, 25972850, 5545065, 7136275, 0.774051249, 0.165255815, 0.212677568, 1.701420546, 1.089988682, 1.100583553, 1.099036193
rmat_22, ParMETIS, 16, 28262461, 9088835, 3679898, 0.842286974, 0.270868391, 0.109669507, 1.754712105, 1.057998352, 1.037603378, 1.041635730
rmat_22, ParMETIS, 32, 29476145, 13308205, 1931821, 0.878457576, 0.396615416, 0.057572752, 1.842328072, 1.077562711, 1.044829845, 1.048615314
rmat_22, ParMETIS, 64, 30150337, 18528831, 1017452, 0.898550063, 0.552202195, 0.030322433, 1.940635681, 1.093347706, 1.048212051, 1.079870685
rmat_22, ParMETIS, 128, 30581316, 24504800, 497829, 0.911394238, 0.730299950, 0.014836460, 1.899066925, 1.100030798, 1.043489456, 1.041847256
rmat_22, ParMETIS, 256, 30835266, 30873726, 260697, 0.918962538, 0.920108736, 0.007769376, 1.988960266, 1.100283356, 1.042995453, 1.082179328
rmat_24, ParMETIS, 2, 112067802, 16289609, 112067802, 0.417485096, 0.060683522, 0.417485096, 0.834970191, 1.046650648, 1.085230604, 1.000000000
rmat_24, ParMETIS, 4, 172142637, 45764823, 99631675, 0.641281296, 0.170487251, 0.371156912, 1.484627649, 1.102778196, 1.220467143, 1.157547919
rmat_24, ParMETIS, 8, 200472290, 92968673, 56479620, 0.746817477, 0.346335296, 0.210402980, 1.683223844, 1.135066986, 1.130539894, 1.126931220
rmat_24, ParMETIS, 16, 221211134, 161466284, 32518853, 0.824075691, 0.601508781, 0.121142168, 1.938274682, 1.178275108, 1.165592283, 1.176029553
rmat_24, ParMETIS, 32, 231497325, 240299287, 17464050, 0.862394739, 0.895184603, 0.065058656, 2.081876993, 1.210216522, 1.205873609, 1.207032590
rmat_24, ParMETIS, 64, 237469047, 317383482, 8811366, 0.884641137, 1.182345606, 0.032824896, 2.100793362, 1.273345947, 1.194863319, 1.187370493
rmat_24, ParMETIS, 128, 241328821, 381583456, 4465884, 0.899019916, 1.421509147, 0.016636714, 2.129499435, 1.260765076, 1.192171097, 1.184345233
rmat_24, ParMETIS, 256, 244166823, 428815388, 2240798, 0.909592297, 1.597461805, 0.008347623, 2.136991501, 1.326751709, 1.174739361, 1.174697636
nlpkkt160, ParMETIS, 2, 487609, 124403, 487609, 0.004409309, 0.001124941, 0.004409309, 0.008818618, 1.002388564, 1.002331474, 1.000000000
nlpkkt160, ParMETIS, 4, 998211, 293470, 543625, 0.009026538, 0.002653766, 0.004915846, 0.019663384, 1.025638900, 1.026465405, 1.089199667
nlpkkt160, ParMETIS, 8, 1498629, 456776, 453318, 0.013551675, 0.004130495, 0.004099225, 0.032793804, 1.082360046, 1.086816141, 1.209954705
nlpkkt160, ParMETIS, 16, 2381906, 721603, 404376, 0.021538897, 0.006525250, 0.003656657, 0.058506511, 1.096234663, 1.095398980, 1.358160530
nlpkkt160, ParMETIS, 32, 3217032, 1033055, 286811, 0.029090704, 0.009341622, 0.002593550, 0.082993605, 1.098757669, 1.095801706, 1.426466200
nlpkkt160, ParMETIS, 64, 4437616, 1435846, 190082, 0.040128097, 0.012983946, 0.001718857, 0.110006871, 1.095345092, 1.097781134, 1.370701280
nlpkkt160, ParMETIS, 128, 5902779, 1959187, 124345, 0.053377148, 0.017716370, 0.001124416, 0.143925299, 1.096257669, 1.098760352, 1.348205573
nlpkkt160, ParMETIS, 256, 7684769, 2612673, 82475, 0.069491176, 0.023625657, 0.000745798, 0.190924268, 1.099877301, 1.098432210, 1.373736196
nlpkkt200, ParMETIS, 2, 723450, 164284, 723450, 0.003349417, 0.000760599, 0.003349417, 0.006698834, 1.005670813, 1.005674383, 1.000000000
nlpkkt200, ParMETIS, 4, 1560493, 434894, 829794, 0.007224745, 0.002013465, 0.003841767, 0.015367067, 1.071335961, 1.071295038, 1.063503049
nlpkkt200, ParMETIS, 8, 2335758, 709607, 706788, 0.010814054, 0.003285327, 0.003272276, 0.026178204, 1.068378818, 1.067676029, 1.210379851
nlpkkt200, ParMETIS, 16, 3697254, 1150420, 635383, 0.017117486, 0.005326196, 0.002941686, 0.047066973, 1.098372414, 1.095568475, 1.374823653
nlpkkt200, ParMETIS, 32, 5085945, 1595655, 441221, 0.023546825, 0.007387537, 0.002042758, 0.065368248, 1.097040394, 1.099027886, 1.388050498
nlpkkt200, ParMETIS, 64, 7058627, 2254051, 297740, 0.032679916, 0.010435768, 0.001378472, 0.088222193, 1.089048276, 1.097424581, 1.349792821
nlpkkt200, ParMETIS, 128, 9271070, 3022570, 197816, 0.042923048, 0.013993845, 0.000915845, 0.117228195, 1.096937931, 1.098799456, 1.365566754
nlpkkt200, ParMETIS, 256, 12154960, 4085844, 129495, 0.056274835, 0.018916574, 0.000599534, 0.153480660, 1.097230323, 1.097541072, 1.363679444
nlpkkt240, ParMETIS, 2, 1128556, 299339, 1128556, 0.003023679, 0.000802003, 0.003023679, 0.006047358, 1.004833319, 1.004716126, 1.000000000
nlpkkt240, ParMETIS, 4, 2224685, 635878, 1222996, 0.005960478, 0.001703673, 0.003276707, 0.013106827, 1.061416752, 1.062581050, 1.099478398
nlpkkt240, ParMETIS, 8, 3470383, 1075026, 949292, 0.009298009, 0.002880259, 0.002543387, 0.020347092, 1.074171811, 1.072913882, 1.094164904
nlpkkt240, ParMETIS, 16, 5431885, 1635941, 900479, 0.014553355, 0.004383088, 0.002412605, 0.038601672, 1.099331847, 1.096990517, 1.326213392
nlpkkt240, ParMETIS, 32, 7594125, 2396101, 671478, 0.020346527, 0.006419743, 0.001799055, 0.057569746, 1.094366712, 1.095074685, 1.414733941
nlpkkt240, ParMETIS, 64, 9996894, 3145342, 463582, 0.026784135, 0.008427144, 0.001242050, 0.079491206, 1.095722451, 1.097034654, 1.483927760
nlpkkt240, ParMETIS, 128, 13464678, 4380421, 280690, 0.036075181, 0.011736224, 0.000752037, 0.096260798, 1.099236397, 1.096997616, 1.334173064
nlpkkt240, ParMETIS, 256, 17752582, 5844929, 185859, 0.047563529, 0.015660001, 0.000497962, 0.127478254, 1.097457705, 1.098800315, 1.340084504
1cm_ped_35KR1, ParMETIS, 2, 23232, 6147, 23232, 0.006615795, 0.001750486, 0.006615795, 0.013231590, 1.011427736, 1.012391517, 1.000000000
1cm_ped_35KR1, ParMETIS, 4, 67099, 18162, 45103, 0.019107836, 0.005172007, 0.012844017, 0.051376069, 1.020225047, 1.016640297, 1.344391785
1cm_ped_35KR1, ParMETIS, 8, 111184, 30815, 34314, 0.031661957, 0.008775212, 0.009771625, 0.078173002, 1.054683618, 1.062267983, 1.234494172
1cm_ped_35KR1, ParMETIS, 16, 193611, 61791, 32186, 0.055134759, 0.017596272, 0.009165633, 0.146650127, 1.097153212, 1.095095330, 1.329945044
1cm_ped_35KR1, ParMETIS, 32, 290464, 96394, 22817, 0.082715665, 0.027450196, 0.006497615, 0.207923691, 1.081608792, 1.087983087, 1.256857993
1cm_ped_35KR1, ParMETIS, 64, 389431, 138751, 15602, 0.110898577, 0.039512233, 0.004442994, 0.284351617, 1.090505145, 1.098726956, 1.282110280
1cm_ped_35KR1, ParMETIS, 128, 502790, 187896, 9592, 0.143179910, 0.053507294, 0.002731522, 0.349634753, 1.098690365, 1.096923526, 1.220977597
1cm_ped_35KR1, ParMETIS, 256, 633477, 248660, 5898, 0.180395752, 0.070811107, 0.001679578, 0.429972013, 1.100093545, 1.099365751, 1.191755910
1cm_ped_35KR2, ParMETIS, 2, 89161, 21241, 89161, 0.003152461, 0.000751017, 0.003152461, 0.006304923, 1.001417507, 1.001016123, 1.000000000
1cm_ped_35KR2, ParMETIS, 4, 267351, 71031, 178468, 0.009452717, 0.002511440, 0.006310085, 0.025240339, 1.061455137, 1.065319425, 1.335088835
1cm_ped_35KR2, ParMETIS, 8, 455090, 129872, 142260, 0.016090596, 0.004591878, 0.005029880, 0.040239041, 1.055947684, 1.057974230, 1.250395528
1cm_ped_35KR2, ParMETIS, 16, 786306, 241843, 132901, 0.027801384, 0.008550832, 0.004698974, 0.075183591, 1.092488675, 1.093435429, 1.352158961
1cm_ped_35KR2, ParMETIS, 32, 1227220, 388314, 97832, 0.043390760, 0.013729600, 0.003459041, 0.110689326, 1.096244337, 1.093632580, 1.275498364
1cm_ped_35KR2, ParMETIS, 64, 1594970, 529548, 61530, 0.056393280, 0.018723204, 0.002175513, 0.139232853, 1.095016805, 1.085751655, 1.234501023
1cm_ped_35KR2, ParMETIS, 128, 2077606, 710364, 40022, 0.073457818, 0.025116307, 0.001415056, 0.181127166, 1.093938154, 1.092371713, 1.232887684
1cm_ped_35KR2, ParMETIS, 256, 2639824, 922774, 25580, 0.093336134, 0.032626477, 0.000904431, 0.231534301, 1.096340465, 1.099375453, 1.240362702
1cm_ped_35KR3, ParMETIS, 2, 352660, 81378, 352660, 0.001553529, 0.000358484, 0.001553529, 0.003107057, 1.000434637, 1.000643173, 1.000000000
1cm_ped_35KR3, ParMETIS, 4, 1095886, 281405, 713232, 0.004827569, 0.001239638, 0.003141911, 0.012567644, 1.004550727, 1.003241072, 1.301653639
1cm_ped_35KR3, ParMETIS, 8, 1851859, 519131, 544898, 0.008157761, 0.002286862, 0.002400371, 0.019202964, 1.035265965, 1.032997978, 1.176977044
1cm_ped_35KR3, ParMETIS, 16, 3260884, 981473, 531850, 0.014364761, 0.004323559, 0.002342892, 0.037486269, 1.092890545, 1.093020396, 1.304801158
1cm_ped_35KR3, ParMETIS, 32, 4887820, 1496465, 399168, 0.021531698, 0.006592189, 0.001758405, 0.056268944, 1.095566637, 1.092014434, 1.306656890
1cm_ped_35KR3, ParMETIS, 64, 6631953, 2103321, 254934, 0.029214907, 0.009265495, 0.001123029, 0.071873833, 1.090176092, 1.092339789, 1.230091485
1cm_ped_35KR3, ParMETIS, 128, 8520496, 2758513, 157180, 0.037534268, 0.012151730, 0.000692405, 0.088627872, 1.095857080, 1.093440166, 1.180632755
1cm_ped_35KR3, ParMETIS, 256, 10892895, 3588259, 103610, 0.047985098, 0.015806905, 0.000456420, 0.116843541, 1.095236008, 1.091937781, 1.217508813



==> plots/quality_xy.dat <==
Graph, NumParts, NumTasks, VertBalance, EdgeBalance, EdgeCut, MaxCut, X, Y
LiveJournal, 2, 4, 1.462, 1.894, 4294085, 4294085, 0.00, 0.00
LiveJournal, 2, 4, 1.265, 1.812, 7329606, 7329606, 0.00, 0.25
LiveJournal, 2, 4, 1.519, 1.856, 6508743, 6508743, 0.00, 0.50
LiveJournal, 2, 4, 1.474, 1.854, 6599393, 6599393, 0.00, 0.75
LiveJournal, 2, 4, 1.056, 1.164, 5118732, 5118732, 0.00, 1.00
LiveJournal, 2, 4, 1.087, 1.004, 5032320, 5032320, 0.00, 1.50
LiveJournal, 2, 4, 1.095, 1.001, 4611714, 4611714, 0.00, 2.00
LiveJournal, 2, 4, 1.433, 1.827, 8978538, 8978538, 0.25, 0.00
LiveJournal, 2, 4, 1.523, 1.883, 4103750, 4103750, 0.25, 0.25
LiveJournal, 2, 4, 1.096, 1.178, 7462028, 7462028, 0.25, 0.50
LiveJournal, 2, 4, 1.110, 1.002, 6270379, 6270379, 0.25, 0.75
LiveJournal, 2, 4, 1.032, 1.023, 5193652, 5193652, 0.25, 1.00
LiveJournal, 2, 4, 1.079, 1.008, 5127105, 5127105, 0.25, 1.50
LiveJournal, 2, 4, 1.071, 1.004, 4748783, 4748783, 0.25, 2.00
LiveJournal, 2, 4, 1.448, 1.816, 9619844, 9619844, 0.50, 0.00
LiveJournal, 2, 4, 1.407, 1.804, 9761569, 9761569, 0.50, 0.25
LiveJournal, 2, 4, 1.001, 1.097, 5887060, 5887060, 0.50, 0.50
LiveJournal, 2, 4, 1.102, 1.008, 5519680, 5519680, 0.50, 0.75
LiveJournal, 2, 4, 1.067, 1.119, 5312345, 5312345, 0.50, 1.00
LiveJournal, 2, 4, 1.100, 1.014, 5599508, 5599508, 0.50, 1.50
LiveJournal, 2, 4, 1.101, 1.009, 4979636, 4979636, 0.50, 2.00
LiveJournal, 2, 4, 1.047, 1.094, 5570937, 5570937, 0.75, 0.00
LiveJournal, 2, 4, 1.100, 1.020, 5887765, 5887765, 0.75, 0.25
LiveJournal, 2, 4, 1.042, 1.157, 4525088, 4525088, 0.75, 0.50
LiveJournal, 2, 4, 1.078, 1.031, 5263263, 5263263, 0.75, 0.75
LiveJournal, 2, 4, 1.024, 1.151, 4946213, 4946213, 0.75, 1.00
LiveJournal, 2, 4, 1.032, 1.044, 4700663, 4700663, 0.75, 1.50
LiveJournal, 2, 4, 1.002, 1.047, 4434301, 4434301, 0.75, 2.00
LiveJournal, 2, 4, 1.039, 1.083, 5580391, 5580391, 1.00, 0.00
LiveJournal, 2, 4, 1.012, 1.136, 5092161, 5092161, 1.00, 0.25
LiveJournal, 2, 4, 1.056, 1.112, 4995124, 4995124, 1.00, 0.50
LiveJournal, 2, 4, 1.100, 1.005, 5153082, 5153082, 1.00, 0.75
LiveJournal, 2, 4, 1.025, 1.041, 4736067, 4736067, 1.00, 1.00
LiveJournal, 2, 4, 1.064, 1.003, 5111108, 5111108, 1.00, 1.50
LiveJournal, 2, 4, 1.099, 1.005, 4482437, 4482437, 1.00, 2.00
LiveJournal, 2, 4, 1.029, 1.080, 5984042, 5984042, 1.50, 0.00
LiveJournal, 2, 4, 1.043, 1.106, 5230558, 5230558, 1.50, 0.25
LiveJournal, 2, 4, 1.100, 1.057, 5421214, 5421214, 1.50, 0.50
LiveJournal, 2, 4, 1.045, 1.136, 5139737, 5139737, 1.50, 0.75
LiveJournal, 2, 4, 1.047, 1.064, 5697877, 5697877, 1.50, 1.00
LiveJournal, 2, 4, 1.008, 1.062, 4756571, 4756571, 1.50, 1.50
LiveJournal, 2, 4, 1.038, 1.119, 5437811, 5437811, 1.50, 2.00
LiveJournal, 2, 4, 1.047, 1.069, 5768518, 5768518, 2.00, 0.00
LiveJournal, 2, 4, 1.041, 1.157, 5064079, 5064079, 2.00, 0.25
LiveJournal, 2, 4, 1.029, 1.161, 4453031, 4453031, 2.00, 0.50
LiveJournal, 2, 4, 1.025, 1.177, 4464497, 4464497, 2.00, 0.75
LiveJournal, 2, 4, 1.100, 1.009, 5189904, 5189904, 2.00, 1.00
LiveJournal, 2, 4, 1.100, 1.093, 5709026, 5709026, 2.00, 1.50
LiveJournal, 2, 4, 1.001, 1.155, 6340652, 6340652, 2.00, 2.00
LiveJournal, 8, 4, 2.444, 3.187, 18991077, 16018233, 0.00, 0.00
LiveJournal, 8, 4, 2.429, 3.810, 17693941, 15229064, 0.00, 0.25
LiveJournal, 8, 4, 2.012, 3.029, 16441032, 11692009, 0.00, 0.50
LiveJournal, 8, 4, 1.894, 2.331, 25203054, 19477866, 0.00, 0.75
LiveJournal, 8, 4, 1.231, 1.609, 14735029, 7369921, 0.00, 1.00
LiveJournal, 8, 4, 1.113, 1.576, 12316514, 4042973, 0.00, 1.50
LiveJournal, 8, 4, 1.109, 1.611, 12592356, 3738324, 0.00, 2.00
LiveJournal, 8, 4, 1.913, 3.247, 24273896, 15351086, 0.25, 0.00
LiveJournal, 8, 4, 1.997, 2.517, 22824713, 14866219, 0.25, 0.25
LiveJournal, 8, 4, 1.229, 1.582, 18188082, 6959062, 0.25, 0.50
LiveJournal, 8, 4, 1.116, 1.408, 12914499, 4760951, 0.25, 0.75
LiveJournal, 8, 4, 1.121, 1.543, 11828438, 3664361, 0.25, 1.00
LiveJournal, 8, 4, 1.100, 1.639, 12598852, 3942698, 0.25, 1.50
LiveJournal, 8, 4, 1.101, 1.612, 12316367, 3698300, 0.25, 2.00
LiveJournal, 8, 4, 1.619, 2.324, 28161389, 18305504, 0.50, 0.00
LiveJournal, 8, 4, 1.115, 1.401, 21601185, 6756212, 0.50, 0.25
LiveJournal, 8, 4, 1.101, 1.497, 12340116, 4061652, 0.50, 0.50
LiveJournal, 8, 4, 1.119, 1.577, 12772100, 4236353, 0.50, 0.75
LiveJournal, 8, 4, 1.101, 1.572, 13028932, 3839421, 0.50, 1.00
LiveJournal, 8, 4, 1.100, 1.633, 12389364, 3839342, 0.50, 1.50
LiveJournal, 8, 4, 1.100, 1.563, 12806295, 3873218, 0.50, 2.00
LiveJournal, 8, 4, 1.104, 1.602, 23944916, 8971310, 0.75, 0.00
LiveJournal, 8, 4, 1.100, 1.633, 13324116, 4152938, 0.75, 0.25
LiveJournal, 8, 4, 1.100, 1.568, 12895961, 3924007, 0.75, 0.50
LiveJournal, 8, 4, 1.100, 1.678, 12438877, 3824409, 0.75, 0.75
LiveJournal, 8, 4, 1.102, 1.629, 12581320, 3882237, 0.75, 1.00
LiveJournal, 8, 4, 1.100, 1.643, 12513102, 3890182, 0.75, 1.50
LiveJournal, 8, 4, 1.097, 1.639, 12402062, 3725458, 0.75, 2.00
LiveJournal, 8, 4, 1.100, 1.284, 25130426, 7442111, 1.00, 0.00
LiveJournal, 8, 4, 1.100, 1.436, 16304223, 4871443, 1.00, 0.25
LiveJournal, 8, 4, 1.100, 1.537, 14060389, 4150213, 1.00, 0.50
LiveJournal, 8, 4, 1.100, 1.612, 12500696, 3842097, 1.00, 0.75
LiveJournal, 8, 4, 1.100, 1.694, 12436460, 3751562, 1.00, 1.00
LiveJournal, 8, 4, 1.100, 1.617, 12496399, 3762977, 1.00, 1.50
LiveJournal, 8, 4, 1.100, 1.724, 12860945, 4091515, 1.00, 2.00
LiveJournal, 8, 4, 1.100, 1.543, 13993738, 4684468, 1.50, 0.00
LiveJournal, 8, 4, 1.100, 1.370, 18281626, 5172448, 1.50, 0.25
LiveJournal, 8, 4, 1.100, 1.742, 13401740, 4369223, 1.50, 0.50
LiveJournal, 8, 4, 1.100, 1.635, 12404273, 3834873, 1.50, 0.75
LiveJournal, 8, 4, 1.100, 1.621, 12256266, 3737913, 1.50, 1.00
LiveJournal, 8, 4, 1.100, 1.669, 12630301, 3960177, 1.50, 1.50
LiveJournal, 8, 4, 1.100, 1.674, 13333773, 4018895, 1.50, 2.00
LiveJournal, 8, 4, 1.100, 1.460, 13773033, 4246778, 2.00, 0.00
LiveJournal, 8, 4, 1.100, 1.518, 19794370, 5896759, 2.00, 0.25
LiveJournal, 8, 4, 1.100, 1.651, 12396199, 3869320, 2.00, 0.50
LiveJournal, 8, 4, 1.100, 1.705, 14009334, 4560932, 2.00, 0.75
LiveJournal, 8, 4, 1.100, 1.656, 12413761, 3676846, 2.00, 1.00
LiveJournal, 8, 4, 1.100, 1.600, 13836695, 4024237, 2.00, 1.50
LiveJournal, 8, 4, 1.100, 1.606, 12268542, 3934383, 2.00, 2.00
LiveJournal, 32, 4, 6.327, 13.205, 31061477, 22416549, 0.00, 0.00
LiveJournal, 32, 4, 1.547, 3.222, 27898322, 7856258, 0.00, 0.25
LiveJournal, 32, 4, 1.371, 2.297, 23353402, 3501077, 0.00, 0.50
LiveJournal, 32, 4, 1.625, 3.120, 27062890, 6723893, 0.00, 0.75
LiveJournal, 32, 4, 1.215, 2.753, 21153879, 2792985, 0.00, 1.00
LiveJournal, 32, 4, 1.123, 1.246, 21361719, 2074380, 0.00, 1.50
LiveJournal, 32, 4, 1.182, 1.143, 22227001, 2184977, 0.00, 2.00
LiveJournal, 32, 4, 1.461, 3.597, 29458357, 7695084, 0.25, 0.00
LiveJournal, 32, 4, 1.516, 2.766, 28721974, 7191500, 0.25, 0.25
LiveJournal, 32, 4, 1.187, 3.218, 22509103, 3953022, 0.25, 0.50
LiveJournal, 32, 4, 1.136, 1.279, 21294860, 2046227, 0.25, 0.75
LiveJournal, 32, 4, 1.136, 1.145, 27707654, 2173098, 0.25, 1.00
LiveJournal, 32, 4, 1.121, 1.130, 24862724, 2179240, 0.25, 1.50
LiveJournal, 32, 4, 1.112, 1.134, 23945776, 2268822, 0.25, 2.00
LiveJournal, 32, 4, 1.471, 2.401, 34418985, 5371827, 0.50, 0.00
LiveJournal, 32, 4, 1.165, 1.781, 23089994, 3017133, 0.50, 0.25
LiveJournal, 32, 4, 1.157, 1.280, 21927638, 2027365, 0.50, 0.50
LiveJournal, 32, 4, 1.105, 1.133, 23881664, 2370979, 0.50, 0.75
LiveJournal, 32, 4, 1.112, 1.282, 27254320, 2449003, 0.50, 1.00
LiveJournal, 32, 4, 1.104, 1.123, 27076324, 2178946, 0.50, 1.50
LiveJournal, 32, 4, 1.105, 1.109, 23585593, 2015726, 0.50, 2.00
LiveJournal, 32, 4, 1.120, 1.525, 23581239, 2679423, 0.75, 0.00
LiveJournal, 32, 4, 1.101, 1.236, 36618198, 2869985, 0.75, 0.25
LiveJournal, 32, 4, 1.100, 1.124, 26216212, 2200981, 0.75, 0.50
LiveJournal, 32, 4, 1.101, 1.104, 23595587, 2207778, 0.75, 0.75
LiveJournal, 32, 4, 1.121, 1.367, 24223963, 2176417, 0.75, 1.00
LiveJournal, 32, 4, 1.100, 1.101, 23938209, 2266728, 0.75, 1.50
LiveJournal, 32, 4, 1.100, 1.125, 25422366, 2203857, 0.75, 2.00
LiveJournal, 32, 4, 1.100, 1.204, 42889724, 3246263, 1.00, 0.00
LiveJournal, 32, 4, 1.100, 1.187, 30645800, 2568113, 1.00, 0.25
LiveJournal, 32, 4, 1.100, 1.141, 24407095, 2212429, 1.00, 0.50
LiveJournal, 32, 4, 1.100, 1.099, 27049924, 2470361, 1.00, 0.75
LiveJournal, 32, 4, 1.100, 1.103, 24034911, 2001156, 1.00, 1.00
LiveJournal, 32, 4, 1.100, 1.131, 25021829, 2087937, 1.00, 1.50
LiveJournal, 32, 4, 1.100, 1.143, 22899182, 1970882, 1.00, 2.00
LiveJournal, 32, 4, 1.100, 1.182, 28011731, 2369584, 1.50, 0.00
LiveJournal, 32, 4, 1.100, 1.263, 27562902, 2221659, 1.50, 0.25
LiveJournal, 32, 4, 1.100, 1.159, 28267837, 2270564, 1.50, 0.50
LiveJournal, 32, 4, 1.100, 1.118, 29758020, 2310124, 1.50, 0.75
LiveJournal, 32, 4, 1.100, 1.111, 28608911, 2191662, 1.50, 1.00
LiveJournal, 32, 4, 1.100, 1.092, 23469071, 2242479, 1.50, 1.50
LiveJournal, 32, 4, 1.100, 1.126, 24619578, 2075879, 1.50, 2.00
LiveJournal, 32, 4, 1.100, 1.211, 24171447, 2098413, 2.00, 0.00
LiveJournal, 32, 4, 1.100, 1.098, 30045473, 2317803, 2.00, 0.25
LiveJournal, 32, 4, 1.100, 1.144, 22634270, 2191335, 2.00, 0.50
LiveJournal, 32, 4, 1.100, 1.110, 25995804, 2195005, 2.00, 0.75
LiveJournal, 32, 4, 1.100, 1.125, 25273947, 2139738, 2.00, 1.00
LiveJournal, 32, 4, 1.100, 1.154, 26421459, 2187381, 2.00, 1.50
LiveJournal, 32, 4, 1.100, 1.144, 23521042, 1944334, 2.00, 2.00
LiveJournal, 128, 4, 5.339, 13.008, 28676793, 7628591, 0.00, 0.00
LiveJournal, 128, 4, 4.823, 16.806, 25367545, 4416967, 0.00, 0.25
LiveJournal, 128, 4, 2.063, 6.442, 28343395, 4279167, 0.00, 0.50
LiveJournal, 128, 4, 1.604, 3.137, 25261894, 1810745, 0.00, 0.75
LiveJournal, 128, 4, 1.302, 2.556, 25385084, 1711301, 0.00, 1.00
LiveJournal, 128, 4, 1.205, 1.796, 24499568, 1010730, 0.00, 1.50
LiveJournal, 128, 4, 1.218, 1.780, 28516632, 778543, 0.00, 2.00
LiveJournal, 128, 4, 1.310, 3.183, 31306278, 2450768, 0.25, 0.00
LiveJournal, 128, 4, 1.317, 3.812, 29750723, 1994400, 0.25, 0.25
LiveJournal, 128, 4, 1.303, 3.271, 27237958, 1982517, 0.25, 0.50
LiveJournal, 128, 4, 1.193, 2.062, 25092890, 1107452, 0.25, 0.75
LiveJournal, 128, 4, 1.129, 1.369, 25719780, 786339, 0.25, 1.00
LiveJournal, 128, 4, 1.120, 1.523, 26186040, 748159, 0.25, 1.50
LiveJournal, 128, 4, 1.117, 1.575, 28375230, 739094, 0.25, 2.00
LiveJournal, 128, 4, 1.211, 2.903, 29504687, 1919503, 0.50, 0.00
LiveJournal, 128, 4, 1.163, 2.150, 25716945, 1174839, 0.50, 0.25
LiveJournal, 128, 4, 1.117, 1.454, 25492939, 801466, 0.50, 0.50
LiveJournal, 128, 4, 1.121, 1.326, 29247590, 786957, 0.50, 0.75
LiveJournal, 128, 4, 1.123, 1.513, 27015890, 741821, 0.50, 1.00
LiveJournal, 128, 4, 1.105, 1.730, 27507053, 725499, 0.50, 1.50
LiveJournal, 128, 4, 1.124, 1.402, 29495180, 739586, 0.50, 2.00
LiveJournal, 128, 4, 1.117, 2.109, 25250114, 831176, 0.75, 0.00
LiveJournal, 128, 4, 1.114, 1.570, 28893490, 793873, 0.75, 0.25
LiveJournal, 128, 4, 1.111, 1.404, 27512649, 708870, 0.75, 0.50
LiveJournal, 128, 4, 1.105, 1.648, 27325016, 749607, 0.75, 0.75
LiveJournal, 128, 4, 1.105, 1.850, 30638688, 732363, 0.75, 1.00
LiveJournal, 128, 4, 1.100, 1.266, 29097794, 729169, 0.75, 1.50
LiveJournal, 128, 4, 1.100, 1.456, 27615113, 689359, 0.75, 2.00
LiveJournal, 128, 4, 1.100, 1.986, 26422616, 763398, 1.00, 0.00
LiveJournal, 128, 4, 1.113, 1.437, 29828950, 732269, 1.00, 0.25
LiveJournal, 128, 4, 1.100, 1.512, 28230035, 708668, 1.00, 0.50
LiveJournal, 128, 4, 1.100, 1.734, 28818670, 713029, 1.00, 0.75
LiveJournal, 128, 4, 1.100, 1.941, 29157219, 661494, 1.00, 1.00
LiveJournal, 128, 4, 1.100, 1.796, 28944850, 676113, 1.00, 1.50
LiveJournal, 128, 4, 1.100, 1.311, 27604360, 664359, 1.00, 2.00
LiveJournal, 128, 4, 1.100, 1.857, 25985286, 758783, 1.50, 0.00
LiveJournal, 128, 4, 1.100, 1.781, 29190753, 690385, 1.50, 0.25
LiveJournal, 128, 4, 1.100, 1.285, 30672823, 738766, 1.50, 0.50
LiveJournal, 128, 4, 1.100, 1.504, 28918236, 701568, 1.50, 0.75
LiveJournal, 128, 4, 1.100, 1.197, 35154347, 788013, 1.50, 1.00
LiveJournal, 128, 4, 1.100, 1.334, 29974315, 684783, 1.50, 1.50
LiveJournal, 128, 4, 1.100, 1.451, 29350646, 678693, 1.50, 2.00
LiveJournal, 128, 4, 1.100, 1.523, 29733337, 688988, 2.00, 0.00
LiveJournal, 128, 4, 1.100, 1.899, 29550361, 665578, 2.00, 0.25
LiveJournal, 128, 4, 1.100, 1.623, 29382152, 672886, 2.00, 0.50
LiveJournal, 128, 4, 1.100, 1.677, 30267393, 657247, 2.00, 0.75
LiveJournal, 128, 4, 1.100, 1.321, 29009261, 676613, 2.00, 1.00
LiveJournal, 128, 4, 1.100, 1.693, 29130521, 641035, 2.00, 1.50
LiveJournal, 128, 4, 1.100, 2.018, 29725391, 651333, 2.00, 2.00
uk-2002, 2, 4, 1.474, 1.554, 29542807, 29542807, 0.00, 0.00
uk-2002, 2, 4, 1.236, 1.528, 3635191, 3635191, 0.00, 0.25
uk-2002, 2, 4, 1.031, 1.288, 1348401, 1348401, 0.00, 0.50
uk-2002, 2, 4, 1.011, 1.277, 1142821, 1142821, 0.00, 0.75
uk-2002, 2, 4, 1.003, 1.202, 1419300, 1419300, 0.00, 1.00
uk-2002, 2, 4, 1.008, 1.140, 1475421, 1475421, 0.00, 1.50
uk-2002, 2, 4, 1.012, 1.132, 1457547, 1457547, 0.00, 2.00
uk-2002, 2, 4, 1.013, 1.004, 1900411, 1900411, 0.00, 2.50
uk-2002, 2, 4, 1.016, 1.088, 1969118, 1969118, 0.00, 3.00
uk-2002, 2, 4, 1.014, 1.067, 1689907, 1689907, 0.00, 3.50
uk-2002, 2, 4, 1.016, 1.083, 1956076, 1956076, 0.00, 4.00
uk-2002, 2, 4, 1.035, 1.313, 936833, 936833, 0.25, 0.00
uk-2002, 2, 4, 1.289, 1.383, 25604358, 25604358, 0.25, 0.25
uk-2002, 2, 4, 1.007, 1.042, 1896032, 1896032, 0.25, 0.50
uk-2002, 2, 4, 1.024, 1.207, 1388985, 1388985, 0.25, 0.75
uk-2002, 2, 4, 1.007, 1.151, 1477431, 1477431, 0.25, 1.00
uk-2002, 2, 4, 1.002, 1.169, 1471866, 1471866, 0.25, 1.50
uk-2002, 2, 4, 1.007, 1.017, 1872483, 1872483, 0.25, 2.00
uk-2002, 2, 4, 1.025, 1.041, 1559880, 1559880, 0.25, 2.50
uk-2002, 2, 4, 1.020, 1.043, 1698082, 1698082, 0.25, 3.00
uk-2002, 2, 4, 1.024, 1.070, 1668350, 1668350, 0.25, 3.50
uk-2002, 2, 4, 1.013, 1.084, 1876621, 1876621, 0.25, 4.00
uk-2002, 2, 4, 1.011, 1.221, 1362162, 1362162, 0.50, 0.00
uk-2002, 2, 4, 1.002, 1.155, 1403059, 1403059, 0.50, 0.25
uk-2002, 2, 4, 1.027, 1.276, 1079137, 1079137, 0.50, 0.50
uk-2002, 2, 4, 1.004, 1.209, 1167924, 1167924, 0.50, 0.75
uk-2002, 2, 4, 1.019, 1.253, 1146840, 1146840, 0.50, 1.00
uk-2002, 2, 4, 1.001, 1.190, 1561380, 1561380, 0.50, 1.50
uk-2002, 2, 4, 1.019, 1.027, 1567923, 1567923, 0.50, 2.00
uk-2002, 2, 4, 1.026, 1.028, 1387239, 1387239, 0.50, 2.50
uk-2002, 2, 4, 1.030, 1.104, 1889202, 1889202, 0.50, 3.00
uk-2002, 2, 4, 1.013, 1.106, 1822635, 1822635, 0.50, 3.50
uk-2002, 2, 4, 1.026, 1.071, 1684825, 1684825, 0.50, 4.00
uk-2002, 2, 4, 1.006, 1.193, 2108829, 2108829, 0.75, 0.00
uk-2002, 2, 4, 1.006, 1.275, 917894, 917894, 0.75, 0.25
uk-2002, 2, 4, 1.009, 1.254, 975380, 975380, 0.75, 0.50
uk-2002, 2, 4, 1.019, 1.271, 1035105, 1035105, 0.75, 0.75
uk-2002, 2, 4, 1.000, 1.051, 2155695, 2155695, 0.75, 1.00
uk-2002, 2, 4, 1.012, 1.122, 1405259, 1405259, 0.75, 1.50
uk-2002, 2, 4, 1.016, 1.105, 1411182, 1411182, 0.75, 2.00
uk-2002, 2, 4, 1.011, 1.002, 1535363, 1535363, 0.75, 2.50
uk-2002, 2, 4, 1.017, 1.104, 1942601, 1942601, 0.75, 3.00
uk-2002, 2, 4, 1.029, 1.048, 1647575, 1647575, 0.75, 3.50
uk-2002, 2, 4, 1.026, 1.059, 1602584, 1602584, 0.75, 4.00
uk-2002, 2, 4, 1.001, 1.076, 1609066, 1609066, 1.00, 0.00
uk-2002, 2, 4, 1.020, 1.200, 1233851, 1233851, 1.00, 0.25
uk-2002, 2, 4, 1.000, 1.163, 1232798, 1232798, 1.00, 0.50
uk-2002, 2, 4, 1.008, 1.275, 1006145, 1006145, 1.00, 0.75
uk-2002, 2, 4, 1.019, 1.233, 1245824, 1245824, 1.00, 1.00
uk-2002, 2, 4, 1.009, 1.129, 1231029, 1231029, 1.00, 1.50
uk-2002, 2, 4, 1.017, 1.104, 1343355, 1343355, 1.00, 2.00
uk-2002, 2, 4, 1.018, 1.045, 1458436, 1458436, 1.00, 2.50
uk-2002, 2, 4, 1.020, 1.084, 1633772, 1633772, 1.00, 3.00
uk-2002, 2, 4, 1.022, 1.105, 1820953, 1820953, 1.00, 3.50
uk-2002, 2, 4, 1.018, 1.067, 1617460, 1617460, 1.00, 4.00
uk-2002, 2, 4, 1.006, 1.262, 1315594, 1315594, 1.50, 0.00
uk-2002, 2, 4, 1.010, 1.038, 1397446, 1397446, 1.50, 0.25
uk-2002, 2, 4, 1.024, 1.294, 1133127, 1133127, 1.50, 0.50
uk-2002, 2, 4, 1.017, 1.249, 1319533, 1319533, 1.50, 0.75
uk-2002, 2, 4, 1.010, 1.199, 1324277, 1324277, 1.50, 1.00
uk-2002, 2, 4, 1.005, 1.141, 1454702, 1454702, 1.50, 1.50
uk-2002, 2, 4, 1.022, 1.117, 1454651, 1454651, 1.50, 2.00
uk-2002, 2, 4, 1.021, 1.015, 1599106, 1599106, 1.50, 2.50
uk-2002, 2, 4, 1.019, 1.038, 1512618, 1512618, 1.50, 3.00
uk-2002, 2, 4, 1.029, 1.064, 1617461, 1617461, 1.50, 3.50
uk-2002, 2, 4, 1.018, 1.112, 1738719, 1738719, 1.50, 4.00
uk-2002, 2, 4, 1.004, 1.086, 2013619, 2013619, 2.00, 0.00
uk-2002, 2, 4, 1.027, 1.283, 911329, 911329, 2.00, 0.25
uk-2002, 2, 4, 1.017, 1.201, 1184037, 1184037, 2.00, 0.50
uk-2002, 2, 4, 1.011, 1.089, 1991195, 1991195, 2.00, 0.75
uk-2002, 2, 4, 1.012, 1.228, 1179470, 1179470, 2.00, 1.00
uk-2002, 2, 4, 1.008, 1.134, 1383120, 1383120, 2.00, 1.50
uk-2002, 2, 4, 1.014, 1.083, 1520897, 1520897, 2.00, 2.00
uk-2002, 2, 4, 1.026, 1.030, 1449103, 1449103, 2.00, 2.50
uk-2002, 2, 4, 1.026, 1.013, 1355427, 1355427, 2.00, 3.00
uk-2002, 2, 4, 1.024, 1.063, 1849747, 1849747, 2.00, 3.50
uk-2002, 2, 4, 1.023, 1.100, 1942542, 1942542, 2.00, 4.00
uk-2002, 2, 4, 1.008, 1.069, 2028329, 2028329, 2.50, 0.00
uk-2002, 2, 4, 1.029, 1.250, 1377676, 1377676, 2.50, 0.25
uk-2002, 2, 4, 1.022, 1.277, 1010813, 1010813, 2.50, 0.50
uk-2002, 2, 4, 1.006, 1.275, 1047475, 1047475, 2.50, 0.75
uk-2002, 2, 4, 1.024, 1.227, 1146591, 1146591, 2.50, 1.00
uk-2002, 2, 4, 1.008, 1.027, 1994384, 1994384, 2.50, 1.50
uk-2002, 2, 4, 1.005, 1.073, 1493770, 1493770, 2.50, 2.00
uk-2002, 2, 4, 1.027, 1.036, 1721710, 1721710, 2.50, 2.50
uk-2002, 2, 4, 1.023, 1.001, 1302442, 1302442, 2.50, 3.00
uk-2002, 2, 4, 1.024, 1.022, 1473456, 1473456, 2.50, 3.50
uk-2002, 2, 4, 1.025, 1.090, 1586414, 1586414, 2.50, 4.00
uk-2002, 2, 4, 1.005, 1.023, 2173911, 2173911, 3.00, 0.00
uk-2002, 2, 4, 1.014, 1.013, 1802583, 1802583, 3.00, 0.25
uk-2002, 2, 4, 1.002, 1.237, 1065624, 1065624, 3.00, 0.50
uk-2002, 2, 4, 1.009, 1.144, 1633787, 1633787, 3.00, 0.75
uk-2002, 2, 4, 1.013, 1.196, 1123183, 1123183, 3.00, 1.00
uk-2002, 2, 4, 1.010, 1.165, 1557774, 1557774, 3.00, 1.50
uk-2002, 2, 4, 1.021, 1.006, 1681479, 1681479, 3.00, 2.00
uk-2002, 2, 4, 1.020, 1.016, 1578187, 1578187, 3.00, 2.50
uk-2002, 2, 4, 1.029, 1.005, 1369772, 1369772, 3.00, 3.00
uk-2002, 2, 4, 1.017, 1.032, 1449008, 1449008, 3.00, 3.50
uk-2002, 2, 4, 1.020, 1.065, 1616369, 1616369, 3.00, 4.00
uk-2002, 2, 4, 1.019, 1.290, 1025393, 1025393, 3.50, 0.00
uk-2002, 2, 4, 1.017, 1.213, 1038419, 1038419, 3.50, 0.25
uk-2002, 2, 4, 1.034, 1.258, 1183546, 1183546, 3.50, 0.50
uk-2002, 2, 4, 1.016, 1.261, 1034303, 1034303, 3.50, 0.75
uk-2002, 2, 4, 1.001, 1.232, 1208272, 1208272, 3.50, 1.00
uk-2002, 2, 4, 1.007, 1.137, 1534803, 1534803, 3.50, 1.50
uk-2002, 2, 4, 1.013, 1.040, 1461908, 1461908, 3.50, 2.00
uk-2002, 2, 4, 1.017, 1.045, 1796734, 1796734, 3.50, 2.50
uk-2002, 2, 4, 1.025, 1.048, 1576036, 1576036, 3.50, 3.00
uk-2002, 2, 4, 1.018, 1.044, 1551865, 1551865, 3.50, 3.50
uk-2002, 2, 4, 1.028, 1.104, 1816253, 1816253, 3.50, 4.00
uk-2002, 2, 4, 1.014, 1.067, 1292088, 1292088, 4.00, 0.00
uk-2002, 2, 4, 1.030, 1.227, 1214659, 1214659, 4.00, 0.25
uk-2002, 2, 4, 1.007, 1.269, 1004769, 1004769, 4.00, 0.50
uk-2002, 2, 4, 1.017, 1.247, 1022875, 1022875, 4.00, 0.75
uk-2002, 2, 4, 1.009, 1.194, 1433670, 1433670, 4.00, 1.00
uk-2002, 2, 4, 1.000, 1.163, 1459378, 1459378, 4.00, 1.50
uk-2002, 2, 4, 1.024, 1.112, 1396526, 1396526, 4.00, 2.00
uk-2002, 2, 4, 1.020, 1.021, 1451353, 1451353, 4.00, 2.50
uk-2002, 2, 4, 1.024, 1.026, 1371888, 1371888, 4.00, 3.00
uk-2002, 2, 4, 1.015, 1.016, 1476339, 1476339, 4.00, 3.50
uk-2002, 2, 4, 1.024, 1.101, 1619126, 1619126, 4.00, 4.00
uk-2002, 8, 4, 1.414, 1.699, 30399316, 20820075, 0.00, 0.00
uk-2002, 8, 4, 1.299, 1.455, 26756398, 11753077, 0.00, 0.25
uk-2002, 8, 4, 1.679, 2.101, 45720259, 30635400, 0.00, 0.50
uk-2002, 8, 4, 1.235, 1.372, 9857825, 5567864, 0.00, 0.75
uk-2002, 8, 4, 1.252, 1.366, 22036942, 8558944, 0.00, 1.00
uk-2002, 8, 4, 1.115, 1.135, 5919860, 2551381, 0.00, 1.50
uk-2002, 8, 4, 1.099, 1.162, 4484107, 1926789, 0.00, 2.00
uk-2002, 8, 4, 1.100, 1.109, 4564655, 1784217, 0.00, 2.50
uk-2002, 8, 4, 1.100, 1.116, 4883491, 2012207, 0.00, 3.00
uk-2002, 8, 4, 1.100, 1.120, 4843830, 1554154, 0.00, 3.50
uk-2002, 8, 4, 1.100, 1.198, 8162477, 2742648, 0.00, 4.00
uk-2002, 8, 4, 1.321, 1.538, 32919854, 17512934, 0.25, 0.00
uk-2002, 8, 4, 1.396, 1.824, 23790036, 15689821, 0.25, 0.25
uk-2002, 8, 4, 1.113, 1.268, 10598540, 5387730, 0.25, 0.50
uk-2002, 8, 4, 1.103, 1.169, 4869063, 1585770, 0.25, 0.75
uk-2002, 8, 4, 1.100, 1.190, 5275844, 2026273, 0.25, 1.00
uk-2002, 8, 4, 1.101, 1.171, 10266398, 6043922, 0.25, 1.50
uk-2002, 8, 4, 1.100, 1.170, 7674873, 3596099, 0.25, 2.00
uk-2002, 8, 4, 1.100, 1.124, 6483246, 2376594, 0.25, 2.50
uk-2002, 8, 4, 1.103, 1.272, 9196512, 4091466, 0.25, 3.00
uk-2002, 8, 4, 1.099, 1.179, 5339780, 2286649, 0.25, 3.50
uk-2002, 8, 4, 1.100, 1.124, 4513721, 1681313, 0.25, 4.00
uk-2002, 8, 4, 1.108, 1.328, 15944297, 7271907, 0.50, 0.00
uk-2002, 8, 4, 1.108, 1.155, 6716785, 2378297, 0.50, 0.25
uk-2002, 8, 4, 1.099, 1.197, 4956044, 1654760, 0.50, 0.50
uk-2002, 8, 4, 1.102, 1.100, 5216486, 1688365, 0.50, 0.75
uk-2002, 8, 4, 1.100, 1.113, 4412109, 1432018, 0.50, 1.00
uk-2002, 8, 4, 1.101, 1.104, 7364176, 2692346, 0.50, 1.50
uk-2002, 8, 4, 1.100, 1.318, 4738143, 1436102, 0.50, 2.00
uk-2002, 8, 4, 1.100, 1.275, 5943864, 2363941, 0.50, 2.50
uk-2002, 8, 4, 1.100, 1.195, 4375149, 1716448, 0.50, 3.00
uk-2002, 8, 4, 1.100, 1.120, 5290077, 1938813, 0.50, 3.50
uk-2002, 8, 4, 1.100, 1.204, 13152711, 8192603, 0.50, 4.00
uk-2002, 8, 4, 1.111, 1.253, 17458549, 7096614, 0.75, 0.00
uk-2002, 8, 4, 1.101, 1.344, 14505766, 6361285, 0.75, 0.25
uk-2002, 8, 4, 1.100, 1.121, 5038688, 1822698, 0.75, 0.50
uk-2002, 8, 4, 1.100, 1.145, 5142003, 1963841, 0.75, 0.75
uk-2002, 8, 4, 1.100, 1.167, 4790922, 1681364, 0.75, 1.00
uk-2002, 8, 4, 1.100, 1.296, 8854580, 4763757, 0.75, 1.50
uk-2002, 8, 4, 1.100, 1.133, 9455194, 3957205, 0.75, 2.00
uk-2002, 8, 4, 1.100, 1.146, 5529868, 1936575, 0.75, 2.50
uk-2002, 8, 4, 1.100, 1.195, 5654634, 2001983, 0.75, 3.00
uk-2002, 8, 4, 1.100, 1.097, 4367824, 1788309, 0.75, 3.50
uk-2002, 8, 4, 1.099, 1.174, 5191166, 1905805, 0.75, 4.00
uk-2002, 8, 4, 1.100, 1.238, 9275069, 3098498, 1.00, 0.00
uk-2002, 8, 4, 1.100, 1.093, 9604786, 3514978, 1.00, 0.25
uk-2002, 8, 4, 1.100, 1.213, 4970781, 2014179, 1.00, 0.50
uk-2002, 8, 4, 1.100, 1.146, 4764595, 1659311, 1.00, 0.75
uk-2002, 8, 4, 1.100, 1.094, 5037029, 1717673, 1.00, 1.00
uk-2002, 8, 4, 1.100, 1.152, 4696378, 2018545, 1.00, 1.50
uk-2002, 8, 4, 1.100, 1.326, 8427222, 4167292, 1.00, 2.00
uk-2002, 8, 4, 1.099, 1.210, 4559540, 1500032, 1.00, 2.50
uk-2002, 8, 4, 1.100, 1.105, 5833384, 2233299, 1.00, 3.00
uk-2002, 8, 4, 1.100, 1.166, 7495888, 3870670, 1.00, 3.50
uk-2002, 8, 4, 1.100, 1.155, 4369841, 1620963, 1.00, 4.00
uk-2002, 8, 4, 1.100, 1.168, 7657413, 3027180, 1.50, 0.00
uk-2002, 8, 4, 1.100, 1.219, 7253520, 2602905, 1.50, 0.25
uk-2002, 8, 4, 1.100, 1.266, 7099185, 2393297, 1.50, 0.50
uk-2002, 8, 4, 1.100, 1.132, 4928975, 1619392, 1.50, 0.75
uk-2002, 8, 4, 1.100, 1.196, 5562576, 1947534, 1.50, 1.00
uk-2002, 8, 4, 1.100, 1.194, 9162505, 2722112, 1.50, 1.50
uk-2002, 8, 4, 1.100, 1.101, 4594025, 2081227, 1.50, 2.00
uk-2002, 8, 4, 1.100, 1.149, 10248256, 6502034, 1.50, 2.50
uk-2002, 8, 4, 1.100, 1.083, 4487892, 1345785, 1.50, 3.00
uk-2002, 8, 4, 1.097, 1.107, 3892739, 1628347, 1.50, 3.50
uk-2002, 8, 4, 1.100, 1.100, 6397962, 2732873, 1.50, 4.00
uk-2002, 8, 4, 1.100, 1.174, 11847992, 4266299, 2.00, 0.00
uk-2002, 8, 4, 1.100, 1.094, 5998192, 1934216, 2.00, 0.25
uk-2002, 8, 4, 1.100, 1.156, 5066790, 1704598, 2.00, 0.50
uk-2002, 8, 4, 1.100, 1.108, 6836585, 2275983, 2.00, 0.75
uk-2002, 8, 4, 1.100, 1.150, 4269067, 1575329, 2.00, 1.00
uk-2002, 8, 4, 1.100, 1.138, 5101234, 1868602, 2.00, 1.50
uk-2002, 8, 4, 1.099, 1.141, 4873717, 1737373, 2.00, 2.00
uk-2002, 8, 4, 1.100, 1.233, 8967053, 4904546, 2.00, 2.50
uk-2002, 8, 4, 1.100, 1.186, 4378926, 1548541, 2.00, 3.00
uk-2002, 8, 4, 1.100, 1.163, 4908588, 1917133, 2.00, 3.50
uk-2002, 8, 4, 1.100, 1.085, 5325362, 1914032, 2.00, 4.00
uk-2002, 8, 4, 1.100, 1.371, 10094886, 3915353, 2.50, 0.00
uk-2002, 8, 4, 1.100, 1.124, 5994112, 2029654, 2.50, 0.25
uk-2002, 8, 4, 1.100, 1.177, 5962059, 2099002, 2.50, 0.50
uk-2002, 8, 4, 1.100, 1.190, 5381492, 2283572, 2.50, 0.75
uk-2002, 8, 4, 1.099, 1.106, 4704607, 1533564, 2.50, 1.00
uk-2002, 8, 4, 1.100, 1.304, 5602470, 1929683, 2.50, 1.50
uk-2002, 8, 4, 1.099, 1.212, 8561621, 4758572, 2.50, 2.00
uk-2002, 8, 4, 1.100, 1.083, 8911184, 4426971, 2.50, 2.50
uk-2002, 8, 4, 1.099, 1.169, 4157572, 1348173, 2.50, 3.00
uk-2002, 8, 4, 1.099, 1.088, 4905807, 1731832, 2.50, 3.50
uk-2002, 8, 4, 1.091, 1.130, 3941928, 1564553, 2.50, 4.00
uk-2002, 8, 4, 1.100, 1.248, 8142762, 2697214, 3.00, 0.00
uk-2002, 8, 4, 1.098, 1.317, 5468229, 1986423, 3.00, 0.25
uk-2002, 8, 4, 1.100, 1.183, 5775774, 2668896, 3.00, 0.50
uk-2002, 8, 4, 1.099, 1.150, 4064962, 1931513, 3.00, 0.75
uk-2002, 8, 4, 1.100, 1.100, 4771138, 1421103, 3.00, 1.00
uk-2002, 8, 4, 1.100, 1.186, 10194801, 5473920, 3.00, 1.50
uk-2002, 8, 4, 1.100, 1.119, 8730946, 4687437, 3.00, 2.00
uk-2002, 8, 4, 1.099, 1.190, 5154603, 1763194, 3.00, 2.50
uk-2002, 8, 4, 1.100, 1.154, 8500890, 4265822, 3.00, 3.00
uk-2002, 8, 4, 1.099, 1.302, 5788023, 2688414, 3.00, 3.50
uk-2002, 8, 4, 1.092, 1.185, 4858183, 1808847, 3.00, 4.00
uk-2002, 8, 4, 1.100, 1.140, 10299341, 3476814, 3.50, 0.00
uk-2002, 8, 4, 1.104, 1.205, 14972091, 5232070, 3.50, 0.25
uk-2002, 8, 4, 1.099, 1.156, 5015684, 1581437, 3.50, 0.50
uk-2002, 8, 4, 1.100, 1.145, 5005386, 1502171, 3.50, 0.75
uk-2002, 8, 4, 1.099, 1.093, 5087565, 1503544, 3.50, 1.00
uk-2002, 8, 4, 1.100, 1.216, 10117816, 5447670, 3.50, 1.50
uk-2002, 8, 4, 1.100, 1.103, 11725029, 6604977, 3.50, 2.00
uk-2002, 8, 4, 1.100, 1.287, 7427435, 3828878, 3.50, 2.50
uk-2002, 8, 4, 1.100, 1.140, 9937971, 4824555, 3.50, 3.00
uk-2002, 8, 4, 1.093, 1.119, 3943760, 1560851, 3.50, 3.50
uk-2002, 8, 4, 1.097, 1.109, 4897236, 1962710, 3.50, 4.00
uk-2002, 8, 4, 1.099, 1.184, 6091614, 2171538, 4.00, 0.00
uk-2002, 8, 4, 1.100, 1.205, 5717810, 1919611, 4.00, 0.25
uk-2002, 8, 4, 1.100, 1.192, 5329409, 1937734, 4.00, 0.50
uk-2002, 8, 4, 1.100, 1.110, 4952879, 1534865, 4.00, 0.75
uk-2002, 8, 4, 1.100, 1.161, 4697680, 1907005, 4.00, 1.00
uk-2002, 8, 4, 1.100, 1.170, 4384525, 1556153, 4.00, 1.50
uk-2002, 8, 4, 1.100, 1.147, 10777811, 6970529, 4.00, 2.00
uk-2002, 8, 4, 1.100, 1.184, 8914819, 5167609, 4.00, 2.50
uk-2002, 8, 4, 1.100, 1.130, 9304952, 5210262, 4.00, 3.00
uk-2002, 8, 4, 1.100, 1.149, 7766285, 3639739, 4.00, 3.50
uk-2002, 8, 4, 1.079, 1.196, 4396634, 1393383, 4.00, 4.00
uk-2002, 32, 4, 1.189, 1.900, 13029139, 2682475, 0.00, 0.00
uk-2002, 32, 4, 1.464, 1.712, 24650022, 7117873, 0.00, 0.25
uk-2002, 32, 4, 1.240, 1.675, 14804016, 3680226, 0.00, 0.50
uk-2002, 32, 4, 1.221, 1.604, 13712094, 3594064, 0.00, 0.75
uk-2002, 32, 4, 1.126, 1.187, 6612068, 1138725, 0.00, 1.00
uk-2002, 32, 4, 1.107, 1.201, 7270004, 839565, 0.00, 1.50
uk-2002, 32, 4, 1.105, 1.154, 7094386, 902652, 0.00, 2.00
uk-2002, 32, 4, 1.103, 1.191, 6786020, 814724, 0.00, 2.50
uk-2002, 32, 4, 1.101, 1.223, 5996019, 803051, 0.00, 3.00
uk-2002, 32, 4, 1.102, 1.159, 6636537, 756078, 0.00, 3.50
uk-2002, 32, 4, 1.102, 1.170, 7391587, 634596, 0.00, 4.00
uk-2002, 32, 4, 1.495, 1.938, 18631167, 5397594, 0.25, 0.00
uk-2002, 32, 4, 1.314, 1.806, 19859626, 3790630, 0.25, 0.25
uk-2002, 32, 4, 1.120, 1.194, 7718996, 1226355, 0.25, 0.50
uk-2002, 32, 4, 1.109, 1.128, 6391497, 1008892, 0.25, 0.75
uk-2002, 32, 4, 1.104, 1.129, 6265600, 896371, 0.25, 1.00
uk-2002, 32, 4, 1.103, 1.127, 6656190, 1148615, 0.25, 1.50
uk-2002, 32, 4, 1.101, 1.219, 6613077, 807644, 0.25, 2.00
uk-2002, 32, 4, 1.101, 1.200, 6240600, 728176, 0.25, 2.50
uk-2002, 32, 4, 1.100, 1.221, 6144483, 1035899, 0.25, 3.00
uk-2002, 32, 4, 1.101, 1.244, 9412766, 1411200, 0.25, 3.50
uk-2002, 32, 4, 1.100, 1.180, 7421365, 848750, 0.25, 4.00
uk-2002, 32, 4, 1.129, 1.425, 10464110, 1886794, 0.50, 0.00
uk-2002, 32, 4, 1.108, 1.217, 6836023, 783729, 0.50, 0.25
uk-2002, 32, 4, 1.102, 1.131, 5727353, 902476, 0.50, 0.50
uk-2002, 32, 4, 1.101, 1.137, 6184106, 765498, 0.50, 0.75
uk-2002, 32, 4, 1.100, 1.097, 6666039, 761040, 0.50, 1.00
uk-2002, 32, 4, 1.101, 1.148, 8549521, 1082627, 0.50, 1.50
uk-2002, 32, 4, 1.100, 1.107, 9488576, 1417441, 0.50, 2.00
uk-2002, 32, 4, 1.100, 1.143, 6705682, 818522, 0.50, 2.50
uk-2002, 32, 4, 1.100, 1.150, 8911877, 939897, 0.50, 3.00
uk-2002, 32, 4, 1.100, 1.202, 6010776, 767308, 0.50, 3.50
uk-2002, 32, 4, 1.100, 1.126, 8636383, 1186143, 0.50, 4.00
uk-2002, 32, 4, 1.105, 1.249, 8414071, 1140383, 0.75, 0.00
uk-2002, 32, 4, 1.101, 1.157, 7776710, 1197625, 0.75, 0.25
uk-2002, 32, 4, 1.100, 1.166, 7923644, 1015226, 0.75, 0.50
uk-2002, 32, 4, 1.100, 1.166, 7291125, 1040489, 0.75, 0.75
uk-2002, 32, 4, 1.100, 1.099, 7038433, 1140467, 0.75, 1.00
uk-2002, 32, 4, 1.100, 1.151, 7125182, 676899, 0.75, 1.50
uk-2002, 32, 4, 1.100, 1.204, 9084390, 974535, 0.75, 2.00
uk-2002, 32, 4, 1.100, 1.152, 8593091, 1251886, 0.75, 2.50
uk-2002, 32, 4, 1.100, 1.200, 6534751, 818792, 0.75, 3.00
uk-2002, 32, 4, 1.100, 1.154, 9623568, 1191042, 0.75, 3.50
uk-2002, 32, 4, 1.100, 1.182, 7643673, 972895, 0.75, 4.00
uk-2002, 32, 4, 1.100, 1.251, 9008691, 1449702, 1.00, 0.00
uk-2002, 32, 4, 1.100, 1.166, 7238845, 790918, 1.00, 0.25
uk-2002, 32, 4, 1.100, 1.129, 6566216, 919284, 1.00, 0.50
uk-2002, 32, 4, 1.100, 1.115, 8353770, 1315040, 1.00, 0.75
uk-2002, 32, 4, 1.100, 1.101, 6999362, 1122733, 1.00, 1.00
uk-2002, 32, 4, 1.100, 1.205, 7152390, 757944, 1.00, 1.50
uk-2002, 32, 4, 1.100, 1.157, 6696828, 993540, 1.00, 2.00
uk-2002, 32, 4, 1.100, 1.219, 9122949, 1412746, 1.00, 2.50
uk-2002, 32, 4, 1.100, 1.182, 6262395, 742382, 1.00, 3.00
uk-2002, 32, 4, 1.100, 1.165, 6790834, 679347, 1.00, 3.50
uk-2002, 32, 4, 1.100, 1.300, 5836028, 752187, 1.00, 4.00
uk-2002, 32, 4, 1.100, 1.173, 8456165, 1390911, 1.50, 0.00
uk-2002, 32, 4, 1.100, 1.162, 8701808, 824245, 1.50, 0.25
uk-2002, 32, 4, 1.100, 1.119, 5934389, 888865, 1.50, 0.50
uk-2002, 32, 4, 1.100, 1.094, 6589484, 695972, 1.50, 0.75
uk-2002, 32, 4, 1.100, 1.117, 7218885, 824245, 1.50, 1.00
uk-2002, 32, 4, 1.100, 1.155, 6314054, 886829, 1.50, 1.50
uk-2002, 32, 4, 1.100, 1.129, 7862730, 908542, 1.50, 2.00
uk-2002, 32, 4, 1.100, 1.180, 7357575, 1065151, 1.50, 2.50
uk-2002, 32, 4, 1.100, 1.274, 7938055, 902827, 1.50, 3.00
uk-2002, 32, 4, 1.100, 1.140, 6644416, 977156, 1.50, 3.50
uk-2002, 32, 4, 1.100, 1.202, 5973161, 673737, 1.50, 4.00
uk-2002, 32, 4, 1.100, 1.214, 8358440, 885741, 2.00, 0.00
uk-2002, 32, 4, 1.100, 1.136, 6582896, 833750, 2.00, 0.25
uk-2002, 32, 4, 1.100, 1.120, 5988419, 684255, 2.00, 0.50
uk-2002, 32, 4, 1.100, 1.105, 6634878, 1121655, 2.00, 0.75
uk-2002, 32, 4, 1.100, 1.131, 6603885, 876371, 2.00, 1.00
uk-2002, 32, 4, 1.100, 1.144, 6814547, 838657, 2.00, 1.50
uk-2002, 32, 4, 1.100, 1.152, 6783199, 1190230, 2.00, 2.00
uk-2002, 32, 4, 1.100, 1.248, 6480358, 720483, 2.00, 2.50
uk-2002, 32, 4, 1.100, 1.211, 6359783, 694471, 2.00, 3.00
uk-2002, 32, 4, 1.100, 1.198, 5984398, 684762, 2.00, 3.50
uk-2002, 32, 4, 1.100, 1.178, 6751713, 762570, 2.00, 4.00
uk-2002, 32, 4, 1.100, 1.199, 7211873, 947269, 2.50, 0.00
uk-2002, 32, 4, 1.100, 1.103, 6596811, 864166, 2.50, 0.25
uk-2002, 32, 4, 1.100, 1.097, 6019528, 760418, 2.50, 0.50
uk-2002, 32, 4, 1.100, 1.158, 6346892, 842949, 2.50, 0.75
uk-2002, 32, 4, 1.100, 1.117, 6099000, 759222, 2.50, 1.00
uk-2002, 32, 4, 1.100, 1.164, 10130281, 1278142, 2.50, 1.50
uk-2002, 32, 4, 1.100, 1.144, 5993046, 724561, 2.50, 2.00
uk-2002, 32, 4, 1.100, 1.276, 6924305, 610164, 2.50, 2.50
uk-2002, 32, 4, 1.100, 1.178, 7482723, 786720, 2.50, 3.00
uk-2002, 32, 4, 1.100, 1.213, 5797557, 591956, 2.50, 3.50
uk-2002, 32, 4, 1.100, 1.314, 7843222, 1031140, 2.50, 4.00
uk-2002, 32, 4, 1.100, 1.167, 6771299, 652623, 3.00, 0.00
uk-2002, 32, 4, 1.100, 1.138, 6879087, 986040, 3.00, 0.25
uk-2002, 32, 4, 1.100, 1.128, 6307731, 767375, 3.00, 0.50
uk-2002, 32, 4, 1.100, 1.121, 6924422, 959818, 3.00, 0.75
uk-2002, 32, 4, 1.100, 1.120, 7362141, 1109120, 3.00, 1.00
uk-2002, 32, 4, 1.100, 1.161, 7382317, 1110683, 3.00, 1.50
uk-2002, 32, 4, 1.100, 1.219, 6341666, 650048, 3.00, 2.00
uk-2002, 32, 4, 1.100, 1.218, 8373159, 1626785, 3.00, 2.50
uk-2002, 32, 4, 1.100, 1.262, 8306635, 953820, 3.00, 3.00
uk-2002, 32, 4, 1.100, 1.297, 7779950, 1503683, 3.00, 3.50
uk-2002, 32, 4, 1.100, 1.255, 12113202, 2658041, 3.00, 4.00
uk-2002, 32, 4, 1.100, 1.233, 11613926, 1389765, 3.50, 0.00
uk-2002, 32, 4, 1.100, 1.134, 6811785, 790063, 3.50, 0.25
uk-2002, 32, 4, 1.100, 1.134, 6570059, 803390, 3.50, 0.50
uk-2002, 32, 4, 1.100, 1.149, 8154047, 1212357, 3.50, 0.75
uk-2002, 32, 4, 1.100, 1.113, 7206194, 1059591, 3.50, 1.00
uk-2002, 32, 4, 1.100, 1.176, 7872756, 1758923, 3.50, 1.50
uk-2002, 32, 4, 1.100, 1.173, 6198939, 635022, 3.50, 2.00
uk-2002, 32, 4, 1.100, 1.139, 6233617, 850545, 3.50, 2.50
uk-2002, 32, 4, 1.100, 1.252, 10221066, 2680416, 3.50, 3.00
uk-2002, 32, 4, 1.100, 1.143, 9505787, 1711372, 3.50, 3.50
uk-2002, 32, 4, 1.100, 1.195, 10260471, 2703657, 3.50, 4.00
uk-2002, 32, 4, 1.100, 1.174, 7868347, 1165114, 4.00, 0.00
uk-2002, 32, 4, 1.100, 1.120, 6985668, 863526, 4.00, 0.25
uk-2002, 32, 4, 1.100, 1.131, 6299231, 782329, 4.00, 0.50
uk-2002, 32, 4, 1.100, 1.112, 6461170, 701586, 4.00, 0.75
uk-2002, 32, 4, 1.100, 1.122, 7126010, 884535, 4.00, 1.00
uk-2002, 32, 4, 1.100, 1.301, 6938695, 676786, 4.00, 1.50
uk-2002, 32, 4, 1.100, 1.215, 8879232, 2310075, 4.00, 2.00
uk-2002, 32, 4, 1.100, 1.140, 6020863, 563346, 4.00, 2.50
uk-2002, 32, 4, 1.100, 1.165, 8790826, 1261060, 4.00, 3.00
uk-2002, 32, 4, 1.100, 1.177, 6277563, 808456, 4.00, 3.50
uk-2002, 32, 4, 1.100, 1.212, 8596595, 1493567, 4.00, 4.00
uk-2002, 128, 4, 1.626, 2.095, 11507008, 803608, 0.00, 0.00
uk-2002, 128, 4, 1.310, 1.997, 16241063, 3413952, 0.00, 0.25
uk-2002, 128, 4, 1.382, 2.073, 13038992, 1532970, 0.00, 0.50
uk-2002, 128, 4, 1.239, 1.697, 13227877, 1795264, 0.00, 0.75
uk-2002, 128, 4, 1.250, 1.166, 6553206, 383166, 0.00, 1.00
uk-2002, 128, 4, 1.144, 1.232, 6914488, 436741, 0.00, 1.50
uk-2002, 128, 4, 1.110, 1.185, 6411091, 387860, 0.00, 2.00
uk-2002, 128, 4, 1.108, 1.216, 6392839, 338816, 0.00, 2.50
uk-2002, 128, 4, 1.103, 1.197, 6550957, 330283, 0.00, 3.00
uk-2002, 128, 4, 1.103, 1.266, 6620918, 366938, 0.00, 3.50
uk-2002, 128, 4, 1.102, 1.232, 7454237, 670355, 0.00, 4.00
uk-2002, 128, 4, 1.449, 2.092, 17765762, 2219837, 0.25, 0.00
uk-2002, 128, 4, 1.133, 1.639, 8590967, 372336, 0.25, 0.25
uk-2002, 128, 4, 1.124, 1.199, 6229353, 333222, 0.25, 0.50
uk-2002, 128, 4, 1.133, 1.221, 6066006, 277190, 0.25, 0.75
uk-2002, 128, 4, 1.111, 1.205, 6241966, 399838, 0.25, 1.00
uk-2002, 128, 4, 1.102, 1.200, 6987215, 438633, 0.25, 1.50
uk-2002, 128, 4, 1.102, 1.238, 7479836, 376302, 0.25, 2.00
uk-2002, 128, 4, 1.102, 1.201, 6815132, 289710, 0.25, 2.50
uk-2002, 128, 4, 1.101, 1.224, 6741172, 324819, 0.25, 3.00
uk-2002, 128, 4, 1.101, 1.241, 6750475, 352705, 0.25, 3.50
uk-2002, 128, 4, 1.101, 1.277, 6260014, 310104, 0.25, 4.00
uk-2002, 128, 4, 1.107, 1.493, 6586916, 323632, 0.50, 0.00
uk-2002, 128, 4, 1.111, 1.205, 5885384, 471106, 0.50, 0.25
uk-2002, 128, 4, 1.168, 1.173, 6607837, 493955, 0.50, 0.50
uk-2002, 128, 4, 1.102, 1.174, 6921593, 368446, 0.50, 0.75
uk-2002, 128, 4, 1.101, 1.187, 6671456, 319938, 0.50, 1.00
uk-2002, 128, 4, 1.101, 1.170, 7192320, 397854, 0.50, 1.50
uk-2002, 128, 4, 1.100, 1.229, 7068980, 313220, 0.50, 2.00
uk-2002, 128, 4, 1.100, 1.201, 6216331, 351992, 0.50, 2.50
uk-2002, 128, 4, 1.100, 1.229, 7307852, 390689, 0.50, 3.00
uk-2002, 128, 4, 1.100, 1.196, 8082307, 508197, 0.50, 3.50
uk-2002, 128, 4, 1.100, 1.271, 7053268, 436585, 0.50, 4.00
uk-2002, 128, 4, 1.103, 1.301, 7257740, 402246, 0.75, 0.00
uk-2002, 128, 4, 1.101, 1.232, 7219119, 283880, 0.75, 0.25
uk-2002, 128, 4, 1.100, 1.234, 7517940, 334589, 0.75, 0.50
uk-2002, 128, 4, 1.101, 1.238, 6455745, 297513, 0.75, 0.75
uk-2002, 128, 4, 1.100, 1.186, 7319582, 320261, 0.75, 1.00
uk-2002, 128, 4, 1.100, 1.163, 7385640, 308162, 0.75, 1.50
uk-2002, 128, 4, 1.100, 1.192, 7562254, 442858, 0.75, 2.00
uk-2002, 128, 4, 1.100, 1.232, 6654187, 352335, 0.75, 2.50
uk-2002, 128, 4, 1.100, 1.228, 7206661, 328594, 0.75, 3.00
uk-2002, 128, 4, 1.100, 1.267, 6912486, 337045, 0.75, 3.50
uk-2002, 128, 4, 1.100, 1.259, 6742812, 409693, 0.75, 4.00
uk-2002, 128, 4, 1.100, 1.264, 7549933, 508516, 1.00, 0.00
uk-2002, 128, 4, 1.100, 1.262, 6647427, 343577, 1.00, 0.25
uk-2002, 128, 4, 1.100, 1.181, 7621872, 423850, 1.00, 0.50
uk-2002, 128, 4, 1.100, 1.197, 7841349, 387535, 1.00, 0.75
uk-2002, 128, 4, 1.100, 1.148, 7798112, 390275, 1.00, 1.00
uk-2002, 128, 4, 1.100, 1.192, 7589769, 348983, 1.00, 1.50
uk-2002, 128, 4, 1.100, 1.231, 6968541, 352485, 1.00, 2.00
uk-2002, 128, 4, 1.100, 1.228, 6737863, 403401, 1.00, 2.50
uk-2002, 128, 4, 1.100, 1.251, 7131731, 375056, 1.00, 3.00
uk-2002, 128, 4, 1.100, 1.219, 6677527, 355404, 1.00, 3.50
uk-2002, 128, 4, 1.100, 1.237, 6850196, 409404, 1.00, 4.00
uk-2002, 128, 4, 1.100, 1.356, 7343772, 271298, 1.50, 0.00
uk-2002, 128, 4, 1.100, 1.175, 7156427, 390782, 1.50, 0.25
uk-2002, 128, 4, 1.100, 1.239, 7030154, 481394, 1.50, 0.50
uk-2002, 128, 4, 1.100, 1.212, 6703708, 429113, 1.50, 0.75
uk-2002, 128, 4, 1.100, 1.162, 7320149, 456453, 1.50, 1.00
uk-2002, 128, 4, 1.100, 1.260, 7517899, 340061, 1.50, 1.50
uk-2002, 128, 4, 1.100, 1.228, 7039799, 456879, 1.50, 2.00
uk-2002, 128, 4, 1.100, 1.215, 6930336, 319897, 1.50, 2.50
uk-2002, 128, 4, 1.100, 1.274, 6883914, 521511, 1.50, 3.00
uk-2002, 128, 4, 1.100, 1.245, 6952186, 406077, 1.50, 3.50
uk-2002, 128, 4, 1.100, 1.257, 7248399, 408969, 1.50, 4.00
uk-2002, 128, 4, 1.100, 1.298, 7979419, 313159, 2.00, 0.00
uk-2002, 128, 4, 1.100, 1.175, 7255551, 577209, 2.00, 0.25
uk-2002, 128, 4, 1.100, 1.199, 7164677, 443058, 2.00, 0.50
uk-2002, 128, 4, 1.100, 1.212, 7439683, 450100, 2.00, 0.75
uk-2002, 128, 4, 1.100, 1.180, 7158128, 426756, 2.00, 1.00
uk-2002, 128, 4, 1.100, 1.208, 6529228, 406257, 2.00, 1.50
uk-2002, 128, 4, 1.100, 1.207, 7756585, 408027, 2.00, 2.00
uk-2002, 128, 4, 1.100, 1.292, 7084217, 311874, 2.00, 2.50
uk-2002, 128, 4, 1.100, 1.274, 7237480, 473332, 2.00, 3.00
uk-2002, 128, 4, 1.100, 1.275, 6950137, 383579, 2.00, 3.50
uk-2002, 128, 4, 1.100, 1.277, 7114844, 564096, 2.00, 4.00
uk-2002, 128, 4, 1.100, 1.230, 6859544, 329085, 2.50, 0.00
uk-2002, 128, 4, 1.100, 1.210, 6610889, 322308, 2.50, 0.25
uk-2002, 128, 4, 1.100, 1.214, 8061909, 477366, 2.50, 0.50
uk-2002, 128, 4, 1.100, 1.247, 7209978, 332509, 2.50, 0.75
uk-2002, 128, 4, 1.100, 1.210, 7159798, 490245, 2.50, 1.00
uk-2002, 128, 4, 1.100, 1.207, 6611881, 304134, 2.50, 1.50
uk-2002, 128, 4, 1.100, 1.244, 6715919, 506006, 2.50, 2.00
uk-2002, 128, 4, 1.100, 1.299, 7444497, 488931, 2.50, 2.50
uk-2002, 128, 4, 1.100, 1.212, 6711954, 295140, 2.50, 3.00
uk-2002, 128, 4, 1.100, 1.275, 7524473, 594437, 2.50, 3.50
uk-2002, 128, 4, 1.100, 1.331, 6783814, 324142, 2.50, 4.00
uk-2002, 128, 4, 1.100, 1.188, 6482601, 290207, 3.00, 0.00
uk-2002, 128, 4, 1.100, 1.235, 7154377, 545743, 3.00, 0.25
rmat_22, 2, 4, 1.930, 1.996, 121239, 121239, 0.00, 0.00
rmat_22, 2, 4, 1.402, 1.946, 1713438, 1713438, 0.00, 0.25
rmat_22, 2, 4, 1.294, 1.915, 2665504, 2665504, 0.00, 0.50
rmat_22, 2, 4, 1.689, 1.971, 938913, 938913, 0.00, 0.75
rmat_22, 2, 4, 1.418, 1.941, 1908973, 1908973, 0.00, 1.00
rmat_22, 2, 4, 1.428, 1.937, 2056885, 2056885, 0.00, 1.50
rmat_22, 2, 4, 1.566, 1.776, 6495623, 6495623, 0.00, 2.00
rmat_22, 2, 4, 1.266, 1.744, 7226610, 7226610, 0.00, 2.50
rmat_22, 2, 4, 1.185, 1.792, 6099789, 6099789, 0.00, 3.00
rmat_22, 2, 4, 1.137, 1.643, 9550001, 9550001, 0.00, 3.50
rmat_22, 2, 4, 1.115, 1.761, 6849793, 6849793, 0.00, 4.00
rmat_22, 2, 4, 1.292, 1.936, 2026008, 2026008, 0.25, 0.00
rmat_22, 2, 4, 1.356, 1.906, 2975477, 2975477, 0.25, 0.25
rmat_22, 2, 4, 1.361, 1.920, 2556241, 2556241, 0.25, 0.50
rmat_22, 2, 4, 1.123, 1.889, 3511681, 3511681, 0.25, 0.75
rmat_22, 2, 4, 1.111, 1.171, 15279128, 15279128, 0.25, 1.00
rmat_22, 2, 4, 1.183, 1.477, 12361716, 12361716, 0.25, 1.50
rmat_22, 2, 4, 1.180, 1.839, 4958086, 4958086, 0.25, 2.00
rmat_22, 2, 4, 1.143, 1.693, 8532499, 8532499, 0.25, 2.50
rmat_22, 2, 4, 1.119, 1.775, 6622934, 6622934, 0.25, 3.00
rmat_22, 2, 4, 1.100, 1.732, 7594836, 7594836, 0.25, 3.50
rmat_22, 2, 4, 1.100, 1.478, 12173737, 12173737, 0.25, 4.00
rmat_22, 2, 4, 1.111, 1.143, 15124787, 15124787, 0.50, 0.00
rmat_22, 2, 4, 1.443, 1.735, 7212526, 7212526, 0.50, 0.25
rmat_22, 2, 4, 1.512, 1.751, 7079244, 7079244, 0.50, 0.50
rmat_22, 2, 4, 1.307, 1.617, 9772279, 9772279, 0.50, 0.75
rmat_22, 2, 4, 1.253, 1.559, 11040686, 11040686, 0.50, 1.00
rmat_22, 2, 4, 1.162, 1.779, 6495258, 6495258, 0.50, 1.50
rmat_22, 2, 4, 1.126, 1.678, 8761635, 8761635, 0.50, 2.00
rmat_22, 2, 4, 1.104, 1.745, 7409664, 7409664, 0.50, 2.50
rmat_22, 2, 4, 1.100, 1.720, 7936689, 7936689, 0.50, 3.00
rmat_22, 2, 4, 1.100, 1.475, 12209717, 12209717, 0.50, 3.50
rmat_22, 2, 4, 1.100, 1.786, 6224837, 6224837, 0.50, 4.00
rmat_22, 2, 4, 1.235, 1.745, 7225477, 7225477, 0.75, 0.00
rmat_22, 2, 4, 1.232, 1.764, 6702339, 6702339, 0.75, 0.25
rmat_22, 2, 4, 1.181, 1.659, 9104754, 9104754, 0.75, 0.50
rmat_22, 2, 4, 1.147, 1.591, 10383295, 10383295, 0.75, 0.75
rmat_22, 2, 4, 1.128, 1.641, 9432253, 9432253, 0.75, 1.00
rmat_22, 2, 4, 1.111, 1.742, 7408945, 7408945, 0.75, 1.50
rmat_22, 2, 4, 1.100, 1.826, 5292195, 5292195, 0.75, 2.00
rmat_22, 2, 4, 1.100, 1.782, 6339398, 6339398, 0.75, 2.50
rmat_22, 2, 4, 1.100, 1.750, 7164897, 7164897, 0.75, 3.00
rmat_22, 2, 4, 1.100, 1.853, 4527178, 4527178, 0.75, 3.50
rmat_22, 2, 4, 1.100, 1.601, 10310537, 10310537, 0.75, 4.00
rmat_22, 2, 4, 1.122, 1.387, 13359210, 13359210, 1.00, 0.00
rmat_22, 2, 4, 1.119, 1.762, 6889583, 6889583, 1.00, 0.25
rmat_22, 2, 4, 1.114, 1.782, 6392049, 6392049, 1.00, 0.50
rmat_22, 2, 4, 1.106, 1.746, 7406593, 7406593, 1.00, 0.75
rmat_22, 2, 4, 1.100, 1.777, 6566349, 6566349, 1.00, 1.00
rmat_22, 2, 4, 1.100, 1.573, 10809131, 10809131, 1.00, 1.50
rmat_22, 2, 4, 1.100, 1.769, 6757851, 6757851, 1.00, 2.00
rmat_22, 2, 4, 1.100, 1.765, 6823803, 6823803, 1.00, 2.50
rmat_22, 2, 4, 1.100, 1.753, 7116349, 7116349, 1.00, 3.00
rmat_22, 2, 4, 1.100, 1.425, 13188244, 13188244, 1.00, 3.50
rmat_22, 2, 4, 1.100, 1.502, 12001844, 12001844, 1.00, 4.00
rmat_22, 2, 4, 1.100, 1.770, 6683343, 6683343, 1.50, 0.00
rmat_22, 2, 4, 1.100, 1.816, 5561148, 5561148, 1.50, 0.25
rmat_22, 2, 4, 1.100, 1.797, 5970734, 5970734, 1.50, 0.50
rmat_22, 2, 4, 1.100, 1.674, 8978808, 8978808, 1.50, 0.75
rmat_22, 2, 4, 1.100, 1.716, 7972944, 7972944, 1.50, 1.00
rmat_22, 2, 4, 1.100, 1.734, 7520846, 7520846, 1.50, 1.50
rmat_22, 2, 4, 1.100, 1.653, 9282951, 9282951, 1.50, 2.00
rmat_22, 2, 4, 1.100, 1.567, 10987741, 10987741, 1.50, 2.50
rmat_22, 2, 4, 1.100, 1.465, 12412348, 12412348, 1.50, 3.00
rmat_22, 2, 4, 1.100, 1.466, 12651292, 12651292, 1.50, 3.50
rmat_22, 2, 4, 1.100, 1.458, 12695117, 12695117, 1.50, 4.00
rmat_22, 2, 4, 1.100, 1.574, 10913845, 10913845, 2.00, 0.00
rmat_22, 2, 4, 1.100, 1.508, 11684588, 11684588, 2.00, 0.25
rmat_22, 2, 4, 1.100, 1.692, 8542805, 8542805, 2.00, 0.50
rmat_22, 2, 4, 1.100, 1.563, 11072492, 11072492, 2.00, 0.75
rmat_22, 2, 4, 1.100, 1.516, 11993740, 11993740, 2.00, 1.00
rmat_22, 2, 4, 1.100, 1.503, 12073966, 12073966, 2.00, 1.50
rmat_22, 2, 4, 1.100, 1.743, 7337079, 7337079, 2.00, 2.00
rmat_22, 2, 4, 1.100, 1.380, 13594462, 13594462, 2.00, 2.50
rmat_22, 2, 4, 1.100, 1.456, 12498237, 12498237, 2.00, 3.00
rmat_22, 2, 4, 1.100, 1.438, 12960844, 12960844, 2.00, 3.50
rmat_22, 2, 4, 1.100, 1.455, 12621227, 12621227, 2.00, 4.00
rmat_22, 2, 4, 1.100, 1.539, 11545123, 11545123, 2.50, 0.00
rmat_22, 2, 4, 1.100, 1.571, 10813575, 10813575, 2.50, 0.25
rmat_22, 2, 4, 1.100, 1.409, 13411269, 13411269, 2.50, 0.50
rmat_22, 2, 4, 1.100, 1.512, 11735218, 11735218, 2.50, 0.75
rmat_22, 2, 4, 1.100, 1.752, 7165771, 7165771, 2.50, 1.00
rmat_22, 2, 4, 1.099, 1.570, 10880072, 10880072, 2.50, 1.50
rmat_22, 2, 4, 1.100, 1.508, 12029369, 12029369, 2.50, 2.00
rmat_22, 2, 4, 1.099, 1.487, 12104512, 12104512, 2.50, 2.50
rmat_22, 2, 4, 1.099, 1.360, 13893093, 13893093, 2.50, 3.00
rmat_22, 2, 4, 1.099, 1.439, 12873706, 12873706, 2.50, 3.50
rmat_22, 2, 4, 1.099, 1.407, 13354764, 13354764, 2.50, 4.00
rmat_22, 2, 4, 1.099, 1.461, 12731932, 12731932, 3.00, 0.00
rmat_22, 2, 4, 1.099, 1.585, 10442061, 10442061, 3.00, 0.25
rmat_22, 2, 4, 1.099, 1.506, 11990221, 11990221, 3.00, 0.50
rmat_22, 2, 4, 1.099, 1.501, 11910000, 11910000, 3.00, 0.75
rmat_22, 2, 4, 1.099, 1.457, 12716859, 12716859, 3.00, 1.00
rmat_22, 2, 4, 1.099, 1.574, 10605539, 10605539, 3.00, 1.50
rmat_22, 2, 4, 1.098, 1.457, 12351872, 12351872, 3.00, 2.00
rmat_22, 2, 4, 1.098, 1.525, 11742037, 11742037, 3.00, 2.50
rmat_22, 2, 4, 1.098, 1.456, 12562089, 12562089, 3.00, 3.00
rmat_22, 2, 4, 1.098, 1.545, 11119126, 11119126, 3.00, 3.50
rmat_22, 2, 4, 1.098, 1.486, 12202553, 12202553, 3.00, 4.00
rmat_22, 2, 4, 1.098, 1.595, 10282555, 10282555, 3.50, 0.00
rmat_22, 2, 4, 1.098, 1.371, 13750710, 13750710, 3.50, 0.25
rmat_22, 2, 4, 1.098, 1.553, 11369465, 11369465, 3.50, 0.50
rmat_22, 2, 4, 1.097, 1.528, 11532444, 11532444, 3.50, 0.75
rmat_22, 2, 4, 1.098, 1.131, 14355721, 14355721, 3.50, 1.00
rmat_22, 2, 4, 1.098, 1.305, 14129002, 14129002, 3.50, 1.50
rmat_22, 2, 4, 1.097, 1.502, 11834331, 11834331, 3.50, 2.00
rmat_22, 2, 4, 1.097, 1.451, 12679405, 12679405, 3.50, 2.50
rmat_22, 2, 4, 1.097, 1.369, 13662034, 13662034, 3.50, 3.00
rmat_22, 2, 4, 1.095, 1.536, 11230210, 11230210, 3.50, 3.50
rmat_22, 2, 4, 1.096, 1.337, 14020985, 14020985, 3.50, 4.00
rmat_22, 2, 4, 1.096, 1.514, 11933888, 11933888, 4.00, 0.00
rmat_22, 2, 4, 1.093, 1.537, 11127490, 11127490, 4.00, 0.25
rmat_22, 2, 4, 1.096, 1.460, 12472659, 12472659, 4.00, 0.50
rmat_22, 2, 4, 1.096, 1.438, 12795885, 12795885, 4.00, 0.75
rmat_22, 2, 4, 1.096, 1.549, 11245334, 11245334, 4.00, 1.00
rmat_22, 2, 4, 1.095, 1.341, 13964515, 13964515, 4.00, 1.50
rmat_22, 2, 4, 1.095, 1.644, 9566246, 9566246, 4.00, 2.00
rmat_22, 2, 4, 1.095, 1.508, 11861453, 11861453, 4.00, 2.50
rmat_22, 2, 4, 1.095, 1.441, 12715534, 12715534, 4.00, 3.00
rmat_22, 2, 4, 1.093, 1.507, 11741819, 11741819, 4.00, 3.50
rmat_22, 2, 4, 1.094, 1.422, 12924670, 12924670, 4.00, 4.00
rmat_22, 8, 4, 4.300, 7.138, 6386768, 6300187, 0.00, 0.00
rmat_22, 8, 4, 4.412, 7.597, 3189489, 3169247, 0.00, 0.25
rmat_22, 8, 4, 2.645, 5.811, 14052850, 12779703, 0.00, 0.50
rmat_22, 8, 4, 3.200, 6.185, 12309920, 11527700, 0.00, 0.75
rmat_22, 8, 4, 2.202, 3.831, 20812897, 16052575, 0.00, 1.00
rmat_22, 8, 4, 1.169, 1.095, 26024946, 7087623, 0.00, 1.50
rmat_22, 8, 4, 1.179, 1.079, 26003160, 7009094, 0.00, 2.00
rmat_22, 8, 4, 1.101, 1.063, 26876847, 6983149, 0.00, 2.50
rmat_22, 8, 4, 1.116, 1.028, 26600317, 6866459, 0.00, 3.00
rmat_22, 8, 4, 1.313, 1.064, 26246229, 6838351, 0.00, 3.50
rmat_22, 8, 4, 1.101, 1.024, 26349670, 6710665, 0.00, 4.00
rmat_22, 8, 4, 2.510, 4.567, 19397362, 16190426, 0.25, 0.00
rmat_22, 8, 4, 1.444, 2.007, 24296855, 11936290, 0.25, 0.25
rmat_22, 8, 4, 1.291, 2.296, 24841569, 12905079, 0.25, 0.50
rmat_22, 8, 4, 1.145, 1.495, 25760976, 9351007, 0.25, 0.75
rmat_22, 8, 4, 1.215, 1.324, 26080157, 8432833, 0.25, 1.00
rmat_22, 8, 4, 1.376, 2.088, 26760993, 12644517, 0.25, 1.50
rmat_22, 8, 4, 1.101, 1.027, 26454016, 6750498, 0.25, 2.00
rmat_22, 8, 4, 1.362, 2.042, 27217444, 12462861, 0.25, 2.50
rmat_22, 8, 4, 1.102, 1.022, 26085150, 6636586, 0.25, 3.00
rmat_22, 8, 4, 1.100, 1.011, 26301677, 6638246, 0.25, 3.50
rmat_22, 8, 4, 1.100, 1.021, 26274385, 6683706, 0.25, 4.00
rmat_22, 8, 4, 1.469, 2.030, 25239054, 12148586, 0.50, 0.00
rmat_22, 8, 4, 1.227, 1.906, 25438404, 11558061, 0.50, 0.25
rmat_22, 8, 4, 1.125, 1.337, 26476913, 8704340, 0.50, 0.50
rmat_22, 8, 4, 1.128, 1.078, 26192355, 7057186, 0.50, 0.75
rmat_22, 8, 4, 1.101, 1.026, 26351485, 6740385, 0.50, 1.00
rmat_22, 8, 4, 1.101, 1.018, 26413915, 6683304, 0.50, 1.50
rmat_22, 8, 4, 1.100, 1.040, 26198163, 6808863, 0.50, 2.00
rmat_22, 8, 4, 1.100, 1.027, 26241236, 6725890, 0.50, 2.50
rmat_22, 8, 4, 1.100, 1.027, 26337364, 6761822, 0.50, 3.00
rmat_22, 8, 4, 1.100, 1.026, 26577832, 6826698, 0.50, 3.50
rmat_22, 8, 4, 1.100, 1.014, 26248704, 6648829, 0.50, 4.00
rmat_22, 8, 4, 1.156, 1.253, 26815974, 8324655, 0.75, 0.00
rmat_22, 8, 4, 1.107, 1.112, 26734132, 7355869, 0.75, 0.25
rmat_22, 8, 4, 1.115, 1.065, 26547438, 7015094, 0.75, 0.50
rmat_22, 8, 4, 1.100, 1.026, 26171618, 6732413, 0.75, 0.75
rmat_22, 8, 4, 1.100, 1.021, 26512863, 6775811, 0.75, 1.00
rmat_22, 8, 4, 1.100, 1.016, 26334368, 6686508, 0.75, 1.50
rmat_22, 8, 4, 1.100, 1.023, 26390948, 6751534, 0.75, 2.00
rmat_22, 8, 4, 1.100, 1.018, 26693585, 6759539, 0.75, 2.50
rmat_22, 8, 4, 1.100, 1.013, 26247903, 6646544, 0.75, 3.00
rmat_22, 8, 4, 1.256, 2.169, 27183982, 13018392, 0.75, 3.50
rmat_22, 8, 4, 1.100, 1.018, 26580129, 6779931, 0.75, 4.00
rmat_22, 8, 4, 1.100, 1.044, 26622641, 6943550, 1.00, 0.00
rmat_22, 8, 4, 1.100, 1.026, 26872434, 6845139, 1.00, 0.25
rmat_22, 8, 4, 1.217, 2.406, 25814920, 13985513, 1.00, 0.50
rmat_22, 8, 4, 1.100, 1.015, 26366333, 6673986, 1.00, 0.75
rmat_22, 8, 4, 1.100, 1.015, 26592864, 6757436, 1.00, 1.00
rmat_22, 8, 4, 1.100, 1.030, 26266327, 6835362, 1.00, 1.50
rmat_22, 8, 4, 1.100, 1.016, 26545397, 6701159, 1.00, 2.00
rmat_22, 8, 4, 1.100, 1.023, 26405420, 6732727, 1.00, 2.50
rmat_22, 8, 4, 1.100, 1.019, 26608828, 6751554, 1.00, 3.00
rmat_22, 8, 4, 1.100, 1.024, 26238272, 6732384, 1.00, 3.50
rmat_22, 8, 4, 1.268, 1.982, 27413547, 12315534, 1.00, 4.00
rmat_22, 8, 4, 1.100, 1.037, 26391127, 6840978, 1.50, 0.00
rmat_22, 8, 4, 1.100, 1.044, 26481467, 6915940, 1.50, 0.25
rmat_22, 8, 4, 1.100, 1.009, 26122440, 6582171, 1.50, 0.50
rmat_22, 8, 4, 1.100, 1.032, 26157734, 6781445, 1.50, 0.75
rmat_22, 8, 4, 1.100, 1.030, 26488483, 6787989, 1.50, 1.00
rmat_22, 8, 4, 1.100, 1.019, 26530020, 6714718, 1.50, 1.50
rmat_22, 8, 4, 1.100, 1.018, 26914271, 6820023, 1.50, 2.00
rmat_22, 8, 4, 1.100, 1.025, 26693770, 6766803, 1.50, 2.50
rmat_22, 8, 4, 1.100, 1.016, 26363190, 6724721, 1.50, 3.00
rmat_22, 8, 4, 1.100, 1.021, 26510311, 6770219, 1.50, 3.50
rmat_22, 8, 4, 1.100, 1.019, 26263479, 6651478, 1.50, 4.00
rmat_22, 8, 4, 1.099, 1.032, 26456396, 6851973, 2.00, 0.00
rmat_22, 8, 4, 1.190, 2.198, 27057593, 13277455, 2.00, 0.25
rmat_22, 8, 4, 1.100, 1.019, 26452829, 6691596, 2.00, 0.50
rmat_22, 8, 4, 1.100, 1.018, 26644916, 6717962, 2.00, 0.75
rmat_22, 8, 4, 1.100, 1.017, 26387134, 6691363, 2.00, 1.00
rmat_22, 8, 4, 1.100, 1.022, 26476183, 6715519, 2.00, 1.50
rmat_22, 8, 4, 1.100, 1.022, 26503775, 6734852, 2.00, 2.00
rmat_22, 8, 4, 1.100, 1.018, 26460523, 6704055, 2.00, 2.50
rmat_22, 8, 4, 1.100, 1.015, 26490209, 6683394, 2.00, 3.00
rmat_22, 8, 4, 1.100, 1.020, 26571736, 6739501, 2.00, 3.50
rmat_22, 8, 4, 1.100, 1.038, 26417180, 6789520, 2.00, 4.00
rmat_22, 8, 4, 1.099, 1.063, 26613655, 6981374, 2.50, 0.00
rmat_22, 8, 4, 1.100, 1.026, 26128394, 6713817, 2.50, 0.25
rmat_22, 8, 4, 1.100, 1.015, 26090569, 6646890, 2.50, 0.50
rmat_22, 8, 4, 1.100, 1.012, 26228345, 6639130, 2.50, 0.75
rmat_22, 8, 4, 1.100, 1.028, 26362218, 6749762, 2.50, 1.00
rmat_22, 8, 4, 1.100, 1.013, 26454115, 6731032, 2.50, 1.50
rmat_22, 8, 4, 1.100, 1.022, 26802737, 6790691, 2.50, 2.00
rmat_22, 8, 4, 1.100, 1.025, 26558905, 6771088, 2.50, 2.50
rmat_22, 8, 4, 1.100, 1.017, 26706168, 6750232, 2.50, 3.00
rmat_22, 8, 4, 1.100, 1.031, 26791878, 6867206, 2.50, 3.50
rmat_22, 8, 4, 1.100, 1.012, 26159829, 6591131, 2.50, 4.00
rmat_22, 8, 4, 1.100, 1.014, 26240269, 6672480, 3.00, 0.00
rmat_22, 8, 4, 1.305, 1.996, 27161398, 11927476, 3.00, 0.25
rmat_22, 8, 4, 1.100, 1.015, 26370668, 6643608, 3.00, 0.50
rmat_22, 8, 4, 1.100, 1.010, 26182711, 6619774, 3.00, 0.75
rmat_22, 8, 4, 1.100, 1.019, 26446702, 6696988, 3.00, 1.00
rmat_22, 8, 4, 1.100, 1.029, 26244466, 6702772, 3.00, 1.50
rmat_22, 8, 4, 1.100, 1.024, 26444890, 6747746, 3.00, 2.00
rmat_22, 8, 4, 1.100, 1.024, 26439999, 6753843, 3.00, 2.50
rmat_22, 8, 4, 1.100, 1.036, 26503666, 6797397, 3.00, 3.00
rmat_22, 8, 4, 1.100, 1.036, 26429992, 6763658, 3.00, 3.50
rmat_22, 8, 4, 1.100, 1.024, 26541294, 6756034, 3.00, 4.00
rmat_22, 8, 4, 1.100, 1.019, 26296067, 6674649, 3.50, 0.00
rmat_22, 8, 4, 1.100, 1.016, 26206484, 6663644, 3.50, 0.25
rmat_22, 8, 4, 1.100, 1.011, 26119801, 6565413, 3.50, 0.50
rmat_22, 8, 4, 1.100, 1.030, 26270083, 6689545, 3.50, 0.75
rmat_22, 8, 4, 1.100, 1.011, 26096997, 6579644, 3.50, 1.00
rmat_22, 8, 4, 1.100, 1.017, 26180862, 6625879, 3.50, 1.50
rmat_22, 8, 4, 1.100, 1.026, 26597291, 6744064, 3.50, 2.00
rmat_22, 8, 4, 1.390, 2.677, 25698810, 14677953, 3.50, 2.50
rmat_22, 8, 4, 1.100, 1.030, 26622731, 6810394, 3.50, 3.00
rmat_22, 8, 4, 1.100, 1.027, 26527370, 6825913, 3.50, 3.50
rmat_22, 8, 4, 1.288, 2.092, 27089673, 12675318, 3.50, 4.00
rmat_22, 8, 4, 1.099, 1.033, 26382979, 6803885, 4.00, 0.00
rmat_22, 8, 4, 1.100, 1.026, 26230157, 6715441, 4.00, 0.25
rmat_22, 8, 4, 1.100, 1.024, 26123786, 6675298, 4.00, 0.50
rmat_22, 8, 4, 1.100, 1.015, 26205160, 6631779, 4.00, 0.75
rmat_22, 8, 4, 1.100, 1.031, 26262987, 6728228, 4.00, 1.00
rmat_22, 8, 4, 1.100, 1.032, 26369383, 6778593, 4.00, 1.50
rmat_22, 8, 4, 1.220, 1.791, 27316651, 11310874, 4.00, 2.00
rmat_22, 8, 4, 1.100, 1.056, 26528455, 6939922, 4.00, 2.50
rmat_22, 8, 4, 1.090, 1.015, 26133443, 6638612, 4.00, 3.00
rmat_22, 8, 4, 1.100, 1.028, 26360142, 6750405, 4.00, 3.50
rmat_22, 8, 4, 1.100, 1.025, 26278889, 6673833, 4.00, 4.00
rmat_22, 32, 4, 7.621, 19.289, 19043106, 15818388, 0.00, 0.00
rmat_22, 32, 4, 1.402, 2.148, 30145074, 4025662, 0.00, 0.25
rmat_22, 32, 4, 1.312, 2.029, 30271923, 3811698, 0.00, 0.50
rmat_22, 32, 4, 1.947, 3.324, 29504265, 5971488, 0.00, 0.75
rmat_22, 32, 4, 1.844, 2.925, 29594078, 5310973, 0.00, 1.00
rmat_22, 32, 4, 1.517, 1.659, 29763391, 3113704, 0.00, 1.50
rmat_22, 32, 4, 1.292, 1.113, 29675147, 2050373, 0.00, 2.00
rmat_22, 32, 4, 1.194, 1.057, 29883093, 1974119, 0.00, 2.50
rmat_22, 32, 4, 1.524, 1.108, 29803233, 2029540, 0.00, 3.00
rmat_22, 32, 4, 1.433, 1.112, 29729386, 2032900, 0.00, 3.50
rmat_22, 32, 4, 1.267, 1.060, 29811308, 1955534, 0.00, 4.00
rmat_22, 32, 4, 1.567, 2.113, 30140152, 3955217, 0.25, 0.00
rmat_22, 32, 4, 1.419, 1.727, 30264024, 3261734, 0.25, 0.25
rmat_22, 32, 4, 1.541, 2.611, 29674402, 4805320, 0.25, 0.50
rmat_22, 32, 4, 1.403, 2.403, 30492345, 4468361, 0.25, 0.75
rmat_22, 32, 4, 1.197, 1.096, 29847273, 2024311, 0.25, 1.00
rmat_22, 32, 4, 1.172, 1.088, 29975318, 2053827, 0.25, 1.50
rmat_22, 32, 4, 1.111, 1.060, 29801683, 1982355, 0.25, 2.00
rmat_22, 32, 4, 1.101, 1.044, 30159645, 1963655, 0.25, 2.50
rmat_22, 32, 4, 1.100, 1.040, 30267614, 1975154, 0.25, 3.00
rmat_22, 32, 4, 1.100, 1.032, 30129456, 1958983, 0.25, 3.50
rmat_22, 32, 4, 1.100, 1.032, 30121589, 1956519, 0.25, 4.00
rmat_22, 32, 4, 1.577, 2.725, 30115849, 5010391, 0.50, 0.00
rmat_22, 32, 4, 1.230, 1.938, 30338838, 3625881, 0.50, 0.25
rmat_22, 32, 4, 1.176, 1.529, 29715488, 2795640, 0.50, 0.50
rmat_22, 32, 4, 1.115, 1.126, 29567802, 2091688, 0.50, 0.75
rmat_22, 32, 4, 1.142, 1.064, 29973077, 2008960, 0.50, 1.00
rmat_22, 32, 4, 1.107, 1.047, 29894014, 1969722, 0.50, 1.50
rmat_22, 32, 4, 1.104, 1.043, 30347726, 1968006, 0.50, 2.00
rmat_22, 32, 4, 1.100, 1.033, 30245906, 1958861, 0.50, 2.50
rmat_22, 32, 4, 1.100, 1.023, 30250668, 1982722, 0.50, 3.00
rmat_22, 32, 4, 1.100, 1.030, 30218295, 1952195, 0.50, 3.50
rmat_22, 32, 4, 1.100, 1.061, 30280255, 2014069, 0.50, 4.00
rmat_22, 32, 4, 1.126, 1.222, 29877255, 2285372, 0.75, 0.00
rmat_22, 32, 4, 1.102, 1.075, 29756916, 2000283, 0.75, 0.25
rmat_22, 32, 4, 1.100, 1.042, 30062950, 1963416, 0.75, 0.50
rmat_22, 32, 4, 1.100, 1.036, 29966039, 1954968, 0.75, 0.75
rmat_22, 32, 4, 1.101, 1.047, 29972575, 1976479, 0.75, 1.00
rmat_22, 32, 4, 1.100, 1.037, 30202651, 1973803, 0.75, 1.50
rmat_22, 32, 4, 1.100, 1.026, 30309848, 1975900, 0.75, 2.00
rmat_22, 32, 4, 1.100, 1.034, 30101390, 1957487, 0.75, 2.50
rmat_22, 32, 4, 1.100, 1.035, 30041717, 1949352, 0.75, 3.00
rmat_22, 32, 4, 1.100, 1.028, 30238186, 1957347, 0.75, 3.50
rmat_22, 32, 4, 1.100, 1.027, 30200096, 1954514, 0.75, 4.00
rmat_22, 32, 4, 1.100, 1.034, 29981947, 1946930, 1.00, 0.00
rmat_22, 32, 4, 1.101, 1.051, 30367443, 1999902, 1.00, 0.25
rmat_22, 32, 4, 1.100, 1.035, 30055187, 1960536, 1.00, 0.50
rmat_22, 32, 4, 1.100, 1.036, 29960240, 1964877, 1.00, 0.75
rmat_22, 32, 4, 1.100, 1.029, 29974126, 1936143, 1.00, 1.00
rmat_22, 32, 4, 1.100, 1.035, 30073073, 1954503, 1.00, 1.50
rmat_22, 32, 4, 1.100, 1.033, 30098049, 1948940, 1.00, 2.00
rmat_22, 32, 4, 1.100, 1.028, 30368323, 1962386, 1.00, 2.50
rmat_22, 32, 4, 1.100, 1.047, 30032094, 1976187, 1.00, 3.00
rmat_22, 32, 4, 1.100, 1.024, 30194778, 1943493, 1.00, 3.50
rmat_22, 32, 4, 1.100, 1.070, 29871748, 1999773, 1.00, 4.00
rmat_22, 32, 4, 1.100, 1.031, 30086443, 1951817, 1.50, 0.00
rmat_22, 32, 4, 1.100, 1.029, 30080586, 1940337, 1.50, 0.25
rmat_22, 32, 4, 1.100, 1.030, 29964607, 1937596, 1.50, 0.50
rmat_22, 32, 4, 1.100, 1.043, 29916575, 1961229, 1.50, 0.75
rmat_22, 32, 4, 1.100, 1.037, 29960538, 1961537, 1.50, 1.00
rmat_22, 32, 4, 1.100, 1.028, 30042149, 1936989, 1.50, 1.50
rmat_22, 32, 4, 1.100, 1.023, 30150608, 1946176, 1.50, 2.00
rmat_22, 32, 4, 1.100, 1.025, 29977515, 1929747, 1.50, 2.50
rmat_22, 32, 4, 1.100, 1.022, 30066164, 1938197, 1.50, 3.00
rmat_22, 32, 4, 1.100, 1.042, 30145224, 1958944, 1.50, 3.50
rmat_22, 32, 4, 1.100, 1.043, 30078872, 1973422, 1.50, 4.00
rmat_22, 32, 4, 1.100, 1.026, 30042171, 1933916, 2.00, 0.00
rmat_22, 32, 4, 1.100, 1.023, 29864993, 1916782, 2.00, 0.25
rmat_22, 32, 4, 1.100, 1.028, 29855053, 1931262, 2.00, 0.50
rmat_22, 32, 4, 1.100, 1.032, 30124677, 1954449, 2.00, 0.75
rmat_22, 32, 4, 1.100, 1.035, 29943739, 1950894, 2.00, 1.00
rmat_22, 32, 4, 1.100, 1.034, 30056986, 1947681, 2.00, 1.50
rmat_22, 32, 4, 1.100, 1.028, 30038057, 1928953, 2.00, 2.00
rmat_22, 32, 4, 1.100, 1.035, 30207698, 1955250, 2.00, 2.50
rmat_22, 32, 4, 1.100, 1.059, 30009602, 2044790, 2.00, 3.00
rmat_22, 32, 4, 1.100, 1.027, 30076215, 1944166, 2.00, 3.50
rmat_22, 32, 4, 1.100, 1.029, 30130461, 1946730, 2.00, 4.00
rmat_22, 32, 4, 1.100, 1.042, 29707194, 1937831, 2.50, 0.00
rmat_22, 32, 4, 1.100, 1.021, 30102642, 1926535, 2.50, 0.25
rmat_22, 32, 4, 1.100, 1.019, 30020333, 1918404, 2.50, 0.50
rmat_22, 32, 4, 1.100, 1.033, 29971331, 1941968, 2.50, 0.75
rmat_22, 32, 4, 1.100, 1.033, 29829678, 1935328, 2.50, 1.00
rmat_22, 32, 4, 1.100, 1.027, 30106342, 1932944, 2.50, 1.50
rmat_22, 32, 4, 1.100, 1.028, 29981109, 1929641, 2.50, 2.00
rmat_22, 32, 4, 1.100, 1.021, 30329041, 1945846, 2.50, 2.50
rmat_22, 32, 4, 1.100, 1.037, 30063410, 1952462, 2.50, 3.00
rmat_22, 32, 4, 1.100, 1.236, 29589414, 2294393, 2.50, 3.50
rmat_22, 32, 4, 1.100, 1.057, 30038972, 2008867, 2.50, 4.00
rmat_22, 32, 4, 1.100, 1.025, 30028326, 1925001, 3.00, 0.00
rmat_22, 32, 4, 1.100, 1.025, 29903807, 1922074, 3.00, 0.25
rmat_22, 32, 4, 1.100, 1.022, 30109182, 1930447, 3.00, 0.50
rmat_22, 32, 4, 1.100, 1.028, 29960212, 1938165, 3.00, 0.75
rmat_22, 32, 4, 1.100, 1.026, 30018099, 1938160, 3.00, 1.00
rmat_22, 32, 4, 1.100, 1.027, 30207948, 1948180, 3.00, 1.50
rmat_22, 32, 4, 1.100, 1.032, 29967614, 1937236, 3.00, 2.00
rmat_22, 32, 4, 1.100, 1.029, 30285365, 1947206, 3.00, 2.50
rmat_22, 32, 4, 1.100, 1.034, 29984607, 1951659, 3.00, 3.00
rmat_22, 32, 4, 1.100, 1.051, 30062246, 1965905, 3.00, 3.50
rmat_22, 32, 4, 1.100, 1.234, 29647098, 2290440, 3.00, 4.00
rmat_22, 32, 4, 1.100, 1.031, 30105870, 1941018, 3.50, 0.00
rmat_22, 32, 4, 1.100, 1.031, 29894469, 1926672, 3.50, 0.25
rmat_22, 32, 4, 1.100, 1.026, 29805306, 1914388, 3.50, 0.50
rmat_22, 32, 4, 1.100, 1.034, 29918550, 1938251, 3.50, 0.75
rmat_22, 32, 4, 1.100, 1.023, 29855223, 1920960, 3.50, 1.00
rmat_22, 32, 4, 1.100, 1.022, 29934473, 1925268, 3.50, 1.50
rmat_22, 32, 4, 1.100, 1.027, 30139398, 1941708, 3.50, 2.00
rmat_22, 32, 4, 1.100, 1.094, 29833338, 2033724, 3.50, 2.50
rmat_22, 32, 4, 1.100, 1.059, 29971529, 1984193, 3.50, 3.00
rmat_22, 32, 4, 1.100, 1.053, 30126496, 1983754, 3.50, 3.50
rmat_22, 32, 4, 1.100, 1.040, 29957635, 1947413, 3.50, 4.00
rmat_22, 32, 4, 1.100, 1.024, 29991093, 1933389, 4.00, 0.00
rmat_22, 32, 4, 1.100, 1.028, 29976757, 1937585, 4.00, 0.25
rmat_22, 32, 4, 1.100, 1.021, 30126579, 1932628, 4.00, 0.50
rmat_22, 32, 4, 1.100, 1.027, 29957785, 1916522, 4.00, 0.75
rmat_22, 32, 4, 1.100, 1.020, 30134981, 1923566, 4.00, 1.00
rmat_22, 32, 4, 1.100, 1.042, 30056558, 1965345, 4.00, 1.50
rmat_22, 32, 4, 1.100, 1.069, 29983993, 2012864, 4.00, 2.00
rmat_22, 32, 4, 1.100, 1.033, 30420783, 1970155, 4.00, 2.50
rmat_22, 32, 4, 1.099, 1.032, 29980950, 1941619, 4.00, 3.00
rmat_22, 32, 4, 1.100, 1.064, 29833762, 1995815, 4.00, 3.50
rmat_22, 32, 4, 1.100, 1.053, 29962858, 1992932, 4.00, 4.00
rmat_22, 128, 4, 18.914, 50.548, 24351932, 15831211, 0.00, 0.00
rmat_22, 128, 4, 1.671, 1.990, 31279913, 975752, 0.00, 0.25
rmat_22, 128, 4, 1.470, 1.715, 31474317, 848037, 0.00, 0.50
rmat_22, 128, 4, 1.810, 2.744, 31446719, 1348366, 0.00, 0.75
rmat_22, 128, 4, 2.673, 5.084, 31314483, 2466155, 0.00, 1.00
rmat_22, 128, 4, 1.709, 2.053, 30932929, 1002448, 0.00, 1.50
rmat_22, 128, 4, 1.275, 1.171, 30986480, 565740, 0.00, 2.00
rmat_22, 128, 4, 1.170, 1.085, 31109364, 530962, 0.00, 2.50
rmat_22, 128, 4, 1.234, 1.078, 31384729, 529917, 0.00, 3.00
rmat_22, 128, 4, 1.104, 1.055, 31406043, 518033, 0.00, 3.50
rmat_22, 128, 4, 1.106, 1.073, 31070004, 521426, 0.00, 4.00
rmat_22, 128, 4, 1.748, 2.406, 31565865, 1183513, 0.25, 0.00
rmat_22, 128, 4, 1.558, 1.599, 31418429, 783702, 0.25, 0.25
rmat_22, 128, 4, 1.701, 2.295, 31551081, 1126887, 0.25, 0.50
rmat_22, 128, 4, 1.735, 2.268, 31524691, 1113945, 0.25, 0.75
rmat_22, 128, 4, 1.302, 1.414, 30898700, 683884, 0.25, 1.00
rmat_22, 128, 4, 1.200, 1.111, 31141526, 540011, 0.25, 1.50
rmat_22, 128, 4, 1.109, 1.075, 31372228, 521581, 0.25, 2.00
rmat_22, 128, 4, 1.107, 1.101, 31108149, 532820, 0.25, 2.50
rmat_22, 128, 4, 1.123, 1.263, 30903196, 613615, 0.25, 3.00
rmat_22, 128, 4, 1.130, 1.244, 30877611, 601214, 0.25, 3.50
rmat_22, 128, 4, 1.110, 1.215, 30881266, 587527, 0.25, 4.00
rmat_22, 128, 4, 1.475, 2.053, 31640494, 1014054, 0.50, 0.00
rmat_22, 128, 4, 1.571, 1.772, 31672662, 875113, 0.50, 0.25
rmat_22, 128, 4, 1.318, 1.600, 30966526, 775546, 0.50, 0.50
rmat_22, 128, 4, 1.129, 1.339, 30906544, 647664, 0.50, 0.75
rmat_22, 128, 4, 1.117, 1.090, 31175797, 530525, 0.50, 1.00
rmat_22, 128, 4, 1.105, 1.054, 31392508, 519940, 0.50, 1.50
rmat_22, 128, 4, 1.102, 1.054, 31392306, 519251, 0.50, 2.00
rmat_22, 128, 4, 1.100, 1.039, 31465542, 515103, 0.50, 2.50
rmat_22, 128, 4, 1.102, 1.237, 30890262, 609138, 0.50, 3.00
rmat_22, 128, 4, 1.100, 1.032, 31363309, 507385, 0.50, 3.50
rmat_22, 128, 4, 1.102, 1.193, 30915094, 579687, 0.50, 4.00
rmat_22, 128, 4, 1.118, 1.429, 30973099, 695614, 0.75, 0.00
rmat_22, 128, 4, 1.105, 1.131, 31011215, 551731, 0.75, 0.25
rmat_22, 128, 4, 1.137, 1.088, 31504811, 536904, 0.75, 0.50
rmat_22, 128, 4, 1.100, 1.092, 31060659, 535082, 0.75, 0.75
rmat_22, 128, 4, 1.101, 1.102, 31004161, 539472, 0.75, 1.00
rmat_22, 128, 4, 1.100, 1.040, 31471110, 514530, 0.75, 1.50
rmat_22, 128, 4, 1.100, 1.242, 30871469, 600612, 0.75, 2.00
rmat_22, 128, 4, 1.100, 1.201, 30909085, 583967, 0.75, 2.50
rmat_22, 128, 4, 1.101, 1.213, 30901987, 585960, 0.75, 3.00
rmat_22, 128, 4, 1.101, 1.194, 30901498, 576472, 0.75, 3.50
rmat_22, 128, 4, 1.101, 1.199, 30909033, 580440, 0.75, 4.00
rmat_22, 128, 4, 1.100, 1.033, 31096805, 505061, 1.00, 0.00
rmat_22, 128, 4, 1.100, 1.135, 31044032, 553690, 1.00, 0.25
rmat_22, 128, 4, 1.100, 1.159, 30954936, 562337, 1.00, 0.50
rmat_22, 128, 4, 1.100, 1.108, 30954064, 539099, 1.00, 0.75
rmat_22, 128, 4, 1.100, 1.240, 30929461, 600863, 1.00, 1.00
rmat_22, 128, 4, 1.100, 1.031, 31361309, 508268, 1.00, 1.50
rmat_22, 128, 4, 1.100, 1.214, 30903709, 588653, 1.00, 2.00
rmat_22, 128, 4, 1.100, 1.213, 30918951, 586385, 1.00, 2.50
rmat_22, 128, 4, 1.100, 1.185, 30941303, 573995, 1.00, 3.00
rmat_22, 128, 4, 1.100, 1.043, 31109528, 508927, 1.00, 3.50
rmat_22, 128, 4, 1.100, 1.102, 30981930, 534520, 1.00, 4.00
rmat_22, 128, 4, 1.100, 1.197, 30897663, 579366, 1.50, 0.00
rmat_22, 128, 4, 1.100, 1.206, 30934462, 585469, 1.50, 0.25
rmat_22, 128, 4, 1.100, 1.207, 30943774, 581884, 1.50, 0.50
rmat_22, 128, 4, 1.100, 1.190, 30919207, 576622, 1.50, 0.75
rmat_22, 128, 4, 1.100, 1.035, 31107905, 507599, 1.50, 1.00
rmat_22, 128, 4, 1.100, 1.168, 30918630, 565564, 1.50, 1.50
rmat_22, 128, 4, 1.100, 1.139, 30947580, 555135, 1.50, 2.00
rmat_22, 128, 4, 1.100, 1.174, 30917934, 566025, 1.50, 2.50
rmat_22, 128, 4, 1.100, 1.028, 31282276, 505259, 1.50, 3.00
rmat_22, 128, 4, 1.100, 1.032, 31205434, 505805, 1.50, 3.50
rmat_22, 128, 4, 1.100, 1.033, 31184272, 504900, 1.50, 4.00
rmat_22, 128, 4, 1.100, 1.207, 30924151, 584027, 2.00, 0.00
rmat_22, 128, 4, 1.100, 1.175, 30902615, 567689, 2.00, 0.25
rmat_22, 128, 4, 1.100, 1.168, 30902414, 562755, 2.00, 0.50
rmat_22, 128, 4, 1.100, 1.174, 30908097, 565180, 2.00, 0.75
rmat_22, 128, 4, 1.100, 1.065, 31037994, 517984, 2.00, 1.00
rmat_22, 128, 4, 1.100, 1.050, 31136615, 512603, 2.00, 1.50
rmat_22, 128, 4, 1.100, 1.176, 30939580, 569135, 2.00, 2.00
rmat_22, 128, 4, 1.100, 1.144, 30969975, 553213, 2.00, 2.50
rmat_22, 128, 4, 1.100, 1.071, 31053213, 520511, 2.00, 3.00
rmat_22, 128, 4, 1.100, 1.041, 31149251, 507669, 2.00, 3.50
rmat_22, 128, 4, 1.100, 1.173, 30943455, 565278, 2.00, 4.00
rmat_22, 128, 4, 1.100, 1.090, 30987856, 531558, 2.50, 0.00
rmat_22, 128, 4, 1.100, 1.136, 30936491, 547703, 2.50, 0.25
rmat_22, 128, 4, 1.100, 1.137, 30953674, 552277, 2.50, 0.50
rmat_22, 128, 4, 1.100, 1.090, 31007079, 527320, 2.50, 0.75
rmat_22, 128, 4, 1.100, 1.036, 31250070, 507093, 2.50, 1.00
rmat_22, 128, 4, 1.100, 1.041, 31161462, 508881, 2.50, 1.50
rmat_22, 128, 4, 1.100, 1.063, 31071964, 516609, 2.50, 2.00
rmat_22, 128, 4, 1.100, 1.036, 31265280, 507256, 2.50, 2.50
rmat_22, 128, 4, 1.100, 1.101, 31040111, 532803, 2.50, 3.00
rmat_22, 128, 4, 1.100, 1.104, 31128789, 536547, 2.50, 3.50
rmat_22, 128, 4, 1.100, 1.062, 31151774, 517073, 2.50, 4.00
rmat_22, 128, 4, 1.100, 1.122, 30981594, 543888, 3.00, 0.00
rmat_22, 128, 4, 1.100, 1.042, 31193694, 509695, 3.00, 0.25
rmat_22, 128, 4, 1.100, 1.083, 31059962, 527701, 3.00, 0.50
rmat_22, 128, 4, 1.100, 1.140, 31016034, 553238, 3.00, 0.75
rmat_22, 128, 4, 1.100, 1.149, 30965996, 555471, 3.00, 1.00
rmat_22, 128, 4, 1.100, 1.146, 31021764, 555623, 3.00, 1.50
rmat_22, 128, 4, 1.100, 1.107, 31028455, 531861, 3.00, 2.00
rmat_22, 128, 4, 1.100, 1.067, 31157445, 519988, 3.00, 2.50
rmat_22, 128, 4, 1.100, 1.077, 31089997, 521382, 3.00, 3.00
rmat_22, 128, 4, 1.100, 1.085, 31140344, 527953, 3.00, 3.50
rmat_22, 128, 4, 1.100, 1.325, 30932297, 641019, 3.00, 4.00
rmat_22, 128, 4, 1.100, 1.141, 31029159, 553458, 3.50, 0.00
rmat_22, 128, 4, 1.100, 1.047, 31106481, 509609, 3.50, 0.25
rmat_22, 128, 4, 1.100, 1.118, 31053761, 542111, 3.50, 0.50
rmat_22, 128, 4, 1.100, 1.120, 31039306, 542728, 3.50, 0.75
rmat_22, 128, 4, 1.100, 1.070, 31089120, 520490, 3.50, 1.00
rmat_22, 128, 4, 1.100, 1.071, 31098293, 521746, 3.50, 1.50
rmat_22, 128, 4, 1.100, 1.131, 31044133, 545456, 3.50, 2.00
rmat_22, 128, 4, 1.100, 1.086, 31141679, 526459, 3.50, 2.50
rmat_22, 128, 4, 1.100, 1.072, 31230907, 523805, 3.50, 3.00
rmat_22, 128, 4, 1.100, 1.318, 30968503, 641665, 3.50, 3.50
rmat_22, 128, 4, 1.100, 1.096, 31177731, 534187, 3.50, 4.00
rmat_22, 128, 4, 1.100, 1.055, 31175008, 512609, 4.00, 0.00
rmat_22, 128, 4, 1.100, 1.071, 31137980, 520734, 4.00, 0.25
rmat_22, 128, 4, 1.100, 1.071, 31141968, 521405, 4.00, 0.50
rmat_22, 128, 4, 1.100, 1.075, 31138300, 523125, 4.00, 0.75
rmat_22, 128, 4, 1.100, 1.110, 31063629, 541479, 4.00, 1.00
rmat_22, 128, 4, 1.100, 1.079, 31121649, 524645, 4.00, 1.50
rmat_22, 128, 4, 1.100, 1.087, 31076457, 527787, 4.00, 2.00
rmat_22, 128, 4, 1.100, 1.116, 31110078, 542959, 4.00, 2.50
rmat_22, 128, 4, 1.100, 1.113, 31091519, 540994, 4.00, 3.00
rmat_22, 128, 4, 1.100, 1.118, 31095569, 541660, 4.00, 3.50
rmat_22, 128, 4, 1.100, 1.163, 31141128, 567966, 4.00, 4.00
nlpkkt160, 2, 4, 1.005, 1.007, 777937, 777937, 0.00, 0.00
nlpkkt160, 2, 4, 1.006, 1.008, 720592, 720592, 0.00, 0.25
nlpkkt160, 2, 4, 1.006, 1.008, 716596, 716596, 0.00, 0.50
nlpkkt160, 2, 4, 1.007, 1.008, 793877, 793877, 0.00, 0.75
nlpkkt160, 2, 4, 1.004, 1.006, 772061, 772061, 0.00, 1.00
nlpkkt160, 2, 4, 1.006, 1.007, 597246, 597246, 0.00, 1.50
nlpkkt160, 2, 4, 1.004, 1.004, 587260, 587260, 0.00, 2.00
nlpkkt160, 2, 4, 1.005, 1.011, 892669, 892669, 0.00, 2.50
nlpkkt160, 2, 4, 1.006, 1.008, 710646, 710646, 0.00, 3.00
nlpkkt160, 2, 4, 1.008, 1.007, 768338, 768338, 0.00, 3.50
nlpkkt160, 2, 4, 1.005, 1.008, 837557, 837557, 0.00, 4.00
nlpkkt160, 2, 4, 1.005, 1.011, 900793, 900793, 0.25, 0.00
nlpkkt160, 2, 4, 1.003, 1.003, 750766, 750766, 0.25, 0.25
nlpkkt160, 2, 4, 1.007, 1.007, 741281, 741281, 0.25, 0.50
nlpkkt160, 2, 4, 1.002, 1.001, 862389, 862389, 0.25, 0.75
nlpkkt160, 2, 4, 1.003, 1.002, 722952, 722952, 0.25, 1.00
nlpkkt160, 2, 4, 1.005, 1.004, 636722, 636722, 0.25, 1.50
nlpkkt160, 2, 4, 1.007, 1.009, 780235, 780235, 0.25, 2.00
nlpkkt160, 2, 4, 1.006, 1.004, 749341, 749341, 0.25, 2.50
nlpkkt160, 2, 4, 1.011, 1.011, 623302, 623302, 0.25, 3.00
nlpkkt160, 2, 4, 1.007, 1.012, 819094, 819094, 0.25, 3.50
nlpkkt160, 2, 4, 1.010, 1.014, 833631, 833631, 0.25, 4.00
nlpkkt160, 2, 4, 1.006, 1.010, 852328, 852328, 0.50, 0.00
nlpkkt160, 2, 4, 1.003, 1.004, 697175, 697175, 0.50, 0.25
nlpkkt160, 2, 4, 1.004, 1.002, 716141, 716141, 0.50, 0.50
nlpkkt160, 2, 4, 1.006, 1.007, 831531, 831531, 0.50, 0.75
nlpkkt160, 2, 4, 1.006, 1.005, 544141, 544141, 0.50, 1.00
nlpkkt160, 2, 4, 1.003, 1.003, 632293, 632293, 0.50, 1.50
nlpkkt160, 2, 4, 1.004, 1.006, 718716, 718716, 0.50, 2.00
nlpkkt160, 2, 4, 1.007, 1.007, 743904, 743904, 0.50, 2.50
nlpkkt160, 2, 4, 1.006, 1.006, 659268, 659268, 0.50, 3.00
nlpkkt160, 2, 4, 1.007, 1.009, 578227, 578227, 0.50, 3.50
nlpkkt160, 2, 4, 1.007, 1.006, 702619, 702619, 0.50, 4.00
nlpkkt160, 2, 4, 1.006, 1.004, 756600, 756600, 0.75, 0.00
nlpkkt160, 2, 4, 1.007, 1.007, 550757, 550757, 0.75, 0.25
nlpkkt160, 2, 4, 1.316, 1.320, 752799, 752799, 0.75, 0.50
nlpkkt160, 2, 4, 1.007, 1.010, 633855, 633855, 0.75, 0.75
nlpkkt160, 2, 4, 1.006, 1.004, 682979, 682979, 0.75, 1.00
nlpkkt160, 2, 4, 1.008, 1.010, 742106, 742106, 0.75, 1.50
nlpkkt160, 2, 4, 1.004, 1.004, 673399, 673399, 0.75, 2.00
nlpkkt160, 2, 4, 1.008, 1.006, 638551, 638551, 0.75, 2.50
nlpkkt160, 2, 4, 1.016, 1.021, 830425, 830425, 0.75, 3.00
nlpkkt160, 2, 4, 1.007, 1.007, 853016, 853016, 0.75, 3.50
nlpkkt160, 2, 4, 1.006, 1.004, 681342, 681342, 0.75, 4.00
nlpkkt160, 2, 4, 1.003, 1.003, 714891, 714891, 1.00, 0.00
nlpkkt160, 2, 4, 1.009, 1.010, 715011, 715011, 1.00, 0.25
nlpkkt160, 2, 4, 1.006, 1.007, 666294, 666294, 1.00, 0.50
nlpkkt160, 2, 4, 1.005, 1.004, 663381, 663381, 1.00, 0.75
nlpkkt160, 2, 4, 1.007, 1.009, 705230, 705230, 1.00, 1.00
nlpkkt160, 2, 4, 1.007, 1.008, 584175, 584175, 1.00, 1.50
nlpkkt160, 2, 4, 1.001, 1.001, 826453, 826453, 1.00, 2.00
nlpkkt160, 2, 4, 1.006, 1.006, 762987, 762987, 1.00, 2.50
nlpkkt160, 2, 4, 1.008, 1.007, 647303, 647303, 1.00, 3.00
nlpkkt160, 2, 4, 1.007, 1.007, 697700, 697700, 1.00, 3.50
nlpkkt160, 2, 4, 1.006, 1.005, 677934, 677934, 1.00, 4.00
nlpkkt160, 2, 4, 1.001, 1.000, 577974, 577974, 1.50, 0.00
nlpkkt160, 2, 4, 1.005, 1.010, 856353, 856353, 1.50, 0.25
nlpkkt160, 2, 4, 1.003, 1.005, 687426, 687426, 1.50, 0.50
nlpkkt160, 2, 4, 1.020, 1.021, 712534, 712534, 1.50, 0.75
nlpkkt160, 2, 4, 1.010, 1.013, 769520, 769520, 1.50, 1.00
nlpkkt160, 2, 4, 1.010, 1.009, 668775, 668775, 1.50, 1.50
nlpkkt160, 2, 4, 1.013, 1.016, 656349, 656349, 1.50, 2.00
nlpkkt160, 2, 4, 1.008, 1.007, 643527, 643527, 1.50, 2.50
nlpkkt160, 2, 4, 1.007, 1.008, 614973, 614973, 1.50, 3.00
nlpkkt160, 2, 4, 1.006, 1.007, 647826, 647826, 1.50, 3.50
nlpkkt160, 2, 4, 1.007, 1.006, 714376, 714376, 1.50, 4.00
nlpkkt160, 2, 4, 1.013, 1.014, 732673, 732673, 2.00, 0.00
nlpkkt160, 2, 4, 1.006, 1.005, 698561, 698561, 2.00, 0.25
nlpkkt160, 2, 4, 1.006, 1.010, 861007, 861007, 2.00, 0.50
nlpkkt160, 2, 4, 1.013, 1.018, 807198, 807198, 2.00, 0.75
nlpkkt160, 2, 4, 1.005, 1.007, 616048, 616048, 2.00, 1.00
nlpkkt160, 2, 4, 1.011, 1.014, 729252, 729252, 2.00, 1.50
nlpkkt160, 2, 4, 1.001, 1.005, 867280, 867280, 2.00, 2.00
nlpkkt160, 2, 4, 1.009, 1.008, 655890, 655890, 2.00, 2.50
nlpkkt160, 2, 4, 1.004, 1.004, 702842, 702842, 2.00, 3.00
nlpkkt160, 2, 4, 1.006, 1.008, 688055, 688055, 2.00, 3.50
nlpkkt160, 2, 4, 1.012, 1.017, 809823, 809823, 2.00, 4.00
nlpkkt160, 2, 4, 1.006, 1.006, 595582, 595582, 2.50, 0.00
nlpkkt160, 2, 4, 1.004, 1.009, 835181, 835181, 2.50, 0.25
nlpkkt160, 2, 4, 1.006, 1.007, 667039, 667039, 2.50, 0.50
nlpkkt160, 2, 4, 1.003, 1.003, 587106, 587106, 2.50, 0.75
nlpkkt160, 2, 4, 1.003, 1.003, 576120, 576120, 2.50, 1.00
nlpkkt160, 2, 4, 1.006, 1.006, 659771, 659771, 2.50, 1.50
nlpkkt160, 2, 4, 1.011, 1.017, 798953, 798953, 2.50, 2.00
nlpkkt160, 2, 4, 1.001, 1.000, 647216, 647216, 2.50, 2.50
nlpkkt160, 2, 4, 1.006, 1.005, 712541, 712541, 2.50, 3.00
nlpkkt160, 2, 4, 1.005, 1.011, 804122, 804122, 2.50, 3.50
nlpkkt160, 2, 4, 1.008, 1.007, 693172, 693172, 2.50, 4.00
nlpkkt160, 2, 4, 1.000, 1.003, 699441, 699441, 3.00, 0.00
nlpkkt160, 2, 4, 1.006, 1.007, 735325, 735325, 3.00, 0.25
nlpkkt160, 2, 4, 1.010, 1.012, 707168, 707168, 3.00, 0.50
nlpkkt160, 2, 4, 1.005, 1.004, 768308, 768308, 3.00, 0.75
nlpkkt160, 2, 4, 1.007, 1.012, 836229, 836229, 3.00, 1.00
nlpkkt160, 2, 4, 1.007, 1.009, 662499, 662499, 3.00, 1.50
nlpkkt160, 2, 4, 1.008, 1.005, 721502, 721502, 3.00, 2.00
nlpkkt160, 2, 4, 1.009, 1.011, 631794, 631794, 3.00, 2.50
nlpkkt160, 2, 4, 1.002, 1.004, 560080, 560080, 3.00, 3.00
nlpkkt160, 2, 4, 1.007, 1.010, 706861, 706861, 3.00, 3.50
nlpkkt160, 2, 4, 1.010, 1.012, 612037, 612037, 3.00, 4.00
nlpkkt160, 2, 4, 1.003, 1.003, 632358, 632358, 3.50, 0.00
nlpkkt160, 2, 4, 1.009, 1.011, 609544, 609544, 3.50, 0.25
nlpkkt160, 2, 4, 1.026, 1.031, 776676, 776676, 3.50, 0.50
nlpkkt160, 2, 4, 1.008, 1.011, 704311, 704311, 3.50, 0.75
nlpkkt160, 2, 4, 1.017, 1.021, 744922, 744922, 3.50, 1.00
nlpkkt160, 2, 4, 1.007, 1.004, 773663, 773663, 3.50, 1.50
nlpkkt160, 2, 4, 1.016, 1.020, 705418, 705418, 3.50, 2.00
nlpkkt160, 2, 4, 1.011, 1.011, 660384, 660384, 3.50, 2.50
nlpkkt160, 2, 4, 1.010, 1.010, 648144, 648144, 3.50, 3.00
nlpkkt160, 2, 4, 1.009, 1.008, 610377, 610377, 3.50, 3.50
nlpkkt160, 2, 4, 1.026, 1.027, 629147, 629147, 3.50, 4.00
nlpkkt160, 2, 4, 1.010, 1.009, 630537, 630537, 4.00, 0.00
nlpkkt160, 2, 4, 1.013, 1.013, 648541, 648541, 4.00, 0.25
nlpkkt160, 2, 4, 1.008, 1.006, 660608, 660608, 4.00, 0.50
nlpkkt160, 2, 4, 1.052, 1.055, 788871, 788871, 4.00, 0.75
nlpkkt160, 2, 4, 1.007, 1.007, 730973, 730973, 4.00, 1.00
nlpkkt160, 2, 4, 1.007, 1.006, 702160, 702160, 4.00, 1.50
nlpkkt160, 2, 4, 1.007, 1.009, 903356, 903356, 4.00, 2.00
nlpkkt160, 2, 4, 1.009, 1.015, 836734, 836734, 4.00, 2.50
nlpkkt160, 2, 4, 1.016, 1.018, 669904, 669904, 4.00, 3.00
nlpkkt160, 2, 4, 1.031, 1.035, 754683, 754683, 4.00, 3.50
nlpkkt160, 2, 4, 1.009, 1.009, 596468, 596468, 4.00, 4.00
nlpkkt160, 8, 4, 1.102, 1.098, 1931578, 537418, 0.00, 0.00
nlpkkt160, 8, 4, 1.070, 1.057, 2221469, 684130, 0.00, 0.25
nlpkkt160, 8, 4, 1.106, 1.105, 2143055, 649611, 0.00, 0.50
nlpkkt160, 8, 4, 1.103, 1.100, 2280767, 642565, 0.00, 0.75
nlpkkt160, 8, 4, 1.133, 1.124, 2151580, 708343, 0.00, 1.00
nlpkkt160, 8, 4, 1.067, 1.071, 2468839, 839697, 0.00, 1.50
nlpkkt160, 8, 4, 1.099, 1.098, 2925500, 1182204, 0.00, 2.00
nlpkkt160, 8, 4, 1.100, 1.090, 2427969, 810659, 0.00, 2.50
nlpkkt160, 8, 4, 1.095, 1.093, 2143339, 678811, 0.00, 3.00
nlpkkt160, 8, 4, 1.100, 1.102, 2343442, 707320, 0.00, 3.50
nlpkkt160, 8, 4, 1.100, 1.093, 2755106, 1174404, 0.00, 4.00
nlpkkt160, 8, 4, 1.126, 1.120, 2370119, 765833, 0.25, 0.00
nlpkkt160, 8, 4, 1.103, 1.105, 2005729, 626019, 0.25, 0.25
nlpkkt160, 8, 4, 1.100, 1.099, 2190460, 692604, 0.25, 0.50
nlpkkt160, 8, 4, 1.095, 1.087, 2123173, 663074, 0.25, 0.75
nlpkkt160, 8, 4, 1.093, 1.096, 2470289, 776344, 0.25, 1.00
nlpkkt160, 8, 4, 1.087, 1.079, 1945744, 545973, 0.25, 1.50
nlpkkt160, 8, 4, 1.100, 1.098, 1870951, 542224, 0.25, 2.00
nlpkkt160, 8, 4, 1.100, 1.099, 1993541, 548030, 0.25, 2.50
nlpkkt160, 8, 4, 1.093, 1.093, 2068753, 586464, 0.25, 3.00
nlpkkt160, 8, 4, 1.098, 1.096, 2414592, 753588, 0.25, 3.50
nlpkkt160, 8, 4, 1.094, 1.089, 2242223, 765081, 0.25, 4.00
nlpkkt160, 8, 4, 1.099, 1.102, 2463287, 794570, 0.50, 0.00
nlpkkt160, 8, 4, 1.096, 1.095, 2250567, 703745, 0.50, 0.25
nlpkkt160, 8, 4, 1.095, 1.097, 2271145, 784419, 0.50, 0.50
nlpkkt160, 8, 4, 1.100, 1.101, 1780897, 539208, 0.50, 0.75
nlpkkt160, 8, 4, 1.098, 1.093, 2953428, 1096805, 0.50, 1.00
nlpkkt160, 8, 4, 1.098, 1.093, 2888470, 1038132, 0.50, 1.50
nlpkkt160, 8, 4, 1.099, 1.098, 2226870, 790112, 0.50, 2.00
nlpkkt160, 8, 4, 1.093, 1.095, 2432534, 783688, 0.50, 2.50
nlpkkt160, 8, 4, 1.089, 1.085, 2768833, 886972, 0.50, 3.00
nlpkkt160, 8, 4, 1.100, 1.098, 2804339, 1047205, 0.50, 3.50
nlpkkt160, 8, 4, 1.098, 1.091, 3102297, 987836, 0.50, 4.00
nlpkkt160, 8, 4, 1.099, 1.096, 2128589, 650543, 0.75, 0.00
nlpkkt160, 8, 4, 1.091, 1.083, 2344461, 767442, 0.75, 0.25
nlpkkt160, 8, 4, 1.099, 1.097, 2091681, 756380, 0.75, 0.50
nlpkkt160, 8, 4, 1.099, 1.097, 2568010, 846488, 0.75, 0.75
nlpkkt160, 8, 4, 1.083, 1.083, 2486177, 859242, 0.75, 1.00
nlpkkt160, 8, 4, 1.099, 1.093, 2850773, 886764, 0.75, 1.50
nlpkkt160, 8, 4, 1.093, 1.086, 2798852, 933467, 0.75, 2.00
nlpkkt160, 8, 4, 1.099, 1.094, 2284105, 670027, 0.75, 2.50
nlpkkt160, 8, 4, 1.098, 1.093, 2450878, 782009, 0.75, 3.00
nlpkkt160, 8, 4, 1.097, 1.098, 2235180, 752299, 0.75, 3.50
nlpkkt160, 8, 4, 1.098, 1.096, 2104462, 665853, 0.75, 4.00
nlpkkt160, 8, 4, 1.100, 1.098, 2038557, 576269, 1.00, 0.00
nlpkkt160, 8, 4, 1.100, 1.096, 2544092, 791335, 1.00, 0.25
nlpkkt160, 8, 4, 1.100, 1.097, 2664295, 1019541, 1.00, 0.50
nlpkkt160, 8, 4, 1.100, 1.095, 2292352, 711956, 1.00, 0.75
nlpkkt160, 8, 4, 1.097, 1.097, 2321068, 715550, 1.00, 1.00
nlpkkt160, 8, 4, 1.100, 1.095, 2703125, 916443, 1.00, 1.50
nlpkkt160, 8, 4, 1.086, 1.089, 2388983, 697569, 1.00, 2.00
nlpkkt160, 8, 4, 1.086, 1.079, 3165651, 1130407, 1.00, 2.50
nlpkkt160, 8, 4, 1.098, 1.097, 2648061, 1004071, 1.00, 3.00
nlpkkt160, 8, 4, 1.100, 1.099, 2205355, 682497, 1.00, 3.50
nlpkkt160, 8, 4, 1.097, 1.094, 2513167, 770603, 1.00, 4.00
nlpkkt160, 8, 4, 1.100, 1.104, 2192601, 719850, 1.50, 0.00
nlpkkt160, 8, 4, 1.100, 1.097, 2065410, 634973, 1.50, 0.25
nlpkkt160, 8, 4, 1.097, 1.093, 2670696, 912256, 1.50, 0.50
nlpkkt160, 8, 4, 1.065, 1.063, 2211117, 696560, 1.50, 0.75
nlpkkt160, 8, 4, 1.094, 1.086, 2192282, 655482, 1.50, 1.00
nlpkkt160, 8, 4, 1.093, 1.084, 2281767, 795775, 1.50, 1.50
nlpkkt160, 8, 4, 1.094, 1.093, 2495395, 705865, 1.50, 2.00
nlpkkt160, 8, 4, 1.094, 1.086, 2592633, 794568, 1.50, 2.50
nlpkkt160, 8, 4, 1.100, 1.096, 2859859, 1032105, 1.50, 3.00
nlpkkt160, 8, 4, 1.098, 1.090, 2595986, 784577, 1.50, 3.50
nlpkkt160, 8, 4, 1.097, 1.091, 2731115, 901472, 1.50, 4.00
nlpkkt160, 8, 4, 1.098, 1.097, 2132313, 621309, 2.00, 0.00
nlpkkt160, 8, 4, 1.097, 1.094, 2107109, 623236, 2.00, 0.25
nlpkkt160, 8, 4, 1.096, 1.086, 2471046, 686618, 2.00, 0.50
nlpkkt160, 8, 4, 1.100, 1.100, 1973539, 678245, 2.00, 0.75
nlpkkt160, 8, 4, 1.098, 1.097, 2388385, 779718, 2.00, 1.00
nlpkkt160, 8, 4, 1.090, 1.086, 2110341, 655893, 2.00, 1.50
nlpkkt160, 8, 4, 1.099, 1.092, 2361298, 892632, 2.00, 2.00
nlpkkt160, 8, 4, 1.092, 1.087, 2202316, 693504, 2.00, 2.50
nlpkkt160, 8, 4, 1.097, 1.092, 2403379, 803635, 2.00, 3.00
nlpkkt160, 8, 4, 1.096, 1.093, 2108105, 683002, 2.00, 3.50
nlpkkt160, 8, 4, 1.097, 1.086, 3381060, 1293140, 2.00, 4.00
nlpkkt160, 8, 4, 1.096, 1.095, 2365812, 802586, 2.50, 0.00
nlpkkt160, 8, 4, 1.093, 1.089, 2397341, 709763, 2.50, 0.25
nlpkkt160, 8, 4, 1.095, 1.089, 1948003, 573121, 2.50, 0.50
nlpkkt160, 8, 4, 1.094, 1.092, 2316996, 830908, 2.50, 0.75
nlpkkt160, 8, 4, 1.100, 1.097, 2048591, 597717, 2.50, 1.00
nlpkkt160, 8, 4, 1.100, 1.093, 2236869, 735107, 2.50, 1.50
nlpkkt160, 8, 4, 1.091, 1.088, 2318970, 686369, 2.50, 2.00
nlpkkt160, 8, 4, 1.413, 1.410, 2633362, 815374, 2.50, 2.50
nlpkkt160, 8, 4, 1.091, 1.092, 2116095, 581063, 2.50, 3.00
nlpkkt160, 8, 4, 1.099, 1.089, 2888043, 953031, 2.50, 3.50
nlpkkt160, 8, 4, 1.097, 1.092, 2292440, 715378, 2.50, 4.00
nlpkkt160, 8, 4, 1.281, 1.275, 3060788, 931481, 3.00, 0.00
nlpkkt160, 8, 4, 1.099, 1.096, 2293717, 732792, 3.00, 0.25
nlpkkt160, 8, 4, 1.099, 1.097, 2106897, 618015, 3.00, 0.50
nlpkkt160, 8, 4, 1.098, 1.095, 2417869, 784043, 3.00, 0.75
nlpkkt160, 8, 4, 1.098, 1.090, 3161689, 1054802, 3.00, 1.00
nlpkkt160, 8, 4, 1.097, 1.096, 2513251, 791308, 3.00, 1.50
nlpkkt160, 8, 4, 1.097, 1.095, 2603343, 905398, 3.00, 2.00
nlpkkt160, 8, 4, 1.097, 1.093, 2215466, 665861, 3.00, 2.50
nlpkkt160, 8, 4, 1.094, 1.092, 3404701, 1319954, 3.00, 3.00
nlpkkt160, 8, 4, 1.096, 1.092, 1950495, 556824, 3.00, 3.50
nlpkkt160, 8, 4, 1.084, 1.086, 3353906, 1198653, 3.00, 4.00
nlpkkt160, 8, 4, 1.100, 1.097, 2111246, 719503, 3.50, 0.00
nlpkkt160, 8, 4, 1.097, 1.092, 2315000, 776043, 3.50, 0.25
nlpkkt160, 8, 4, 1.099, 1.097, 2411022, 831674, 3.50, 0.50
nlpkkt160, 8, 4, 1.096, 1.093, 2321558, 719532, 3.50, 0.75
nlpkkt160, 8, 4, 1.098, 1.096, 2088603, 713987, 3.50, 1.00
nlpkkt160, 8, 4, 1.098, 1.090, 2471773, 909411, 3.50, 1.50
nlpkkt160, 8, 4, 1.263, 1.257, 2751103, 893870, 3.50, 2.00
nlpkkt160, 8, 4, 1.096, 1.094, 2389510, 886143, 3.50, 2.50
nlpkkt160, 8, 4, 1.091, 1.085, 2828258, 964617, 3.50, 3.00
nlpkkt160, 8, 4, 1.091, 1.086, 2495281, 877637, 3.50, 3.50
nlpkkt160, 8, 4, 1.091, 1.083, 3655943, 1429770, 3.50, 4.00
nlpkkt160, 8, 4, 1.080, 1.076, 2241025, 639507, 4.00, 0.00
nlpkkt160, 8, 4, 1.089, 1.078, 2702073, 928161, 4.00, 0.25
nlpkkt160, 8, 4, 1.091, 1.085, 2924677, 969190, 4.00, 0.50
nlpkkt160, 8, 4, 1.092, 1.090, 2079810, 689284, 4.00, 0.75
nlpkkt160, 8, 4, 1.099, 1.093, 2396623, 841418, 4.00, 1.00
nlpkkt160, 8, 4, 1.080, 1.073, 2550716, 824606, 4.00, 1.50
nlpkkt160, 8, 4, 1.083, 1.081, 2227618, 634982, 4.00, 2.00
nlpkkt160, 8, 4, 1.099, 1.095, 2386356, 845882, 4.00, 2.50
nlpkkt160, 8, 4, 1.096, 1.089, 2127940, 603101, 4.00, 3.00
nlpkkt160, 8, 4, 1.109, 1.098, 2954964, 953074, 4.00, 3.50
nlpkkt160, 8, 4, 1.089, 1.080, 2311014, 816272, 4.00, 4.00
nlpkkt160, 32, 4, 1.092, 1.067, 3887719, 345723, 0.00, 0.00
nlpkkt160, 32, 4, 1.079, 1.067, 3780234, 354222, 0.00, 0.25
nlpkkt160, 32, 4, 1.100, 1.083, 3844855, 311300, 0.00, 0.50
nlpkkt160, 32, 4, 1.080, 1.064, 3820551, 319036, 0.00, 0.75
nlpkkt160, 32, 4, 1.104, 1.099, 3748901, 341294, 0.00, 1.00
nlpkkt160, 32, 4, 1.100, 1.085, 4081466, 353270, 0.00, 1.50
nlpkkt160, 32, 4, 1.100, 1.085, 3985013, 340319, 0.00, 2.00
nlpkkt160, 32, 4, 1.100, 1.083, 4031082, 351757, 0.00, 2.50
nlpkkt160, 32, 4, 1.100, 1.083, 4259362, 375093, 0.00, 3.00
nlpkkt160, 32, 4, 1.093, 1.101, 4615657, 374810, 0.00, 3.50
nlpkkt160, 32, 4, 1.096, 1.078, 4012805, 324901, 0.00, 4.00
nlpkkt160, 32, 4, 1.099, 1.082, 3905293, 303439, 0.25, 0.00
nlpkkt160, 32, 4, 1.096, 1.097, 3918219, 317795, 0.25, 0.25
nlpkkt160, 32, 4, 1.079, 1.072, 3950913, 334056, 0.25, 0.50
nlpkkt160, 32, 4, 1.094, 1.085, 3806743, 345919, 0.25, 0.75
nlpkkt160, 32, 4, 1.091, 1.080, 3807787, 302141, 0.25, 1.00
nlpkkt160, 32, 4, 1.100, 1.081, 3883519, 315527, 0.25, 1.50
nlpkkt160, 32, 4, 1.100, 1.082, 4175106, 371875, 0.25, 2.00
nlpkkt160, 32, 4, 1.087, 1.069, 4275748, 373237, 0.25, 2.50
nlpkkt160, 32, 4, 1.099, 1.085, 4228690, 359908, 0.25, 3.00
nlpkkt160, 32, 4, 1.096, 1.085, 4138887, 345573, 0.25, 3.50
nlpkkt160, 32, 4, 1.098, 1.081, 3961341, 358674, 0.25, 4.00
nlpkkt160, 32, 4, 1.099, 1.094, 4102246, 335453, 0.50, 0.00
nlpkkt160, 32, 4, 1.095, 1.089, 4011439, 335580, 0.50, 0.25
nlpkkt160, 32, 4, 1.100, 1.087, 3835839, 431023, 0.50, 0.50
nlpkkt160, 32, 4, 1.100, 1.083, 4073205, 383915, 0.50, 0.75
nlpkkt160, 32, 4, 1.092, 1.073, 4042290, 338803, 0.50, 1.00
nlpkkt160, 32, 4, 1.100, 1.080, 4084897, 371096, 0.50, 1.50
nlpkkt160, 32, 4, 1.091, 1.081, 4097115, 357900, 0.50, 2.00
nlpkkt160, 32, 4, 1.101, 1.101, 4114581, 367538, 0.50, 2.50
nlpkkt160, 32, 4, 1.100, 1.081, 4301795, 359742, 0.50, 3.00
nlpkkt160, 32, 4, 1.099, 1.077, 4336681, 356371, 0.50, 3.50
nlpkkt160, 32, 4, 1.100, 1.081, 4040563, 313695, 0.50, 4.00
nlpkkt160, 32, 4, 1.099, 1.078, 3975016, 344361, 0.75, 0.00
nlpkkt160, 32, 4, 1.095, 1.084, 3972048, 348586, 0.75, 0.25
nlpkkt160, 32, 4, 1.098, 1.086, 3863222, 367274, 0.75, 0.50
nlpkkt160, 32, 4, 1.099, 1.076, 4130217, 334050, 0.75, 0.75
nlpkkt160, 32, 4, 1.095, 1.078, 4577595, 392608, 0.75, 1.00
nlpkkt160, 32, 4, 1.099, 1.081, 3811085, 309863, 0.75, 1.50
nlpkkt160, 32, 4, 1.099, 1.087, 4235835, 353470, 0.75, 2.00
nlpkkt160, 32, 4, 1.100, 1.088, 4654158, 497716, 0.75, 2.50
nlpkkt160, 32, 4, 1.085, 1.075, 4180082, 358504, 0.75, 3.00
nlpkkt160, 32, 4, 1.091, 1.068, 3988899, 317450, 0.75, 3.50
nlpkkt160, 32, 4, 1.092, 1.078, 3752263, 331573, 0.75, 4.00
nlpkkt160, 32, 4, 1.092, 1.078, 3928856, 308948, 1.00, 0.00
nlpkkt160, 32, 4, 1.099, 1.079, 3841764, 320832, 1.00, 0.25
nlpkkt160, 32, 4, 1.091, 1.069, 3891282, 302350, 1.00, 0.50
nlpkkt160, 32, 4, 1.097, 1.074, 4218898, 350488, 1.00, 0.75
nlpkkt160, 32, 4, 1.094, 1.082, 4095189, 332403, 1.00, 1.00
nlpkkt160, 32, 4, 1.098, 1.078, 4095014, 378916, 1.00, 1.50
nlpkkt160, 32, 4, 1.097, 1.094, 4021193, 363655, 1.00, 2.00
nlpkkt160, 32, 4, 1.097, 1.089, 4057797, 336517, 1.00, 2.50
nlpkkt160, 32, 4, 1.097, 1.073, 4010796, 346747, 1.00, 3.00
nlpkkt160, 32, 4, 1.286, 1.263, 5124135, 685955, 1.00, 3.50
nlpkkt160, 32, 4, 1.098, 1.080, 4297487, 390907, 1.00, 4.00
nlpkkt160, 32, 4, 1.097, 1.081, 3831053, 321121, 1.50, 0.00
nlpkkt160, 32, 4, 1.087, 1.079, 4170196, 325840, 1.50, 0.25
nlpkkt160, 32, 4, 1.080, 1.065, 4351358, 377578, 1.50, 0.50
nlpkkt160, 32, 4, 1.095, 1.085, 4320047, 408453, 1.50, 0.75
nlpkkt160, 32, 4, 1.094, 1.079, 3961428, 332792, 1.50, 1.00
nlpkkt160, 32, 4, 1.095, 1.079, 3809098, 321754, 1.50, 1.50
nlpkkt160, 32, 4, 1.099, 1.083, 4516834, 392019, 1.50, 2.00
nlpkkt160, 32, 4, 1.090, 1.090, 4314998, 363565, 1.50, 2.50
nlpkkt160, 32, 4, 1.098, 1.082, 4040229, 342338, 1.50, 3.00
nlpkkt160, 32, 4, 1.099, 1.092, 3947804, 322845, 1.50, 3.50
nlpkkt160, 32, 4, 1.092, 1.076, 4084715, 328585, 1.50, 4.00
nlpkkt160, 32, 4, 1.092, 1.078, 4105874, 356924, 2.00, 0.00
nlpkkt160, 32, 4, 1.098, 1.082, 4323554, 412914, 2.00, 0.25
nlpkkt160, 32, 4, 1.096, 1.072, 4078030, 350217, 2.00, 0.50
nlpkkt160, 32, 4, 1.087, 1.072, 3936086, 330207, 2.00, 0.75
nlpkkt160, 32, 4, 1.096, 1.080, 4272635, 370679, 2.00, 1.00
nlpkkt160, 32, 4, 1.092, 1.074, 4224828, 340329, 2.00, 1.50
nlpkkt160, 32, 4, 1.088, 1.076, 4038656, 351055, 2.00, 2.00
nlpkkt160, 32, 4, 1.092, 1.076, 3972260, 323856, 2.00, 2.50
nlpkkt160, 32, 4, 1.099, 1.074, 4311896, 359970, 2.00, 3.00
nlpkkt160, 32, 4, 1.092, 1.079, 3985463, 336119, 2.00, 3.50
nlpkkt160, 32, 4, 1.089, 1.073, 4059874, 350571, 2.00, 4.00
nlpkkt160, 32, 4, 1.088, 1.069, 3996020, 309893, 2.50, 0.00
nlpkkt160, 32, 4, 1.090, 1.086, 4119198, 368841, 2.50, 0.25
nlpkkt160, 32, 4, 1.094, 1.078, 4040263, 357428, 2.50, 0.50
nlpkkt160, 32, 4, 1.090, 1.073, 4044088, 340089, 2.50, 0.75
nlpkkt160, 32, 4, 1.098, 1.094, 4351023, 375693, 2.50, 1.00
nlpkkt160, 32, 4, 1.089, 1.075, 4241758, 358306, 2.50, 1.50
nlpkkt160, 32, 4, 1.094, 1.078, 4064678, 329122, 2.50, 2.00
nlpkkt160, 32, 4, 1.091, 1.077, 3998007, 323532, 2.50, 2.50
nlpkkt160, 32, 4, 1.091, 1.073, 4374212, 365027, 2.50, 3.00
nlpkkt160, 32, 4, 1.093, 1.087, 4119680, 399661, 2.50, 3.50
nlpkkt160, 32, 4, 1.097, 1.075, 4244870, 400371, 2.50, 4.00
nlpkkt160, 32, 4, 1.099, 1.076, 4082297, 321906, 3.00, 0.00
nlpkkt160, 32, 4, 1.084, 1.073, 4095710, 382340, 3.00, 0.25
nlpkkt160, 32, 4, 1.093, 1.088, 4614859, 435359, 3.00, 0.50
nlpkkt160, 32, 4, 1.099, 1.087, 4255915, 324307, 3.00, 0.75
nlpkkt160, 32, 4, 1.092, 1.085, 4372552, 431528, 3.00, 1.00
nlpkkt160, 32, 4, 1.086, 1.076, 4963857, 551128, 3.00, 1.50
nlpkkt160, 32, 4, 1.098, 1.076, 4125531, 347660, 3.00, 2.00
nlpkkt160, 32, 4, 1.090, 1.073, 3927659, 333221, 3.00, 2.50
nlpkkt160, 32, 4, 1.096, 1.078, 4162097, 345606, 3.00, 3.00
nlpkkt160, 32, 4, 1.087, 1.075, 4372725, 396056, 3.00, 3.50
nlpkkt160, 32, 4, 1.097, 1.078, 4742600, 565805, 3.00, 4.00
nlpkkt160, 32, 4, 1.100, 1.087, 4123863, 324406, 3.50, 0.00
nlpkkt160, 32, 4, 1.091, 1.083, 4269381, 364981, 3.50, 0.25
nlpkkt160, 32, 4, 1.098, 1.081, 4400971, 382966, 3.50, 0.50
nlpkkt160, 32, 4, 1.087, 1.069, 4063850, 325371, 3.50, 0.75
nlpkkt160, 32, 4, 1.086, 1.074, 4278725, 377334, 3.50, 1.00
nlpkkt160, 32, 4, 1.099, 1.079, 4600297, 421798, 3.50, 1.50
nlpkkt160, 32, 4, 1.087, 1.070, 3927441, 334774, 3.50, 2.00
nlpkkt160, 32, 4, 1.093, 1.080, 4625718, 526677, 3.50, 2.50
nlpkkt160, 32, 4, 1.090, 1.069, 4139042, 418029, 3.50, 3.00
nlpkkt160, 32, 4, 1.089, 1.071, 4107475, 331524, 3.50, 3.50
nlpkkt160, 32, 4, 1.094, 1.081, 4279911, 353195, 3.50, 4.00
nlpkkt160, 32, 4, 1.097, 1.083, 4174659, 449899, 4.00, 0.00
nlpkkt160, 32, 4, 1.096, 1.085, 4214311, 428844, 4.00, 0.25
nlpkkt160, 32, 4, 1.093, 1.082, 4091509, 400817, 4.00, 0.50
nlpkkt160, 32, 4, 1.094, 1.079, 4032107, 333628, 4.00, 0.75
nlpkkt160, 32, 4, 1.096, 1.086, 4298329, 439006, 4.00, 1.00
nlpkkt160, 32, 4, 1.079, 1.069, 4185294, 330357, 4.00, 1.50
nlpkkt160, 32, 4, 1.078, 1.066, 4357373, 382875, 4.00, 2.00
nlpkkt160, 32, 4, 1.092, 1.074, 4175048, 363368, 4.00, 2.50
nlpkkt160, 32, 4, 1.092, 1.080, 4243483, 386315, 4.00, 3.00
nlpkkt160, 32, 4, 1.097, 1.076, 4921199, 400717, 4.00, 3.50
nlpkkt160, 32, 4, 1.086, 1.069, 4404569, 371914, 4.00, 4.00
nlpkkt160, 128, 4, 1.184, 1.166, 6524654, 142197, 0.00, 0.00
nlpkkt160, 128, 4, 1.125, 1.108, 6544676, 133416, 0.00, 0.25
nlpkkt160, 128, 4, 1.103, 1.109, 6568884, 153250, 0.00, 0.50
nlpkkt160, 128, 4, 1.105, 1.095, 6384299, 131250, 0.00, 0.75
nlpkkt160, 128, 4, 1.100, 1.081, 6712365, 153840, 0.00, 1.00
nlpkkt160, 128, 4, 1.101, 1.067, 6559471, 143504, 0.00, 1.50
nlpkkt160, 128, 4, 1.101, 1.076, 6560461, 139436, 0.00, 2.00
nlpkkt160, 128, 4, 1.101, 1.075, 6579993, 157531, 0.00, 2.50
nlpkkt160, 128, 4, 1.099, 1.064, 6793669, 183562, 0.00, 3.00
nlpkkt160, 128, 4, 1.102, 1.079, 6415579, 131834, 0.00, 3.50
nlpkkt160, 128, 4, 1.100, 1.080, 6882823, 144203, 0.00, 4.00
nlpkkt160, 128, 4, 1.098, 1.075, 6643521, 147285, 0.25, 0.00
nlpkkt160, 128, 4, 1.100, 1.081, 6427388, 133191, 0.25, 0.25
nlpkkt160, 128, 4, 1.100, 1.075, 6538127, 170704, 0.25, 0.50
nlpkkt160, 128, 4, 1.100, 1.082, 6378218, 132594, 0.25, 0.75
nlpkkt160, 128, 4, 1.102, 1.067, 6505436, 130288, 0.25, 1.00
nlpkkt160, 128, 4, 1.099, 1.085, 6479610, 136770, 0.25, 1.50
nlpkkt160, 128, 4, 1.103, 1.111, 6669521, 138828, 0.25, 2.00
nlpkkt160, 128, 4, 1.100, 1.090, 6601232, 134953, 0.25, 2.50
nlpkkt160, 128, 4, 1.099, 1.100, 6819313, 184242, 0.25, 3.00
nlpkkt160, 128, 4, 1.101, 1.068, 6508347, 135551, 0.25, 3.50
nlpkkt160, 128, 4, 1.096, 1.096, 7010845, 167926, 0.25, 4.00
nlpkkt160, 128, 4, 1.101, 1.085, 6491300, 131246, 0.50, 0.00
nlpkkt160, 128, 4, 1.099, 1.072, 6466362, 134978, 0.50, 0.25
nlpkkt160, 128, 4, 1.099, 1.071, 6547015, 132992, 0.50, 0.50
nlpkkt160, 128, 4, 1.100, 1.072, 6620437, 142057, 0.50, 0.75
nlpkkt160, 128, 4, 1.100, 1.068, 6631904, 148186, 0.50, 1.00
nlpkkt160, 128, 4, 1.100, 1.078, 6757415, 141332, 0.50, 1.50
nlpkkt160, 128, 4, 1.099, 1.102, 6604056, 132048, 0.50, 2.00
nlpkkt160, 128, 4, 1.100, 1.063, 6533484, 174172, 0.50, 2.50
nlpkkt160, 128, 4, 1.099, 1.076, 6848563, 147053, 0.50, 3.00
nlpkkt160, 128, 4, 1.100, 1.097, 6779465, 151080, 0.50, 3.50
nlpkkt160, 128, 4, 1.100, 1.066, 6624916, 137514, 0.50, 4.00
nlpkkt160, 128, 4, 1.100, 1.080, 6470005, 135877, 0.75, 0.00
nlpkkt160, 128, 4, 1.099, 1.074, 6474765, 128990, 0.75, 0.25
nlpkkt160, 128, 4, 1.101, 1.070, 6463819, 137983, 0.75, 0.50
nlpkkt160, 128, 4, 1.098, 1.068, 6523920, 132148, 0.75, 0.75
nlpkkt160, 128, 4, 1.098, 1.071, 6472427, 132306, 0.75, 1.00
nlpkkt160, 128, 4, 1.100, 1.063, 6654645, 143810, 0.75, 1.50
nlpkkt160, 128, 4, 1.100, 1.068, 6462149, 135317, 0.75, 2.00
nlpkkt160, 128, 4, 1.100, 1.069, 6739533, 140893, 0.75, 2.50
nlpkkt160, 128, 4, 1.100, 1.067, 6643390, 143201, 0.75, 3.00
nlpkkt160, 128, 4, 1.099, 1.082, 6696353, 137822, 0.75, 3.50
nlpkkt160, 128, 4, 1.096, 1.059, 6601163, 129017, 0.75, 4.00
nlpkkt160, 128, 4, 1.100, 1.070, 6555682, 140205, 1.00, 0.00
nlpkkt160, 128, 4, 1.100, 1.104, 6494976, 136648, 1.00, 0.25
nlpkkt160, 128, 4, 1.100, 1.077, 6494223, 149580, 1.00, 0.50
nlpkkt160, 128, 4, 1.100, 1.087, 6607244, 144937, 1.00, 0.75
nlpkkt160, 128, 4, 1.099, 1.063, 6646753, 137220, 1.00, 1.00
nlpkkt160, 128, 4, 1.092, 1.078, 6577457, 143275, 1.00, 1.50
nlpkkt160, 128, 4, 1.099, 1.079, 6638313, 133083, 1.00, 2.00
nlpkkt160, 128, 4, 1.098, 1.064, 6664316, 137848, 1.00, 2.50
nlpkkt160, 128, 4, 1.100, 1.071, 6679383, 139898, 1.00, 3.00
nlpkkt160, 128, 4, 1.100, 1.076, 6740374, 136656, 1.00, 3.50
nlpkkt160, 128, 4, 1.100, 1.070, 6808820, 167236, 1.00, 4.00
nlpkkt160, 128, 4, 1.100, 1.091, 6585206, 139476, 1.50, 0.00
nlpkkt160, 128, 4, 1.091, 1.090, 6702749, 146145, 1.50, 0.25
nlpkkt160, 128, 4, 1.100, 1.064, 6513377, 137276, 1.50, 0.50
nlpkkt160, 128, 4, 1.100, 1.062, 6507233, 134503, 1.50, 0.75
nlpkkt160, 128, 4, 1.097, 1.096, 6660233, 150153, 1.50, 1.00
nlpkkt160, 128, 4, 1.096, 1.083, 6770751, 151220, 1.50, 1.50
nlpkkt160, 128, 4, 1.097, 1.058, 6458783, 142813, 1.50, 2.00
nlpkkt160, 128, 4, 1.096, 1.085, 6639956, 142926, 1.50, 2.50
nlpkkt160, 128, 4, 1.094, 1.072, 6614257, 138870, 1.50, 3.00
nlpkkt160, 128, 4, 1.100, 1.069, 6836577, 162532, 1.50, 3.50
nlpkkt160, 128, 4, 1.100, 1.069, 6717452, 139365, 1.50, 4.00
nlpkkt160, 128, 4, 1.099, 1.087, 6763436, 145892, 2.00, 0.00
nlpkkt160, 128, 4, 1.098, 1.083, 6800641, 175255, 2.00, 0.25
nlpkkt160, 128, 4, 1.097, 1.064, 6422945, 137072, 2.00, 0.50
nlpkkt160, 128, 4, 1.089, 1.062, 6411933, 134166, 2.00, 0.75
nlpkkt160, 128, 4, 1.098, 1.065, 6534719, 143351, 2.00, 1.00
nlpkkt160, 128, 4, 1.096, 1.077, 6708318, 146653, 2.00, 1.50
nlpkkt160, 128, 4, 1.096, 1.064, 6514312, 140819, 2.00, 2.00
nlpkkt160, 128, 4, 1.100, 1.075, 6808709, 149948, 2.00, 2.50
nlpkkt160, 128, 4, 1.098, 1.077, 6712937, 139292, 2.00, 3.00
nlpkkt160, 128, 4, 1.094, 1.073, 6661321, 148827, 2.00, 3.50
nlpkkt160, 128, 4, 1.095, 1.068, 6784880, 141592, 2.00, 4.00
nlpkkt160, 128, 4, 1.094, 1.082, 6797489, 148695, 2.50, 0.00
nlpkkt160, 128, 4, 1.097, 1.063, 6589026, 147566, 2.50, 0.25
nlpkkt160, 128, 4, 1.094, 1.070, 6437038, 130465, 2.50, 0.50
nlpkkt160, 128, 4, 1.097, 1.068, 6487819, 133244, 2.50, 0.75
nlpkkt160, 128, 4, 1.100, 1.069, 6720437, 157024, 2.50, 1.00
nlpkkt160, 128, 4, 1.098, 1.083, 6767861, 143743, 2.50, 1.50
nlpkkt160, 128, 4, 1.092, 1.070, 6656902, 149076, 2.50, 2.00
nlpkkt160, 128, 4, 1.099, 1.070, 6821993, 141145, 2.50, 2.50
nlpkkt160, 128, 4, 1.099, 1.062, 6953368, 152993, 2.50, 3.00
nlpkkt160, 128, 4, 1.097, 1.066, 6803579, 139947, 2.50, 3.50
nlpkkt160, 128, 4, 1.090, 1.066, 6909812, 148881, 2.50, 4.00
nlpkkt160, 128, 4, 1.098, 1.071, 6617375, 149560, 3.00, 0.00
nlpkkt160, 128, 4, 1.096, 1.070, 6552869, 130286, 3.00, 0.25
nlpkkt160, 128, 4, 1.100, 1.063, 6501291, 139130, 3.00, 0.50
nlpkkt160, 128, 4, 1.098, 1.071, 6652747, 142738, 3.00, 0.75
nlpkkt160, 128, 4, 1.090, 1.065, 6455692, 131123, 3.00, 1.00
nlpkkt160, 128, 4, 1.093, 1.068, 6565033, 135938, 3.00, 1.50
nlpkkt160, 128, 4, 1.086, 1.059, 6600909, 134634, 3.00, 2.00
nlpkkt160, 128, 4, 1.086, 1.079, 6750400, 138476, 3.00, 2.50
nlpkkt160, 128, 4, 1.100, 1.074, 6830770, 148330, 3.00, 3.00
nlpkkt160, 128, 4, 1.093, 1.070, 6965820, 168680, 3.00, 3.50
nlpkkt160, 128, 4, 1.093, 1.060, 6690914, 145032, 3.00, 4.00
nlpkkt160, 128, 4, 1.095, 1.061, 6659209, 158069, 3.50, 0.00
nlpkkt160, 128, 4, 1.092, 1.068, 6629077, 148270, 3.50, 0.25
nlpkkt160, 128, 4, 1.096, 1.065, 6576197, 131091, 3.50, 0.50
nlpkkt160, 128, 4, 1.098, 1.062, 6631233, 137634, 3.50, 0.75
nlpkkt160, 128, 4, 1.096, 1.061, 6856974, 141156, 3.50, 1.00
nlpkkt160, 128, 4, 1.094, 1.072, 6799835, 149425, 3.50, 1.50
nlpkkt160, 128, 4, 1.098, 1.073, 6822406, 141429, 3.50, 2.00
nlpkkt160, 128, 4, 1.098, 1.069, 6548294, 135845, 3.50, 2.50
nlpkkt160, 128, 4, 1.099, 1.070, 6754024, 135958, 3.50, 3.00
nlpkkt160, 128, 4, 1.099, 1.070, 6451356, 127176, 3.50, 3.50
nlpkkt160, 128, 4, 1.094, 1.065, 6798734, 144804, 3.50, 4.00
nlpkkt160, 128, 4, 1.098, 1.069, 6886432, 156590, 4.00, 0.00
nlpkkt160, 128, 4, 1.097, 1.066, 6634353, 142214, 4.00, 0.25
nlpkkt160, 128, 4, 1.089, 1.060, 6579098, 140038, 4.00, 0.50
nlpkkt160, 128, 4, 1.098, 1.069, 6589632, 136921, 4.00, 0.75
nlpkkt160, 128, 4, 1.098, 1.083, 7195756, 159065, 4.00, 1.00
nlpkkt160, 128, 4, 1.098, 1.083, 6821964, 148669, 4.00, 1.50
nlpkkt160, 128, 4, 1.098, 1.073, 6865810, 151714, 4.00, 2.00
nlpkkt160, 128, 4, 1.096, 1.070, 6696550, 137060, 4.00, 2.50
nlpkkt160, 128, 4, 1.088, 1.060, 6752113, 154629, 4.00, 3.00
nlpkkt160, 128, 4, 1.091, 1.063, 6755611, 156200, 4.00, 3.50
nlpkkt160, 128, 4, 1.094, 1.064, 6885223, 146459, 4.00, 4.00
LiveJournal, 2, 8, 1.270, 1.582, 10261880, 10261880, 0.00, 0.00
LiveJournal, 2, 8, 1.385, 1.748, 12770495, 12770495, 0.00, 0.25
LiveJournal, 2, 8, 1.428, 1.774, 8505765, 8505765, 0.00, 0.50
LiveJournal, 2, 8, 1.168, 1.034, 5075610, 5075610, 0.00, 0.75
LiveJournal, 2, 8, 1.053, 1.214, 4359016, 4359016, 0.00, 1.00
LiveJournal, 2, 8, 1.105, 1.002, 5096587, 5096587, 0.00, 1.50
LiveJournal, 2, 8, 1.055, 1.061, 4272161, 4272161, 0.00, 2.00
LiveJournal, 2, 8, 1.005, 1.193, 6096677, 6096677, 0.00, 2.50
LiveJournal, 2, 8, 1.100, 1.020, 5374480, 5374480, 0.00, 3.00
LiveJournal, 2, 8, 1.040, 1.152, 6241537, 6241537, 0.00, 3.50
LiveJournal, 2, 8, 1.098, 1.008, 4974334, 4974334, 0.00, 4.00
LiveJournal, 2, 8, 1.184, 1.632, 9728843, 9728843, 0.25, 0.00
LiveJournal, 2, 8, 1.324, 1.750, 11698709, 11698709, 0.25, 0.25
LiveJournal, 2, 8, 1.160, 1.363, 5177859, 5177859, 0.25, 0.50
LiveJournal, 2, 8, 1.034, 1.183, 4853333, 4853333, 0.25, 0.75
LiveJournal, 2, 8, 1.001, 1.049, 4387970, 4387970, 0.25, 1.00
LiveJournal, 2, 8, 1.009, 1.127, 6276031, 6276031, 0.25, 1.50
LiveJournal, 2, 8, 1.015, 1.154, 5547860, 5547860, 0.25, 2.00
LiveJournal, 2, 8, 1.017, 1.143, 4849261, 4849261, 0.25, 2.50
LiveJournal, 2, 8, 1.097, 1.025, 4258390, 4258390, 0.25, 3.00
LiveJournal, 2, 8, 1.103, 1.009, 5723344, 5723344, 0.25, 3.50
LiveJournal, 2, 8, 1.037, 1.127, 6182945, 6182945, 0.25, 4.00
LiveJournal, 2, 8, 1.138, 1.668, 12490043, 12490043, 0.50, 0.00
LiveJournal, 2, 8, 1.100, 1.059, 6160321, 6160321, 0.50, 0.25
LiveJournal, 2, 8, 1.030, 1.217, 4439655, 4439655, 0.50, 0.50
LiveJournal, 2, 8, 1.080, 1.017, 6026019, 6026019, 0.50, 0.75
LiveJournal, 2, 8, 1.032, 1.178, 4315566, 4315566, 0.50, 1.00
LiveJournal, 2, 8, 1.008, 1.066, 4677676, 4677676, 0.50, 1.50
LiveJournal, 2, 8, 1.016, 1.068, 4778894, 4778894, 0.50, 2.00
LiveJournal, 2, 8, 1.010, 1.058, 4285939, 4285939, 0.50, 2.50
LiveJournal, 2, 8, 1.064, 1.077, 5439272, 5439272, 0.50, 3.00
LiveJournal, 2, 8, 1.100, 1.030, 5455117, 5455117, 0.50, 3.50
LiveJournal, 2, 8, 1.100, 1.042, 5303617, 5303617, 0.50, 4.00
LiveJournal, 2, 8, 1.093, 1.081, 5184988, 5184988, 0.75, 0.00
LiveJournal, 2, 8, 1.010, 1.170, 4285107, 4285107, 0.75, 0.25
LiveJournal, 2, 8, 1.027, 1.217, 5390685, 5390685, 0.75, 0.50
LiveJournal, 2, 8, 1.026, 1.151, 4734478, 4734478, 0.75, 0.75
LiveJournal, 2, 8, 1.022, 1.126, 6322171, 6322171, 0.75, 1.00
LiveJournal, 2, 8, 1.044, 1.019, 4676207, 4676207, 0.75, 1.50
LiveJournal, 2, 8, 1.101, 1.040, 5212791, 5212791, 0.75, 2.00
LiveJournal, 2, 8, 1.026, 1.125, 4834248, 4834248, 0.75, 2.50
LiveJournal, 2, 8, 1.100, 1.020, 4627587, 4627587, 0.75, 3.00
LiveJournal, 2, 8, 1.026, 1.068, 5260181, 5260181, 0.75, 3.50
LiveJournal, 2, 8, 1.009, 1.073, 4378854, 4378854, 0.75, 4.00
LiveJournal, 2, 8, 1.013, 1.030, 4789589, 4789589, 1.00, 0.00
LiveJournal, 2, 8, 1.025, 1.204, 4242625, 4242625, 1.00, 0.25
LiveJournal, 2, 8, 1.028, 1.147, 4470162, 4470162, 1.00, 0.50
LiveJournal, 2, 8, 1.030, 1.182, 4325692, 4325692, 1.00, 0.75
LiveJournal, 2, 8, 1.004, 1.152, 6202781, 6202781, 1.00, 1.00
LiveJournal, 2, 8, 1.024, 1.120, 5014097, 5014097, 1.00, 1.50
LiveJournal, 2, 8, 1.015, 1.161, 6219983, 6219983, 1.00, 2.00
LiveJournal, 2, 8, 1.028, 1.068, 4821912, 4821912, 1.00, 2.50
LiveJournal, 2, 8, 1.044, 1.152, 6247239, 6247239, 1.00, 3.00
LiveJournal, 2, 8, 1.016, 1.087, 5578250, 5578250, 1.00, 3.50
LiveJournal, 2, 8, 1.100, 1.059, 5358781, 5358781, 1.00, 4.00
LiveJournal, 2, 8, 1.037, 1.061, 4842043, 4842043, 1.50, 0.00
LiveJournal, 2, 8, 1.024, 1.187, 4289446, 4289446, 1.50, 0.25
LiveJournal, 2, 8, 1.047, 1.077, 4977519, 4977519, 1.50, 0.50
LiveJournal, 2, 8, 1.074, 1.021, 5455082, 5455082, 1.50, 0.75
LiveJournal, 2, 8, 1.064, 1.036, 4394838, 4394838, 1.50, 1.00
LiveJournal, 2, 8, 1.017, 1.151, 4536515, 4536515, 1.50, 1.50
LiveJournal, 2, 8, 1.078, 1.106, 5631486, 5631486, 1.50, 2.00
LiveJournal, 2, 8, 1.004, 1.086, 4559228, 4559228, 1.50, 2.50
LiveJournal, 2, 8, 1.085, 1.054, 5504105, 5504105, 1.50, 3.00
LiveJournal, 2, 8, 1.086, 1.039, 4426296, 4426296, 1.50, 3.50
LiveJournal, 2, 8, 1.029, 1.132, 4959279, 4959279, 1.50, 4.00
LiveJournal, 2, 8, 1.064, 1.101, 5137717, 5137717, 2.00, 0.00
LiveJournal, 2, 8, 1.033, 1.123, 4633951, 4633951, 2.00, 0.25
LiveJournal, 2, 8, 1.054, 1.022, 4480910, 4480910, 2.00, 0.50
LiveJournal, 2, 8, 1.016, 1.138, 5062561, 5062561, 2.00, 0.75
LiveJournal, 2, 8, 1.005, 1.040, 4455214, 4455214, 2.00, 1.00
LiveJournal, 2, 8, 1.100, 1.029, 5244654, 5244654, 2.00, 1.50
LiveJournal, 2, 8, 1.017, 1.080, 5809008, 5809008, 2.00, 2.00
LiveJournal, 2, 8, 1.024, 1.058, 4958828, 4958828, 2.00, 2.50
LiveJournal, 2, 8, 1.065, 1.062, 4265538, 4265538, 2.00, 3.00
LiveJournal, 2, 8, 1.040, 1.146, 6278435, 6278435, 2.00, 3.50
LiveJournal, 2, 8, 1.073, 1.089, 6073423, 6073423, 2.00, 4.00
LiveJournal, 2, 8, 1.045, 1.064, 5966335, 5966335, 2.50, 0.00
LiveJournal, 2, 8, 1.009, 1.097, 5518783, 5518783, 2.50, 0.25
LiveJournal, 2, 8, 1.036, 1.140, 5196493, 5196493, 2.50, 0.50
LiveJournal, 2, 8, 1.033, 1.195, 4377841, 4377841, 2.50, 0.75
LiveJournal, 2, 8, 1.066, 1.029, 4152079, 4152079, 2.50, 1.00
LiveJournal, 2, 8, 1.100, 1.039, 4614363, 4614363, 2.50, 1.50
LiveJournal, 2, 8, 1.010, 1.156, 6118065, 6118065, 2.50, 2.00
LiveJournal, 2, 8, 1.021, 1.134, 5783828, 5783828, 2.50, 2.50
LiveJournal, 2, 8, 1.028, 1.167, 6050112, 6050112, 2.50, 3.00
LiveJournal, 2, 8, 1.100, 1.060, 5340575, 5340575, 2.50, 3.50
LiveJournal, 2, 8, 1.100, 1.053, 4900678, 4900678, 2.50, 4.00
LiveJournal, 2, 8, 1.044, 1.145, 6616867, 6616867, 3.00, 0.00
LiveJournal, 2, 8, 1.028, 1.180, 4927513, 4927513, 3.00, 0.25
LiveJournal, 2, 8, 1.021, 1.108, 5165730, 5165730, 3.00, 0.50
LiveJournal, 2, 8, 1.019, 1.164, 4800740, 4800740, 3.00, 0.75
LiveJournal, 2, 8, 1.100, 1.028, 4611224, 4611224, 3.00, 1.00
LiveJournal, 2, 8, 1.019, 1.111, 6308934, 6308934, 3.00, 1.50
LiveJournal, 2, 8, 1.100, 1.043, 4464578, 4464578, 3.00, 2.00
LiveJournal, 2, 8, 1.055, 1.025, 5488508, 5488508, 3.00, 2.50
LiveJournal, 2, 8, 1.049, 1.058, 4318220, 4318220, 3.00, 3.00
LiveJournal, 2, 8, 1.037, 1.163, 6186511, 6186511, 3.00, 3.50
LiveJournal, 2, 8, 1.034, 1.144, 6211868, 6211868, 3.00, 4.00
LiveJournal, 2, 8, 1.051, 1.197, 5466788, 5466788, 3.50, 0.00
LiveJournal, 2, 8, 1.069, 1.109, 4844022, 4844022, 3.50, 0.25
LiveJournal, 2, 8, 1.035, 1.130, 4496452, 4496452, 3.50, 0.50
LiveJournal, 2, 8, 1.025, 1.113, 5747046, 5747046, 3.50, 0.75
LiveJournal, 2, 8, 1.005, 1.078, 4793440, 4793440, 3.50, 1.00
LiveJournal, 2, 8, 1.012, 1.065, 4826050, 4826050, 3.50, 1.50
LiveJournal, 2, 8, 1.023, 1.132, 6067705, 6067705, 3.50, 2.00
LiveJournal, 2, 8, 1.024, 1.126, 5941654, 5941654, 3.50, 2.50
LiveJournal, 2, 8, 1.016, 1.165, 6132548, 6132548, 3.50, 3.00
LiveJournal, 2, 8, 1.058, 1.010, 5470013, 5470013, 3.50, 3.50
LiveJournal, 2, 8, 1.051, 1.000, 5540733, 5540733, 3.50, 4.00
LiveJournal, 2, 8, 1.001, 1.115, 5854106, 5854106, 4.00, 0.00
LiveJournal, 2, 8, 1.020, 1.046, 5315846, 5315846, 4.00, 0.25
LiveJournal, 2, 8, 1.024, 1.181, 4634668, 4634668, 4.00, 0.50
LiveJournal, 2, 8, 1.100, 1.007, 5501208, 5501208, 4.00, 0.75
LiveJournal, 2, 8, 1.080, 1.037, 4208114, 4208114, 4.00, 1.00
LiveJournal, 2, 8, 1.010, 1.074, 4686544, 4686544, 4.00, 1.50
LiveJournal, 2, 8, 1.025, 1.051, 5065770, 5065770, 4.00, 2.00
LiveJournal, 2, 8, 1.100, 1.020, 4932786, 4932786, 4.00, 2.50
LiveJournal, 2, 8, 1.016, 1.139, 6251881, 6251881, 4.00, 3.00
LiveJournal, 2, 8, 1.060, 1.043, 4888789, 4888789, 4.00, 3.50
LiveJournal, 2, 8, 1.017, 1.159, 4469073, 4469073, 4.00, 4.00
LiveJournal, 8, 8, 2.065, 3.114, 21945842, 17267930, 0.00, 0.00
LiveJournal, 8, 8, 1.591, 1.862, 18062899, 11911690, 0.00, 0.25
LiveJournal, 8, 8, 2.012, 3.571, 23294253, 17293640, 0.00, 0.50
LiveJournal, 8, 8, 1.583, 2.140, 14347153, 10536472, 0.00, 0.75
LiveJournal, 8, 8, 1.257, 1.679, 13238815, 5131420, 0.00, 1.00
LiveJournal, 8, 8, 1.109, 1.561, 12459517, 4100222, 0.00, 1.50
LiveJournal, 8, 8, 1.103, 1.612, 12612437, 3880693, 0.00, 2.00
LiveJournal, 8, 8, 1.107, 1.622, 12527196, 3648714, 0.00, 2.50
LiveJournal, 8, 8, 1.106, 1.565, 12424553, 3909502, 0.00, 3.00
LiveJournal, 8, 8, 1.100, 1.696, 12745415, 3731691, 0.00, 3.50
LiveJournal, 8, 8, 1.103, 1.636, 12298546, 3824312, 0.00, 4.00
LiveJournal, 8, 8, 1.632, 2.350, 21644559, 14019669, 0.25, 0.00
LiveJournal, 8, 8, 1.244, 1.601, 18402209, 7235481, 0.25, 0.25
LiveJournal, 8, 8, 1.251, 1.773, 15984551, 10761777, 0.25, 0.50
LiveJournal, 8, 8, 1.127, 1.535, 14208267, 4847034, 0.25, 0.75
LiveJournal, 8, 8, 1.131, 1.642, 12953585, 3930183, 0.25, 1.00
LiveJournal, 8, 8, 1.103, 1.631, 12037927, 3684370, 0.25, 1.50
LiveJournal, 8, 8, 1.109, 1.560, 12343624, 3898570, 0.25, 2.00
LiveJournal, 8, 8, 1.100, 1.636, 12661011, 3890948, 0.25, 2.50
LiveJournal, 8, 8, 1.101, 1.807, 12121549, 3796763, 0.25, 3.00
LiveJournal, 8, 8, 1.100, 1.670, 12702852, 3884896, 0.25, 3.50
LiveJournal, 8, 8, 1.100, 1.705, 13221585, 4129783, 0.25, 4.00
LiveJournal, 8, 8, 1.350, 2.052, 20056457, 12280128, 0.50, 0.00
LiveJournal, 8, 8, 1.197, 1.715, 16728922, 7619848, 0.50, 0.25
LiveJournal, 8, 8, 1.105, 1.577, 12388754, 4303371, 0.50, 0.50
LiveJournal, 8, 8, 1.101, 1.635, 12487314, 3992990, 0.50, 0.75
LiveJournal, 8, 8, 1.104, 1.521, 12868547, 3708190, 0.50, 1.00
LiveJournal, 8, 8, 1.100, 1.603, 14072645, 4506510, 0.50, 1.50
LiveJournal, 8, 8, 1.100, 1.595, 12685696, 3973083, 0.50, 2.00
LiveJournal, 8, 8, 1.100, 1.662, 12130801, 3630893, 0.50, 2.50
LiveJournal, 8, 8, 1.100, 1.602, 12709860, 4149986, 0.50, 3.00
LiveJournal, 8, 8, 1.100, 1.650, 12123301, 3811643, 0.50, 3.50
LiveJournal, 8, 8, 1.100, 1.571, 12419822, 3826733, 0.50, 4.00
LiveJournal, 8, 8, 1.113, 1.584, 14337087, 5032927, 0.75, 0.00
LiveJournal, 8, 8, 1.113, 1.506, 17780910, 6166503, 0.75, 0.25
LiveJournal, 8, 8, 1.100, 1.588, 12472602, 4329921, 0.75, 0.50
LiveJournal, 8, 8, 1.100, 1.599, 12632756, 3852734, 0.75, 0.75
LiveJournal, 8, 8, 1.102, 1.579, 12766558, 3928981, 0.75, 1.00
LiveJournal, 8, 8, 1.100, 1.626, 12965348, 3979416, 0.75, 1.50
LiveJournal, 8, 8, 1.100, 1.596, 12813850, 3827730, 0.75, 2.00
LiveJournal, 8, 8, 1.100, 1.571, 12529287, 3957026, 0.75, 2.50
LiveJournal, 8, 8, 1.100, 1.579, 12777883, 4061053, 0.75, 3.00
LiveJournal, 8, 8, 1.100, 1.617, 12200572, 3605406, 0.75, 3.50
LiveJournal, 8, 8, 1.100, 1.634, 12221875, 3739152, 0.75, 4.00
LiveJournal, 8, 8, 1.107, 1.464, 27538575, 8554189, 1.00, 0.00
LiveJournal, 8, 8, 1.100, 1.497, 14588394, 4758801, 1.00, 0.25
LiveJournal, 8, 8, 1.100, 1.599, 16036194, 4783862, 1.00, 0.50
LiveJournal, 8, 8, 1.100, 1.717, 12451545, 3838958, 1.00, 0.75
LiveJournal, 8, 8, 1.100, 1.657, 12632877, 3893952, 1.00, 1.00
LiveJournal, 8, 8, 1.100, 1.658, 12665475, 3911449, 1.00, 1.50
LiveJournal, 8, 8, 1.100, 1.629, 12290289, 4013621, 1.00, 2.00
LiveJournal, 8, 8, 1.100, 1.569, 11847337, 3653588, 1.00, 2.50
LiveJournal, 8, 8, 1.100, 1.589, 12998025, 4013375, 1.00, 3.00
LiveJournal, 8, 8, 1.100, 1.670, 12362518, 3692595, 1.00, 3.50
LiveJournal, 8, 8, 1.100, 1.724, 12898356, 3894161, 1.00, 4.00
LiveJournal, 8, 8, 1.100, 1.626, 12605496, 4418261, 1.50, 0.00
LiveJournal, 8, 8, 1.100, 1.552, 14739286, 4865386, 1.50, 0.25
LiveJournal, 8, 8, 1.100, 1.629, 12515467, 3841787, 1.50, 0.50
LiveJournal, 8, 8, 1.100, 1.680, 12763702, 4065886, 1.50, 0.75
LiveJournal, 8, 8, 1.100, 1.679, 14034489, 4066929, 1.50, 1.00
LiveJournal, 8, 8, 1.100, 1.583, 12194145, 3792584, 1.50, 1.50
LiveJournal, 8, 8, 1.100, 1.661, 13190611, 4243357, 1.50, 2.00
LiveJournal, 8, 8, 1.100, 1.590, 12373205, 3965722, 1.50, 2.50
LiveJournal, 8, 8, 1.100, 1.603, 12031455, 3800064, 1.50, 3.00
LiveJournal, 8, 8, 1.100, 1.682, 11764149, 3586764, 1.50, 3.50
LiveJournal, 8, 8, 1.100, 1.738, 12303856, 3710623, 1.50, 4.00
LiveJournal, 8, 8, 1.100, 1.612, 14911930, 4805956, 2.00, 0.00
LiveJournal, 8, 8, 1.100, 1.718, 14410913, 4447389, 2.00, 0.25
LiveJournal, 8, 8, 1.100, 1.617, 12945893, 3953777, 2.00, 0.50
LiveJournal, 8, 8, 1.100, 1.727, 12311567, 3895378, 2.00, 0.75
LiveJournal, 8, 8, 1.100, 1.757, 12922500, 3909249, 2.00, 1.00
LiveJournal, 8, 8, 1.100, 1.680, 12476690, 3643546, 2.00, 1.50
LiveJournal, 8, 8, 1.100, 1.559, 12270807, 3911204, 2.00, 2.00
LiveJournal, 8, 8, 1.100, 1.651, 13728991, 4420666, 2.00, 2.50
LiveJournal, 8, 8, 1.100, 1.566, 13157148, 3947182, 2.00, 3.00
LiveJournal, 8, 8, 1.100, 1.644, 12099926, 4054517, 2.00, 3.50
LiveJournal, 8, 8, 1.100, 1.655, 12524039, 3886879, 2.00, 4.00
LiveJournal, 8, 8, 1.100, 1.467, 19431368, 5819763, 2.50, 0.00
LiveJournal, 8, 8, 1.100, 1.686, 14218457, 4555290, 2.50, 0.25
LiveJournal, 8, 8, 1.100, 1.664, 12999247, 4282956, 2.50, 0.50
LiveJournal, 8, 8, 1.100, 1.699, 14676811, 4545574, 2.50, 0.75
LiveJournal, 8, 8, 1.100, 1.779, 13550415, 4189441, 2.50, 1.00
LiveJournal, 8, 8, 1.100, 1.678, 12148247, 3815700, 2.50, 1.50
LiveJournal, 8, 8, 1.100, 1.611, 12904220, 3798398, 2.50, 2.00
LiveJournal, 8, 8, 1.100, 1.627, 11628557, 3509709, 2.50, 2.50
LiveJournal, 8, 8, 1.100, 1.647, 12648041, 3985733, 2.50, 3.00
LiveJournal, 8, 8, 1.100, 1.712, 12196817, 3674172, 2.50, 3.50
LiveJournal, 8, 8, 1.100, 1.635, 12957718, 4061421, 2.50, 4.00
LiveJournal, 8, 8, 1.100, 1.566, 15673278, 4898989, 3.00, 0.00
LiveJournal, 8, 8, 1.100, 1.626, 13445296, 4188773, 3.00, 0.25
LiveJournal, 8, 8, 1.100, 1.708, 13456795, 4014187, 3.00, 0.50
LiveJournal, 8, 8, 1.100, 1.648, 12527880, 3935510, 3.00, 0.75
LiveJournal, 8, 8, 1.100, 1.601, 12809492, 4006796, 3.00, 1.00
LiveJournal, 8, 8, 1.100, 1.630, 12570276, 3825514, 3.00, 1.50
LiveJournal, 8, 8, 1.100, 1.638, 12838640, 3882421, 3.00, 2.00
LiveJournal, 8, 8, 1.100, 1.789, 12117925, 4115946, 3.00, 2.50
LiveJournal, 8, 8, 1.100, 1.645, 12039698, 3901424, 3.00, 3.00
LiveJournal, 8, 8, 1.100, 1.657, 12405971, 3795834, 3.00, 3.50
LiveJournal, 8, 8, 1.100, 1.639, 12119196, 3875590, 3.00, 4.00
LiveJournal, 8, 8, 1.100, 1.587, 13295867, 4478463, 3.50, 0.00
LiveJournal, 8, 8, 1.100, 1.641, 12909901, 4058101, 3.50, 0.25
LiveJournal, 8, 8, 1.100, 1.636, 13102341, 4193755, 3.50, 0.50
LiveJournal, 8, 8, 1.100, 1.675, 14298550, 4450991, 3.50, 0.75
LiveJournal, 8, 8, 1.100, 1.601, 12869943, 3969555, 3.50, 1.00
LiveJournal, 8, 8, 1.100, 1.613, 12443805, 3870456, 3.50, 1.50
LiveJournal, 8, 8, 1.100, 1.593, 12041601, 3807374, 3.50, 2.00
LiveJournal, 8, 8, 1.100, 1.590, 12065781, 3712312, 3.50, 2.50
LiveJournal, 8, 8, 1.100, 1.681, 12247254, 3846847, 3.50, 3.00
LiveJournal, 8, 8, 1.100, 1.646, 12722581, 3785634, 3.50, 3.50
LiveJournal, 8, 8, 1.100, 1.655, 12520065, 3933736, 3.50, 4.00
LiveJournal, 8, 8, 1.100, 1.625, 12728482, 4155995, 4.00, 0.00
LiveJournal, 8, 8, 1.100, 1.589, 14421072, 4431922, 4.00, 0.25
LiveJournal, 8, 8, 1.093, 1.650, 12878986, 3967145, 4.00, 0.50
LiveJournal, 8, 8, 1.099, 1.633, 12070949, 3886666, 4.00, 0.75
LiveJournal, 8, 8, 1.100, 1.735, 13717156, 4285444, 4.00, 1.00
LiveJournal, 8, 8, 1.100, 1.733, 12021931, 3873813, 4.00, 1.50
LiveJournal, 8, 8, 1.100, 1.583, 11831467, 3835675, 4.00, 2.00
LiveJournal, 8, 8, 1.100, 1.663, 11982175, 3650358, 4.00, 2.50
LiveJournal, 8, 8, 1.100, 1.627, 12232029, 3721888, 4.00, 3.00
LiveJournal, 8, 8, 1.100, 1.611, 11883888, 3626310, 4.00, 3.50
LiveJournal, 8, 8, 1.100, 1.638, 12235567, 3753761, 4.00, 4.00
LiveJournal, 32, 8, 1.669, 3.731, 27447509, 7829843, 0.00, 0.00
LiveJournal, 32, 8, 1.350, 3.277, 20833853, 2914259, 0.00, 0.25
LiveJournal, 32, 8, 1.363, 2.974, 23112720, 5444699, 0.00, 0.50
LiveJournal, 32, 8, 1.301, 3.235, 20455971, 3507844, 0.00, 0.75
LiveJournal, 32, 8, 1.236, 2.367, 20734229, 3038465, 0.00, 1.00
LiveJournal, 32, 8, 1.158, 1.304, 21502038, 2229613, 0.00, 1.50
LiveJournal, 32, 8, 1.149, 1.128, 22306470, 2153276, 0.00, 2.00
LiveJournal, 32, 8, 1.131, 1.130, 21836836, 2358459, 0.00, 2.50
LiveJournal, 32, 8, 1.114, 1.100, 22056852, 2185080, 0.00, 3.00
LiveJournal, 32, 8, 1.104, 1.107, 23286731, 2175725, 0.00, 3.50
LiveJournal, 32, 8, 1.136, 1.134, 22409661, 2144674, 0.00, 4.00
LiveJournal, 32, 8, 1.240, 2.809, 28153966, 3820679, 0.25, 0.00
LiveJournal, 32, 8, 1.277, 2.410, 30396351, 6961110, 0.25, 0.25
LiveJournal, 32, 8, 1.186, 1.835, 24418428, 3341299, 0.25, 0.50
LiveJournal, 32, 8, 1.183, 1.467, 20519498, 2501468, 0.25, 0.75
LiveJournal, 32, 8, 1.140, 1.159, 21394308, 2255427, 0.25, 1.00
LiveJournal, 32, 8, 1.118, 1.169, 24494202, 2094476, 0.25, 1.50
LiveJournal, 32, 8, 1.113, 1.102, 22984318, 2131804, 0.25, 2.00
LiveJournal, 32, 8, 1.103, 1.281, 22868799, 1936261, 0.25, 2.50
LiveJournal, 32, 8, 1.104, 1.292, 22095412, 1974832, 0.25, 3.00
LiveJournal, 32, 8, 1.101, 1.186, 23684273, 2057237, 0.25, 3.50
LiveJournal, 32, 8, 1.101, 1.089, 23085338, 2146746, 0.25, 4.00
LiveJournal, 32, 8, 1.165, 2.281, 31424665, 3990767, 0.50, 0.00
LiveJournal, 32, 8, 1.182, 1.602, 25306761, 2853402, 0.50, 0.25
LiveJournal, 32, 8, 1.135, 1.307, 22535477, 2042510, 0.50, 0.50
LiveJournal, 32, 8, 1.100, 1.212, 32184079, 2659333, 0.50, 0.75
LiveJournal, 32, 8, 1.100, 1.118, 33557176, 2489953, 0.50, 1.00
LiveJournal, 32, 8, 1.104, 1.105, 24150173, 1994573, 0.50, 1.50
LiveJournal, 32, 8, 1.101, 1.268, 23720128, 2049448, 0.50, 2.00
LiveJournal, 32, 8, 1.100, 1.150, 23967464, 2009019, 0.50, 2.50
LiveJournal, 32, 8, 1.100, 1.176, 24034278, 2006519, 0.50, 3.00
LiveJournal, 32, 8, 1.100, 1.175, 22495841, 1945271, 0.50, 3.50
LiveJournal, 32, 8, 1.100, 1.118, 22664060, 2209630, 0.50, 4.00
LiveJournal, 32, 8, 1.103, 1.407, 25584152, 2541250, 0.75, 0.00
LiveJournal, 32, 8, 1.112, 1.363, 27971890, 2646372, 0.75, 0.25
LiveJournal, 32, 8, 1.106, 1.134, 25448921, 2096062, 0.75, 0.50
LiveJournal, 32, 8, 1.101, 1.101, 27807969, 2337491, 0.75, 0.75
LiveJournal, 32, 8, 1.100, 1.095, 22109510, 1985913, 0.75, 1.00
LiveJournal, 32, 8, 1.100, 1.136, 23229619, 2053940, 0.75, 1.50
LiveJournal, 32, 8, 1.100, 1.094, 23441657, 1986168, 0.75, 2.00
LiveJournal, 32, 8, 1.100, 1.111, 23665414, 1994761, 0.75, 2.50
LiveJournal, 32, 8, 1.100, 1.149, 22940425, 2106283, 0.75, 3.00
LiveJournal, 32, 8, 1.100, 1.106, 22959118, 2097917, 0.75, 3.50
LiveJournal, 32, 8, 1.100, 1.121, 23271761, 2006941, 0.75, 4.00
LiveJournal, 32, 8, 1.100, 1.208, 32247699, 2550192, 1.00, 0.00
LiveJournal, 32, 8, 1.100, 1.236, 28556406, 2307021, 1.00, 0.25
LiveJournal, 32, 8, 1.103, 1.170, 25558042, 2284215, 1.00, 0.50
LiveJournal, 32, 8, 1.100, 1.123, 23325186, 2048638, 1.00, 0.75
LiveJournal, 32, 8, 1.100, 1.136, 27620689, 2192822, 1.00, 1.00
LiveJournal, 32, 8, 1.100, 1.096, 22508886, 2212900, 1.00, 1.50
LiveJournal, 32, 8, 1.100, 1.098, 23808175, 2043216, 1.00, 2.00
LiveJournal, 32, 8, 1.100, 1.131, 24063857, 2017271, 1.00, 2.50
LiveJournal, 32, 8, 1.100, 1.116, 23325745, 2004673, 1.00, 3.00
LiveJournal, 32, 8, 1.100, 1.293, 22446427, 1904562, 1.00, 3.50
LiveJournal, 32, 8, 1.100, 1.110, 23981051, 2196553, 1.00, 4.00
LiveJournal, 32, 8, 1.100, 1.214, 22553621, 2038874, 1.50, 0.00
LiveJournal, 32, 8, 1.100, 1.234, 33135441, 2397912, 1.50, 0.25
LiveJournal, 32, 8, 1.100, 1.171, 25455447, 2235557, 1.50, 0.50
LiveJournal, 32, 8, 1.100, 1.115, 23863681, 2072316, 1.50, 0.75
LiveJournal, 32, 8, 1.100, 1.103, 29210532, 2348004, 1.50, 1.00
LiveJournal, 32, 8, 1.100, 1.115, 23448166, 2036450, 1.50, 1.50
LiveJournal, 32, 8, 1.100, 1.113, 24441456, 2032876, 1.50, 2.00
LiveJournal, 32, 8, 1.100, 1.201, 23130922, 1974989, 1.50, 2.50
LiveJournal, 32, 8, 1.100, 1.092, 22800863, 2179615, 1.50, 3.00
LiveJournal, 32, 8, 1.100, 1.133, 23455417, 2038035, 1.50, 3.50
LiveJournal, 32, 8, 1.100, 1.136, 23529866, 2172550, 1.50, 4.00
LiveJournal, 32, 8, 1.100, 1.156, 25164164, 2135958, 2.00, 0.00
LiveJournal, 32, 8, 1.100, 1.276, 27534815, 2226311, 2.00, 0.25
LiveJournal, 32, 8, 1.100, 1.194, 25675664, 2268019, 2.00, 0.50
LiveJournal, 32, 8, 1.100, 1.110, 27067703, 2456847, 2.00, 0.75
LiveJournal, 32, 8, 1.100, 1.112, 26598140, 2019394, 2.00, 1.00
LiveJournal, 32, 8, 1.100, 1.161, 25968277, 2170527, 2.00, 1.50
LiveJournal, 32, 8, 1.100, 1.139, 24450849, 2048846, 2.00, 2.00
LiveJournal, 32, 8, 1.100, 1.124, 22092239, 2099632, 2.00, 2.50
LiveJournal, 32, 8, 1.100, 1.099, 23106201, 2053207, 2.00, 3.00
LiveJournal, 32, 8, 1.100, 1.109, 23150427, 2043313, 2.00, 3.50
LiveJournal, 32, 8, 1.100, 1.211, 23412813, 1869147, 2.00, 4.00
LiveJournal, 32, 8, 1.100, 1.276, 27798037, 2404813, 2.50, 0.00
LiveJournal, 32, 8, 1.100, 1.198, 27542314, 2220349, 2.50, 0.25
LiveJournal, 32, 8, 1.100, 1.163, 24708511, 2282799, 2.50, 0.50
LiveJournal, 32, 8, 1.100, 1.143, 28749939, 2443410, 2.50, 0.75
LiveJournal, 32, 8, 1.100, 1.151, 24920042, 1984738, 2.50, 1.00
LiveJournal, 32, 8, 1.100, 1.141, 23340554, 2116155, 2.50, 1.50
LiveJournal, 32, 8, 1.100, 1.120, 24613948, 2118828, 2.50, 2.00
LiveJournal, 32, 8, 1.100, 1.152, 23912242, 1940136, 2.50, 2.50
LiveJournal, 32, 8, 1.100, 1.166, 23446248, 1973397, 2.50, 3.00
LiveJournal, 32, 8, 1.100, 1.130, 23489545, 1931284, 2.50, 3.50
LiveJournal, 32, 8, 1.100, 1.105, 22363858, 2024529, 2.50, 4.00
LiveJournal, 32, 8, 1.100, 1.248, 29713828, 2329604, 3.00, 0.00
LiveJournal, 32, 8, 1.100, 1.145, 25763323, 2122631, 3.00, 0.25
LiveJournal, 32, 8, 1.100, 1.190, 25217836, 2158889, 3.00, 0.50
LiveJournal, 32, 8, 1.100, 1.130, 25724212, 2261674, 3.00, 0.75
LiveJournal, 32, 8, 1.100, 1.120, 27021468, 2108999, 3.00, 1.00
LiveJournal, 32, 8, 1.100, 1.162, 25818144, 2008938, 3.00, 1.50
LiveJournal, 32, 8, 1.100, 1.137, 24140083, 2092357, 3.00, 2.00
LiveJournal, 32, 8, 1.100, 1.098, 23093757, 2116737, 3.00, 2.50
LiveJournal, 32, 8, 1.100, 1.156, 24200278, 1969378, 3.00, 3.00
LiveJournal, 32, 8, 1.100, 1.148, 24256679, 2086437, 3.00, 3.50
LiveJournal, 32, 8, 1.100, 1.176, 23870359, 1922242, 3.00, 4.00
LiveJournal, 32, 8, 1.100, 1.313, 26796663, 2155291, 3.50, 0.00
LiveJournal, 32, 8, 1.100, 1.225, 23763743, 2058120, 3.50, 0.25
LiveJournal, 32, 8, 1.100, 1.148, 26913638, 2161243, 3.50, 0.50
LiveJournal, 32, 8, 1.100, 1.167, 24593289, 2085434, 3.50, 0.75
LiveJournal, 32, 8, 1.100, 1.114, 28283018, 2141274, 3.50, 1.00
LiveJournal, 32, 8, 1.100, 1.170, 25263860, 2042000, 3.50, 1.50
LiveJournal, 32, 8, 1.100, 1.122, 24378411, 2025668, 3.50, 2.00
LiveJournal, 32, 8, 1.100, 1.306, 23045460, 1940376, 3.50, 2.50
LiveJournal, 32, 8, 1.100, 1.145, 23419137, 1917070, 3.50, 3.00
LiveJournal, 32, 8, 1.100, 1.127, 23546310, 2138584, 3.50, 3.50
LiveJournal, 32, 8, 1.100, 1.182, 24124990, 2046766, 3.50, 4.00
LiveJournal, 32, 8, 1.100, 1.257, 31349305, 2501597, 4.00, 0.00
LiveJournal, 32, 8, 1.100, 1.284, 25127578, 2051545, 4.00, 0.25
LiveJournal, 32, 8, 1.100, 1.123, 25242081, 2115659, 4.00, 0.50
LiveJournal, 32, 8, 1.100, 1.172, 27512140, 2276103, 4.00, 0.75
LiveJournal, 32, 8, 1.100, 1.150, 24035016, 2220905, 4.00, 1.00
LiveJournal, 32, 8, 1.100, 1.129, 25415723, 2092598, 4.00, 1.50
LiveJournal, 32, 8, 1.100, 1.148, 24645232, 1930160, 4.00, 2.00
LiveJournal, 32, 8, 1.100, 1.146, 24358001, 1944053, 4.00, 2.50
LiveJournal, 32, 8, 1.100, 1.164, 24808841, 2090988, 4.00, 3.00
LiveJournal, 32, 8, 1.100, 1.123, 24071283, 1975878, 4.00, 3.50
LiveJournal, 32, 8, 1.100, 1.192, 23539523, 2016110, 4.00, 4.00
LiveJournal, 128, 8, 6.505, 19.647, 24879716, 10973857, 0.00, 0.00
LiveJournal, 128, 8, 1.546, 4.619, 27233705, 3485667, 0.00, 0.25
LiveJournal, 128, 8, 1.664, 4.277, 26423316, 2817506, 0.00, 0.50
LiveJournal, 128, 8, 1.394, 3.063, 25554883, 2061636, 0.00, 0.75
LiveJournal, 128, 8, 1.346, 3.039, 25103314, 1696952, 0.00, 1.00
LiveJournal, 128, 8, 1.256, 1.505, 24818850, 857613, 0.00, 1.50
LiveJournal, 128, 8, 1.206, 1.394, 25687893, 740177, 0.00, 2.00
LiveJournal, 128, 8, 1.280, 1.348, 26050948, 741790, 0.00, 2.50
LiveJournal, 128, 8, 1.265, 1.340, 27391628, 733716, 0.00, 3.00
LiveJournal, 128, 8, 1.196, 1.474, 26060710, 732374, 0.00, 3.50
LiveJournal, 128, 8, 1.152, 1.266, 27144572, 729324, 0.00, 4.00
LiveJournal, 128, 8, 1.221, 3.205, 27768925, 2318207, 0.25, 0.00
LiveJournal, 128, 8, 1.267, 3.769, 25523129, 1979472, 0.25, 0.25
LiveJournal, 128, 8, 1.233, 2.451, 26883493, 1572404, 0.25, 0.50
LiveJournal, 128, 8, 1.255, 1.539, 25010457, 912378, 0.25, 0.75
LiveJournal, 128, 8, 1.162, 1.484, 25281553, 751892, 0.25, 1.00
LiveJournal, 128, 8, 1.129, 1.311, 27501634, 746085, 0.25, 1.50
LiveJournal, 128, 8, 1.123, 1.343, 29340914, 715850, 0.25, 2.00
LiveJournal, 128, 8, 1.116, 1.510, 28313911, 705108, 0.25, 2.50
LiveJournal, 128, 8, 1.102, 1.565, 28171802, 693379, 0.25, 3.00
LiveJournal, 128, 8, 1.104, 1.542, 28107038, 688919, 0.25, 3.50
LiveJournal, 128, 8, 1.100, 1.576, 29502813, 683131, 0.25, 4.00
LiveJournal, 128, 8, 1.187, 2.734, 26212316, 1676713, 0.50, 0.00
LiveJournal, 128, 8, 1.167, 1.816, 25141005, 1141724, 0.50, 0.25
LiveJournal, 128, 8, 1.117, 1.428, 25906453, 804357, 0.50, 0.50
LiveJournal, 128, 8, 1.121, 1.362, 31309313, 771409, 0.50, 0.75
LiveJournal, 128, 8, 1.117, 1.432, 27851566, 757590, 0.50, 1.00
LiveJournal, 128, 8, 1.110, 1.306, 27646159, 734810, 0.50, 1.50
LiveJournal, 128, 8, 1.115, 1.760, 28780414, 700859, 0.50, 2.00
LiveJournal, 128, 8, 1.102, 1.321, 28814504, 725344, 0.50, 2.50
LiveJournal, 128, 8, 1.104, 1.256, 29832810, 741468, 0.50, 3.00
LiveJournal, 128, 8, 1.100, 1.332, 30219411, 711000, 0.50, 3.50
LiveJournal, 128, 8, 1.100, 1.837, 28362360, 667961, 0.50, 4.00
LiveJournal, 128, 8, 1.114, 1.577, 26371905, 849512, 0.75, 0.00
LiveJournal, 128, 8, 1.101, 1.481, 27239569, 840780, 0.75, 0.25
LiveJournal, 128, 8, 1.107, 1.441, 28674866, 760578, 0.75, 0.50
LiveJournal, 128, 8, 1.100, 1.507, 28223007, 709985, 0.75, 0.75
LiveJournal, 128, 8, 1.101, 1.438, 28125193, 742600, 0.75, 1.00
LiveJournal, 128, 8, 1.104, 1.347, 31524946, 722674, 0.75, 1.50
LiveJournal, 128, 8, 1.100, 1.323, 28796740, 735797, 0.75, 2.00
LiveJournal, 128, 8, 1.100, 1.263, 29297376, 715300, 0.75, 2.50
LiveJournal, 128, 8, 1.100, 1.417, 27674278, 701117, 0.75, 3.00
LiveJournal, 128, 8, 1.100, 1.642, 28199555, 669717, 0.75, 3.50
LiveJournal, 128, 8, 1.100, 1.567, 28330999, 666148, 0.75, 4.00
LiveJournal, 128, 8, 1.100, 1.569, 27159577, 781059, 1.00, 0.00
LiveJournal, 128, 8, 1.100, 1.636, 29141876, 720587, 1.00, 0.25
LiveJournal, 128, 8, 1.100, 1.469, 29366710, 717271, 1.00, 0.50
LiveJournal, 128, 8, 1.100, 1.381, 30165139, 784377, 1.00, 0.75
LiveJournal, 128, 8, 1.100, 1.415, 30521550, 752336, 1.00, 1.00
LiveJournal, 128, 8, 1.100, 1.841, 28161589, 677385, 1.00, 1.50
LiveJournal, 128, 8, 1.100, 1.416, 27384608, 705063, 1.00, 2.00
LiveJournal, 128, 8, 1.100, 1.471, 28374081, 677061, 1.00, 2.50
LiveJournal, 128, 8, 1.100, 1.316, 29593428, 710664, 1.00, 3.00
LiveJournal, 128, 8, 1.100, 1.349, 28292228, 674991, 1.00, 3.50
LiveJournal, 128, 8, 1.100, 1.773, 29579874, 649865, 1.00, 4.00
LiveJournal, 128, 8, 1.100, 1.499, 27947075, 728711, 1.50, 0.00
LiveJournal, 128, 8, 1.100, 1.302, 34667448, 758287, 1.50, 0.25
LiveJournal, 128, 8, 1.100, 1.312, 31212366, 752327, 1.50, 0.50
LiveJournal, 128, 8, 1.100, 1.182, 39051454, 807259, 1.50, 0.75
LiveJournal, 128, 8, 1.100, 1.440, 29890284, 713159, 1.50, 1.00
LiveJournal, 128, 8, 1.100, 1.233, 34361363, 760035, 1.50, 1.50
LiveJournal, 128, 8, 1.100, 1.438, 29941328, 713170, 1.50, 2.00
LiveJournal, 128, 8, 1.100, 1.258, 28399538, 688072, 1.50, 2.50
LiveJournal, 128, 8, 1.100, 1.373, 28623952, 685538, 1.50, 3.00
LiveJournal, 128, 8, 1.100, 1.479, 28969633, 654880, 1.50, 3.50
LiveJournal, 128, 8, 1.100, 1.550, 27856398, 652340, 1.50, 4.00
LiveJournal, 128, 8, 1.100, 1.452, 30246195, 742766, 2.00, 0.00
LiveJournal, 128, 8, 1.100, 1.412, 32421061, 736314, 2.00, 0.25
LiveJournal, 128, 8, 1.100, 1.399, 32189106, 743789, 2.00, 0.50
LiveJournal, 128, 8, 1.100, 1.520, 29838733, 710238, 2.00, 0.75
LiveJournal, 128, 8, 1.100, 1.480, 30370726, 688995, 2.00, 1.00
LiveJournal, 128, 8, 1.100, 1.715, 29665131, 659416, 2.00, 1.50
LiveJournal, 128, 8, 1.100, 1.878, 28636948, 653026, 2.00, 2.00
LiveJournal, 128, 8, 1.100, 1.645, 28385870, 639945, 2.00, 2.50
LiveJournal, 128, 8, 1.100, 1.349, 29351196, 675727, 2.00, 3.00
LiveJournal, 128, 8, 1.100, 1.375, 28747424, 658808, 2.00, 3.50
LiveJournal, 128, 8, 1.100, 1.321, 27849873, 654606, 2.00, 4.00
LiveJournal, 128, 8, 1.100, 1.371, 31085893, 700756, 2.50, 0.00
LiveJournal, 128, 8, 1.100, 1.388, 30027066, 688300, 2.50, 0.25
LiveJournal, 128, 8, 1.100, 1.264, 34303144, 758094, 2.50, 0.50
LiveJournal, 128, 8, 1.100, 1.323, 31381992, 734916, 2.50, 0.75
LiveJournal, 128, 8, 1.100, 1.444, 31353478, 681270, 2.50, 1.00
LiveJournal, 128, 8, 1.100, 1.223, 31926735, 739578, 2.50, 1.50
LiveJournal, 128, 8, 1.100, 1.382, 29468163, 677434, 2.50, 2.00
LiveJournal, 128, 8, 1.100, 1.329, 28889941, 654111, 2.50, 2.50
LiveJournal, 128, 8, 1.100, 1.258, 29364475, 691873, 2.50, 3.00
LiveJournal, 128, 8, 1.100, 1.534, 29146839, 658516, 2.50, 3.50
LiveJournal, 128, 8, 1.100, 1.397, 27750821, 671184, 2.50, 4.00
LiveJournal, 128, 8, 1.100, 1.322, 32715486, 719931, 3.00, 0.00
LiveJournal, 128, 8, 1.100, 1.376, 29777174, 674426, 3.00, 0.25
LiveJournal, 128, 8, 1.100, 1.237, 37002960, 765429, 3.00, 0.50
LiveJournal, 128, 8, 1.100, 1.243, 35039359, 739973, 3.00, 0.75
LiveJournal, 128, 8, 1.100, 1.223, 32928575, 739263, 3.00, 1.00
LiveJournal, 128, 8, 1.100, 1.345, 30721835, 686767, 3.00, 1.50
LiveJournal, 128, 8, 1.100, 1.356, 30255607, 691258, 3.00, 2.00
LiveJournal, 128, 8, 1.100, 1.713, 29430816, 640886, 3.00, 2.50
LiveJournal, 128, 8, 1.100, 1.693, 29394427, 651127, 3.00, 3.00
LiveJournal, 128, 8, 1.100, 1.546, 28991086, 677541, 3.00, 3.50
LiveJournal, 128, 8, 1.100, 1.304, 30632687, 720601, 3.00, 4.00
LiveJournal, 128, 8, 1.100, 1.404, 30681364, 702304, 3.50, 0.00
LiveJournal, 128, 8, 1.100, 1.398, 32330731, 692143, 3.50, 0.25
LiveJournal, 128, 8, 1.100, 1.545, 28995232, 653840, 3.50, 0.50
LiveJournal, 128, 8, 1.100, 1.235, 35527366, 751468, 3.50, 0.75
LiveJournal, 128, 8, 1.100, 1.300, 31292153, 715013, 3.50, 1.00
LiveJournal, 128, 8, 1.100, 1.343, 29769265, 687874, 3.50, 1.50
LiveJournal, 128, 8, 1.100, 1.356, 29517290, 707591, 3.50, 2.00
LiveJournal, 128, 8, 1.100, 1.481, 29302336, 665951, 3.50, 2.50
LiveJournal, 128, 8, 1.100, 1.585, 29919803, 657931, 3.50, 3.00
LiveJournal, 128, 8, 1.100, 1.382, 28538507, 684083, 3.50, 3.50
LiveJournal, 128, 8, 1.100, 1.499, 27865740, 660378, 3.50, 4.00
LiveJournal, 128, 8, 1.100, 1.522, 28869957, 683418, 4.00, 0.00
LiveJournal, 128, 8, 1.100, 2.038, 30424529, 649145, 4.00, 0.25
LiveJournal, 128, 8, 1.100, 1.256, 37043366, 759411, 4.00, 0.50
LiveJournal, 128, 8, 1.100, 1.375, 32302142, 707468, 4.00, 0.75
LiveJournal, 128, 8, 1.100, 1.956, 30440064, 653619, 4.00, 1.00
LiveJournal, 128, 8, 1.100, 1.247, 32193082, 715605, 4.00, 1.50
LiveJournal, 128, 8, 1.100, 1.309, 30106670, 688346, 4.00, 2.00
LiveJournal, 128, 8, 1.100, 1.299, 30045419, 723401, 4.00, 2.50
LiveJournal, 128, 8, 1.100, 1.397, 29057457, 672636, 4.00, 3.00
LiveJournal, 128, 8, 1.100, 1.389, 28962080, 701707, 4.00, 3.50
LiveJournal, 128, 8, 1.100, 1.388, 28512254, 697436, 4.00, 4.00
uk-2002, 2, 8, 1.148, 1.098, 4928848, 4928848, 0.00, 0.00
uk-2002, 2, 8, 1.004, 1.150, 1561705, 1561705, 0.00, 0.25
uk-2002, 2, 8, 1.032, 1.347, 1009992, 1009992, 0.00, 0.50
uk-2002, 2, 8, 1.000, 1.241, 1111088, 1111088, 0.00, 0.75
uk-2002, 2, 8, 1.003, 1.158, 1822699, 1822699, 0.00, 1.00
uk-2002, 2, 8, 1.010, 1.162, 1513616, 1513616, 0.00, 1.50
uk-2002, 2, 8, 1.006, 1.041, 2132981, 2132981, 0.00, 2.00
uk-2002, 2, 8, 1.001, 1.040, 1993888, 1993888, 0.00, 2.50
uk-2002, 2, 8, 1.022, 1.040, 1704046, 1704046, 0.00, 3.00
uk-2002, 2, 8, 1.026, 1.087, 1619185, 1619185, 0.00, 3.50
uk-2002, 2, 8, 1.013, 1.081, 1711079, 1711079, 0.00, 4.00
uk-2002, 2, 8, 1.027, 1.302, 1722075, 1722075, 0.25, 0.00
uk-2002, 2, 8, 1.016, 1.216, 1784497, 1784497, 0.25, 0.25
uk-2002, 2, 8, 1.033, 1.318, 1121658, 1121658, 0.25, 0.50
uk-2002, 2, 8, 1.017, 1.264, 1128075, 1128075, 0.25, 0.75
uk-2002, 2, 8, 1.017, 1.251, 1265866, 1265866, 0.25, 1.00
uk-2002, 2, 8, 1.004, 1.118, 2296179, 2296179, 0.25, 1.50
uk-2002, 2, 8, 1.016, 1.053, 2387962, 2387962, 0.25, 2.00
uk-2002, 2, 8, 1.008, 1.040, 1787776, 1787776, 0.25, 2.50
uk-2002, 2, 8, 1.013, 1.038, 1701078, 1701078, 0.25, 3.00
uk-2002, 2, 8, 1.022, 1.069, 1678999, 1678999, 0.25, 3.50
uk-2002, 2, 8, 1.024, 1.094, 1766332, 1766332, 0.25, 4.00
uk-2002, 2, 8, 1.017, 1.188, 1634757, 1634757, 0.50, 0.00
uk-2002, 2, 8, 1.018, 1.309, 1100692, 1100692, 0.50, 0.25
uk-2002, 2, 8, 1.016, 1.255, 973042, 973042, 0.50, 0.50
uk-2002, 2, 8, 1.013, 1.165, 2476188, 2476188, 0.50, 0.75
uk-2002, 2, 8, 1.013, 1.220, 1659810, 1659810, 0.50, 1.00
uk-2002, 2, 8, 1.005, 1.149, 1631070, 1631070, 0.50, 1.50
uk-2002, 2, 8, 1.009, 1.099, 1741602, 1741602, 0.50, 2.00
uk-2002, 2, 8, 1.007, 1.015, 1511905, 1511905, 0.50, 2.50
uk-2002, 2, 8, 1.027, 1.038, 1503794, 1503794, 0.50, 3.00
uk-2002, 2, 8, 1.023, 1.071, 1645127, 1645127, 0.50, 3.50
uk-2002, 2, 8, 1.021, 1.103, 1841127, 1841127, 0.50, 4.00
uk-2002, 2, 8, 1.001, 1.217, 1435411, 1435411, 0.75, 0.00
uk-2002, 2, 8, 1.022, 1.261, 1214171, 1214171, 0.75, 0.25
uk-2002, 2, 8, 1.021, 1.362, 1193494, 1193494, 0.75, 0.50
uk-2002, 2, 8, 1.017, 1.302, 1160159, 1160159, 0.75, 0.75
uk-2002, 2, 8, 1.000, 1.215, 1526050, 1526050, 0.75, 1.00
uk-2002, 2, 8, 1.008, 1.106, 1882864, 1882864, 0.75, 1.50
uk-2002, 2, 8, 1.005, 1.071, 1887694, 1887694, 0.75, 2.00
uk-2002, 2, 8, 1.019, 1.024, 1901301, 1901301, 0.75, 2.50
uk-2002, 2, 8, 1.024, 1.069, 1990060, 1990060, 0.75, 3.00
uk-2002, 2, 8, 1.022, 1.064, 1696044, 1696044, 0.75, 3.50
uk-2002, 2, 8, 1.010, 1.024, 1412703, 1412703, 0.75, 4.00
uk-2002, 2, 8, 1.007, 1.093, 1259165, 1259165, 1.00, 0.00
uk-2002, 2, 8, 1.021, 1.270, 3114093, 3114093, 1.00, 0.25
uk-2002, 2, 8, 1.020, 1.270, 999082, 999082, 1.00, 0.50
uk-2002, 2, 8, 1.016, 1.194, 1306036, 1306036, 1.00, 0.75
uk-2002, 2, 8, 1.005, 1.202, 1446240, 1446240, 1.00, 1.00
uk-2002, 2, 8, 1.001, 1.076, 2372998, 2372998, 1.00, 1.50
uk-2002, 2, 8, 1.020, 1.015, 2137514, 2137514, 1.00, 2.00
uk-2002, 2, 8, 1.005, 1.028, 2050923, 2050923, 1.00, 2.50
uk-2002, 2, 8, 1.004, 1.014, 1602903, 1602903, 1.00, 3.00
uk-2002, 2, 8, 1.027, 1.068, 1674358, 1674358, 1.00, 3.50
uk-2002, 2, 8, 1.020, 1.096, 1834073, 1834073, 1.00, 4.00
uk-2002, 2, 8, 1.033, 1.346, 1107103, 1107103, 1.50, 0.00
uk-2002, 2, 8, 1.003, 1.107, 1699150, 1699150, 1.50, 0.25
uk-2002, 2, 8, 1.004, 1.217, 1841809, 1841809, 1.50, 0.50
uk-2002, 2, 8, 1.024, 1.303, 1194124, 1194124, 1.50, 0.75
uk-2002, 2, 8, 1.017, 1.219, 1376936, 1376936, 1.50, 1.00
uk-2002, 2, 8, 1.014, 1.095, 1773403, 1773403, 1.50, 1.50
uk-2002, 2, 8, 1.001, 1.021, 2142970, 2142970, 1.50, 2.00
uk-2002, 2, 8, 1.022, 1.007, 1595354, 1595354, 1.50, 2.50
uk-2002, 2, 8, 1.017, 1.060, 1641991, 1641991, 1.50, 3.00
uk-2002, 2, 8, 1.031, 1.095, 1820116, 1820116, 1.50, 3.50
uk-2002, 2, 8, 1.012, 1.105, 1730807, 1730807, 1.50, 4.00
uk-2002, 2, 8, 1.028, 1.302, 1686947, 1686947, 2.00, 0.00
uk-2002, 2, 8, 1.022, 1.242, 1219352, 1219352, 2.00, 0.25
uk-2002, 2, 8, 1.018, 1.210, 1630874, 1630874, 2.00, 0.50
uk-2002, 2, 8, 1.020, 1.249, 1312878, 1312878, 2.00, 0.75
uk-2002, 2, 8, 1.019, 1.266, 1449201, 1449201, 2.00, 1.00
uk-2002, 2, 8, 1.009, 1.146, 1516548, 1516548, 2.00, 1.50
uk-2002, 2, 8, 1.014, 1.004, 2053394, 2053394, 2.00, 2.00
uk-2002, 2, 8, 1.012, 1.019, 1881138, 1881138, 2.00, 2.50
uk-2002, 2, 8, 1.018, 1.069, 1523533, 1523533, 2.00, 3.00
uk-2002, 2, 8, 1.015, 1.082, 1638264, 1638264, 2.00, 3.50
uk-2002, 2, 8, 1.017, 1.086, 1742451, 1742451, 2.00, 4.00
uk-2002, 2, 8, 1.023, 1.310, 1091009, 1091009, 2.50, 0.00
uk-2002, 2, 8, 1.006, 1.117, 1590922, 1590922, 2.50, 0.25
uk-2002, 2, 8, 1.014, 1.268, 1107817, 1107817, 2.50, 0.50
uk-2002, 2, 8, 1.030, 1.304, 1203638, 1203638, 2.50, 0.75
uk-2002, 2, 8, 1.006, 1.177, 1872373, 1872373, 2.50, 1.00
uk-2002, 2, 8, 1.013, 1.133, 1609890, 1609890, 2.50, 1.50
uk-2002, 2, 8, 1.007, 1.002, 2005409, 2005409, 2.50, 2.00
uk-2002, 2, 8, 1.026, 1.014, 2285332, 2285332, 2.50, 2.50
uk-2002, 2, 8, 1.016, 1.031, 1642276, 1642276, 2.50, 3.00
uk-2002, 2, 8, 1.007, 1.000, 2118650, 2118650, 2.50, 3.50
uk-2002, 2, 8, 1.015, 1.085, 1682683, 1682683, 2.50, 4.00
uk-2002, 2, 8, 1.031, 1.329, 953636, 953636, 3.00, 0.00
uk-2002, 2, 8, 1.020, 1.255, 1717146, 1717146, 3.00, 0.25
uk-2002, 2, 8, 1.022, 1.279, 1076385, 1076385, 3.00, 0.50
uk-2002, 2, 8, 1.010, 1.141, 1783579, 1783579, 3.00, 0.75
uk-2002, 2, 8, 1.008, 1.106, 2257074, 2257074, 3.00, 1.00
uk-2002, 2, 8, 1.007, 1.044, 2198173, 2198173, 3.00, 1.50
uk-2002, 2, 8, 1.005, 1.010, 2012490, 2012490, 3.00, 2.00
uk-2002, 2, 8, 1.024, 1.073, 2143058, 2143058, 3.00, 2.50
uk-2002, 2, 8, 1.022, 1.036, 1669331, 1669331, 3.00, 3.00
uk-2002, 2, 8, 1.031, 1.098, 1761759, 1761759, 3.00, 3.50
uk-2002, 2, 8, 1.020, 1.099, 1682271, 1682271, 3.00, 4.00
uk-2002, 2, 8, 1.013, 1.161, 2233931, 2233931, 3.50, 0.00
uk-2002, 2, 8, 1.012, 1.164, 1931277, 1931277, 3.50, 0.25
uk-2002, 2, 8, 1.012, 1.294, 1023768, 1023768, 3.50, 0.50
uk-2002, 2, 8, 1.020, 1.240, 1887923, 1887923, 3.50, 0.75
uk-2002, 2, 8, 1.003, 1.207, 1389267, 1389267, 3.50, 1.00
uk-2002, 2, 8, 1.010, 1.108, 1701402, 1701402, 3.50, 1.50
uk-2002, 2, 8, 1.023, 1.034, 1634132, 1634132, 3.50, 2.00
uk-2002, 2, 8, 1.022, 1.021, 1526252, 1526252, 3.50, 2.50
uk-2002, 2, 8, 1.014, 1.061, 1651448, 1651448, 3.50, 3.00
uk-2002, 2, 8, 1.020, 1.077, 1688792, 1688792, 3.50, 3.50
uk-2002, 2, 8, 1.020, 1.106, 1721811, 1721811, 3.50, 4.00
uk-2002, 2, 8, 1.010, 1.198, 1910330, 1910330, 4.00, 0.00
uk-2002, 2, 8, 1.029, 1.300, 1152929, 1152929, 4.00, 0.25
uk-2002, 2, 8, 1.013, 1.231, 1137052, 1137052, 4.00, 0.50
uk-2002, 2, 8, 1.015, 1.255, 1153581, 1153581, 4.00, 0.75
uk-2002, 2, 8, 1.008, 1.198, 1781954, 1781954, 4.00, 1.00
uk-2002, 2, 8, 1.012, 1.095, 1737518, 1737518, 4.00, 1.50
uk-2002, 2, 8, 1.005, 1.013, 1890469, 1890469, 4.00, 2.00
uk-2002, 2, 8, 1.013, 1.040, 1620320, 1620320, 4.00, 2.50
uk-2002, 2, 8, 1.025, 1.061, 1581565, 1581565, 4.00, 3.00
uk-2002, 2, 8, 1.016, 1.014, 1735034, 1735034, 4.00, 3.50
uk-2002, 2, 8, 1.033, 1.109, 1677101, 1677101, 4.00, 4.00
uk-2002, 8, 8, 1.228, 1.536, 23078638, 17975044, 0.00, 0.00
uk-2002, 8, 8, 1.334, 1.661, 27572292, 20593373, 0.00, 0.25
uk-2002, 8, 8, 1.257, 1.960, 17621641, 15107784, 0.00, 0.50
uk-2002, 8, 8, 1.132, 1.515, 15586037, 9807983, 0.00, 0.75
uk-2002, 8, 8, 1.175, 1.450, 9232723, 5067794, 0.00, 1.00
uk-2002, 8, 8, 1.100, 1.153, 4525691, 1849503, 0.00, 1.50
uk-2002, 8, 8, 1.101, 1.177, 11236900, 6233144, 0.00, 2.00
uk-2002, 8, 8, 1.124, 1.331, 40005412, 14128156, 0.00, 2.50
uk-2002, 8, 8, 1.100, 1.429, 8334781, 3805175, 0.00, 3.00
uk-2002, 8, 8, 1.101, 1.173, 4896129, 1904743, 0.00, 3.50
uk-2002, 8, 8, 1.101, 1.075, 6113581, 2502136, 0.00, 4.00
uk-2002, 8, 8, 1.249, 1.486, 17965485, 10197390, 0.25, 0.00
uk-2002, 8, 8, 1.162, 1.466, 12932342, 6898560, 0.25, 0.25
uk-2002, 8, 8, 1.104, 1.184, 16733510, 7302925, 0.25, 0.50
uk-2002, 8, 8, 1.103, 1.156, 6519826, 3248855, 0.25, 0.75
uk-2002, 8, 8, 1.102, 1.131, 9032191, 3458206, 0.25, 1.00
uk-2002, 8, 8, 1.101, 1.264, 8057464, 2488034, 0.25, 1.50
uk-2002, 8, 8, 1.101, 1.217, 14943160, 6551329, 0.25, 2.00
uk-2002, 8, 8, 1.100, 1.235, 6991800, 2256062, 0.25, 2.50
uk-2002, 8, 8, 1.101, 1.158, 5842061, 1728420, 0.25, 3.00
uk-2002, 8, 8, 1.099, 1.173, 12105389, 6352232, 0.25, 3.50
uk-2002, 8, 8, 1.101, 1.098, 5417920, 1795259, 0.25, 4.00
uk-2002, 8, 8, 1.100, 1.214, 17946904, 7959639, 0.50, 0.00
uk-2002, 8, 8, 1.100, 1.238, 9365425, 2828607, 0.50, 0.25
uk-2002, 8, 8, 1.102, 1.250, 9004164, 3490097, 0.50, 0.50
uk-2002, 8, 8, 1.100, 1.181, 4937817, 1670293, 0.50, 0.75
uk-2002, 8, 8, 1.100, 1.270, 5123650, 1999818, 0.50, 1.00
uk-2002, 8, 8, 1.100, 1.193, 5884666, 2057156, 0.50, 1.50
uk-2002, 8, 8, 1.100, 1.185, 7209006, 2618824, 0.50, 2.00
uk-2002, 8, 8, 1.100, 1.214, 7171642, 2492888, 0.50, 2.50
uk-2002, 8, 8, 1.100, 1.361, 9349338, 5253500, 0.50, 3.00
uk-2002, 8, 8, 1.100, 1.157, 4449393, 1384836, 0.50, 3.50
uk-2002, 8, 8, 1.100, 1.208, 5806404, 2723707, 0.50, 4.00
uk-2002, 8, 8, 1.104, 1.179, 27510316, 12923856, 0.75, 0.00
uk-2002, 8, 8, 1.100, 1.154, 11616477, 3881495, 0.75, 0.25
uk-2002, 8, 8, 1.100, 1.283, 13066480, 4752126, 0.75, 0.50
uk-2002, 8, 8, 1.100, 1.185, 7873354, 2275178, 0.75, 0.75
uk-2002, 8, 8, 1.100, 1.168, 5725807, 2212092, 0.75, 1.00
uk-2002, 8, 8, 1.100, 1.175, 9315741, 4272081, 0.75, 1.50
uk-2002, 8, 8, 1.100, 1.177, 12753574, 5555593, 0.75, 2.00
uk-2002, 8, 8, 1.100, 1.247, 5062545, 1918195, 0.75, 2.50
uk-2002, 8, 8, 1.100, 1.159, 5643450, 1983367, 0.75, 3.00
uk-2002, 8, 8, 1.098, 1.110, 6944759, 2520221, 0.75, 3.50
uk-2002, 8, 8, 1.100, 1.230, 8288510, 3532111, 0.75, 4.00
uk-2002, 8, 8, 1.100, 1.181, 12109926, 4909303, 1.00, 0.00
uk-2002, 8, 8, 1.100, 1.220, 7099408, 2610786, 1.00, 0.25
uk-2002, 8, 8, 1.100, 1.249, 5833677, 2132487, 1.00, 0.50
uk-2002, 8, 8, 1.100, 1.291, 6216157, 2261579, 1.00, 0.75
uk-2002, 8, 8, 1.100, 1.121, 4705729, 1661393, 1.00, 1.00
uk-2002, 8, 8, 1.100, 1.142, 6093881, 2552590, 1.00, 1.50
uk-2002, 8, 8, 1.100, 1.124, 4879503, 1649133, 1.00, 2.00
uk-2002, 8, 8, 1.100, 1.103, 7203372, 2592373, 1.00, 2.50
uk-2002, 8, 8, 1.100, 1.196, 5334245, 2273367, 1.00, 3.00
uk-2002, 8, 8, 1.100, 1.182, 6284590, 2319840, 1.00, 3.50
uk-2002, 8, 8, 1.100, 1.504, 8149532, 3820406, 1.00, 4.00
uk-2002, 8, 8, 1.100, 1.317, 17910162, 5843808, 1.50, 0.00
uk-2002, 8, 8, 1.100, 1.133, 5670044, 1836819, 1.50, 0.25
uk-2002, 8, 8, 1.100, 1.172, 5500890, 1808558, 1.50, 0.50
uk-2002, 8, 8, 1.100, 1.215, 9035624, 2613551, 1.50, 0.75
uk-2002, 8, 8, 1.099, 1.168, 5430111, 1718052, 1.50, 1.00
uk-2002, 8, 8, 1.100, 1.233, 11859428, 6802741, 1.50, 1.50
uk-2002, 8, 8, 1.100, 1.136, 8753109, 4446133, 1.50, 2.00
uk-2002, 8, 8, 1.100, 1.196, 5137370, 2100338, 1.50, 2.50
uk-2002, 8, 8, 1.100, 1.111, 8160272, 4705139, 1.50, 3.00
uk-2002, 8, 8, 1.100, 1.087, 6224902, 2254961, 1.50, 3.50
uk-2002, 8, 8, 1.100, 1.145, 4783869, 1787482, 1.50, 4.00
uk-2002, 8, 8, 1.100, 1.165, 5972125, 1961909, 2.00, 0.00
uk-2002, 8, 8, 1.100, 1.141, 6372421, 1963906, 2.00, 0.25
uk-2002, 8, 8, 1.100, 1.131, 6328415, 2121788, 2.00, 0.50
uk-2002, 8, 8, 1.100, 1.183, 6286120, 2062859, 2.00, 0.75
uk-2002, 8, 8, 1.100, 1.293, 5358666, 1635112, 2.00, 1.00
uk-2002, 8, 8, 1.100, 1.093, 4508788, 1601477, 2.00, 1.50
uk-2002, 8, 8, 1.100, 1.231, 8961833, 3908664, 2.00, 2.00
uk-2002, 8, 8, 1.100, 1.274, 5412720, 2101559, 2.00, 2.50
uk-2002, 8, 8, 1.100, 1.203, 5391799, 1843522, 2.00, 3.00
uk-2002, 8, 8, 1.100, 1.161, 6025414, 2226479, 2.00, 3.50
uk-2002, 8, 8, 1.100, 1.136, 4573506, 1618256, 2.00, 4.00
uk-2002, 8, 8, 1.098, 1.125, 7462560, 2995633, 2.50, 0.00
uk-2002, 8, 8, 1.098, 1.130, 5022522, 1481692, 2.50, 0.25
uk-2002, 8, 8, 1.100, 1.159, 5206995, 1455219, 2.50, 0.50
uk-2002, 8, 8, 1.100, 1.115, 11425439, 5968304, 2.50, 0.75
uk-2002, 8, 8, 1.100, 1.171, 5664941, 1963257, 2.50, 1.00
uk-2002, 8, 8, 1.100, 1.318, 9238037, 5303483, 2.50, 1.50
uk-2002, 8, 8, 1.100, 1.145, 4398269, 1811262, 2.50, 2.00
uk-2002, 8, 8, 1.100, 1.236, 11378947, 7616293, 2.50, 2.50
uk-2002, 8, 8, 1.100, 1.115, 7980652, 4290020, 2.50, 3.00
uk-2002, 8, 8, 1.100, 1.073, 10061453, 5274027, 2.50, 3.50
uk-2002, 8, 8, 1.100, 1.170, 6752546, 2862554, 2.50, 4.00
uk-2002, 8, 8, 1.100, 1.155, 9698471, 3838829, 3.00, 0.00
uk-2002, 8, 8, 1.100, 1.297, 13299172, 5957866, 3.00, 0.25
uk-2002, 8, 8, 1.100, 1.239, 5557569, 1753407, 3.00, 0.50
uk-2002, 8, 8, 1.100, 1.171, 6275592, 1923710, 3.00, 0.75
uk-2002, 8, 8, 1.099, 1.224, 4928771, 1487058, 3.00, 1.00
uk-2002, 8, 8, 1.100, 1.285, 6553627, 2177156, 3.00, 1.50
uk-2002, 8, 8, 1.100, 1.153, 7807935, 3661618, 3.00, 2.00
uk-2002, 8, 8, 1.100, 1.171, 6830909, 2791380, 3.00, 2.50
uk-2002, 8, 8, 1.100, 1.138, 12958375, 6185973, 3.00, 3.00
uk-2002, 8, 8, 1.099, 1.178, 6118744, 2507744, 3.00, 3.50
uk-2002, 8, 8, 1.100, 1.116, 8059375, 4048008, 3.00, 4.00
uk-2002, 8, 8, 1.100, 1.310, 9205991, 3799470, 3.50, 0.00
uk-2002, 8, 8, 1.100, 1.131, 7308682, 2179623, 3.50, 0.25
uk-2002, 8, 8, 1.100, 1.198, 9548530, 5039377, 3.50, 0.50
uk-2002, 8, 8, 1.100, 1.082, 9285698, 4507925, 3.50, 0.75
uk-2002, 8, 8, 1.100, 1.190, 6163205, 2066461, 3.50, 1.00
uk-2002, 8, 8, 1.099, 1.173, 8568949, 4608311, 3.50, 1.50
uk-2002, 8, 8, 1.099, 1.346, 7778988, 3832119, 3.50, 2.00
uk-2002, 8, 8, 1.098, 1.134, 5899360, 2040549, 3.50, 2.50
uk-2002, 8, 8, 1.098, 1.465, 7401890, 3685513, 3.50, 3.00
uk-2002, 8, 8, 1.100, 1.238, 8779146, 4548714, 3.50, 3.50
uk-2002, 8, 8, 1.100, 1.163, 10194293, 6398308, 3.50, 4.00
uk-2002, 8, 8, 1.100, 1.249, 7944419, 2788829, 4.00, 0.00
uk-2002, 8, 8, 1.100, 1.247, 11658773, 3897585, 4.00, 0.25
uk-2002, 8, 8, 1.100, 1.246, 5228175, 1887177, 4.00, 0.50
uk-2002, 8, 8, 1.100, 1.130, 7268932, 2918027, 4.00, 0.75
uk-2002, 8, 8, 1.098, 1.096, 4075092, 1500750, 4.00, 1.00
uk-2002, 8, 8, 1.100, 1.147, 10850771, 6034180, 4.00, 1.50
uk-2002, 8, 8, 1.100, 1.173, 11034531, 5584424, 4.00, 2.00
uk-2002, 8, 8, 1.100, 1.139, 13734700, 7868765, 4.00, 2.50
uk-2002, 8, 8, 1.100, 1.121, 12488257, 7450986, 4.00, 3.00
uk-2002, 8, 8, 1.100, 1.105, 10968158, 6042135, 4.00, 3.50
uk-2002, 8, 8, 1.100, 1.155, 7398545, 3606778, 4.00, 4.00
uk-2002, 32, 8, 1.125, 1.332, 6313690, 1140677, 0.00, 0.00
uk-2002, 32, 8, 1.183, 1.404, 12321351, 2030413, 0.00, 0.25
uk-2002, 32, 8, 1.284, 1.543, 12664450, 3249648, 0.00, 0.50
uk-2002, 32, 8, 1.163, 1.333, 9896564, 1884384, 0.00, 0.75
uk-2002, 32, 8, 1.122, 1.236, 5407006, 691801, 0.00, 1.00
uk-2002, 32, 8, 1.113, 1.208, 7278385, 906015, 0.00, 1.50
uk-2002, 32, 8, 1.110, 1.243, 7436455, 900194, 0.00, 2.00
uk-2002, 32, 8, 1.114, 1.175, 8737781, 1152272, 0.00, 2.50
uk-2002, 32, 8, 1.107, 1.147, 9003430, 1142652, 0.00, 3.00
uk-2002, 32, 8, 1.101, 1.101, 7576463, 1238501, 0.00, 3.50
uk-2002, 32, 8, 1.103, 1.158, 7264587, 948986, 0.00, 4.00
uk-2002, 32, 8, 1.135, 1.446, 7833504, 1584189, 0.25, 0.00
uk-2002, 32, 8, 1.147, 1.485, 8625262, 1020942, 0.25, 0.25
uk-2002, 32, 8, 1.123, 1.255, 6500593, 732684, 0.25, 0.50
uk-2002, 32, 8, 1.109, 1.150, 5857668, 638040, 0.25, 0.75
uk-2002, 32, 8, 1.110, 1.131, 6986782, 1092842, 0.25, 1.00
uk-2002, 32, 8, 1.104, 1.172, 7561271, 916347, 0.25, 1.50
uk-2002, 32, 8, 1.104, 1.194, 7554144, 878461, 0.25, 2.00
uk-2002, 32, 8, 1.101, 1.185, 9989657, 1080149, 0.25, 2.50
uk-2002, 32, 8, 1.101, 1.192, 8554498, 1220580, 0.25, 3.00
uk-2002, 32, 8, 1.100, 1.238, 9116312, 1135320, 0.25, 3.50
uk-2002, 32, 8, 1.100, 1.223, 8239364, 1267566, 0.25, 4.00
uk-2002, 32, 8, 1.133, 1.331, 9890064, 1414946, 0.50, 0.00
uk-2002, 32, 8, 1.112, 1.198, 6520563, 818881, 0.50, 0.25
uk-2002, 32, 8, 1.103, 1.149, 6274430, 838126, 0.50, 0.50
uk-2002, 32, 8, 1.104, 1.154, 6726870, 1267003, 0.50, 0.75
uk-2002, 32, 8, 1.102, 1.139, 9859331, 1264817, 0.50, 1.00
uk-2002, 32, 8, 1.101, 1.189, 6415554, 683646, 0.50, 1.50
uk-2002, 32, 8, 1.100, 1.160, 8768250, 1026226, 0.50, 2.00
uk-2002, 32, 8, 1.100, 1.163, 8411316, 1028744, 0.50, 2.50
uk-2002, 32, 8, 1.100, 1.161, 10274373, 1255408, 0.50, 3.00
uk-2002, 32, 8, 1.100, 1.169, 9140392, 1360556, 0.50, 3.50
uk-2002, 32, 8, 1.100, 1.214, 7953601, 986543, 0.50, 4.00
uk-2002, 32, 8, 1.105, 1.234, 9771093, 1619749, 0.75, 0.00
uk-2002, 32, 8, 1.101, 1.216, 6497638, 727923, 0.75, 0.25
uk-2002, 32, 8, 1.100, 1.117, 5845293, 595940, 0.75, 0.50
uk-2002, 32, 8, 1.100, 1.105, 7349878, 956872, 0.75, 0.75
uk-2002, 32, 8, 1.100, 1.146, 8061086, 1045096, 0.75, 1.00
uk-2002, 32, 8, 1.100, 1.190, 9894843, 1075245, 0.75, 1.50
uk-2002, 32, 8, 1.100, 1.167, 9109360, 1007437, 0.75, 2.00
uk-2002, 32, 8, 1.100, 1.184, 7502082, 1074107, 0.75, 2.50
uk-2002, 32, 8, 1.100, 1.163, 10592500, 1433857, 0.75, 3.00
uk-2002, 32, 8, 1.100, 1.220, 10680459, 1383917, 0.75, 3.50
uk-2002, 32, 8, 1.100, 1.195, 7229618, 922722, 0.75, 4.00
uk-2002, 32, 8, 1.100, 1.210, 6587360, 745783, 1.00, 0.00
uk-2002, 32, 8, 1.100, 1.130, 8104550, 1098477, 1.00, 0.25
uk-2002, 32, 8, 1.100, 1.145, 7337522, 849281, 1.00, 0.50
uk-2002, 32, 8, 1.100, 1.110, 7047502, 894736, 1.00, 0.75
uk-2002, 32, 8, 1.100, 1.117, 7987008, 1227494, 1.00, 1.00
uk-2002, 32, 8, 1.100, 1.163, 8168721, 1144145, 1.00, 1.50
uk-2002, 32, 8, 1.100, 1.273, 10232322, 1451087, 1.00, 2.00
uk-2002, 32, 8, 1.100, 1.261, 8862428, 822512, 1.00, 2.50
uk-2002, 32, 8, 1.100, 1.275, 7893566, 959155, 1.00, 3.00
uk-2002, 32, 8, 1.100, 1.247, 7988381, 928084, 1.00, 3.50
uk-2002, 32, 8, 1.100, 1.212, 7244774, 935857, 1.00, 4.00
uk-2002, 32, 8, 1.100, 1.148, 7206809, 995567, 1.50, 0.00
uk-2002, 32, 8, 1.100, 1.137, 5848595, 754253, 1.50, 0.25
uk-2002, 32, 8, 1.100, 1.132, 7792230, 1208062, 1.50, 0.50
uk-2002, 32, 8, 1.100, 1.100, 6619017, 885065, 1.50, 0.75
uk-2002, 32, 8, 1.100, 1.093, 7060750, 851541, 1.50, 1.00
uk-2002, 32, 8, 1.100, 1.191, 9146246, 1089612, 1.50, 1.50
uk-2002, 32, 8, 1.100, 1.214, 8594484, 1025553, 1.50, 2.00
uk-2002, 32, 8, 1.100, 1.224, 9493403, 1194600, 1.50, 2.50
uk-2002, 32, 8, 1.100, 1.200, 7796774, 829560, 1.50, 3.00
uk-2002, 32, 8, 1.100, 1.192, 8658757, 1237976, 1.50, 3.50
uk-2002, 32, 8, 1.100, 1.297, 6329796, 799761, 1.50, 4.00
uk-2002, 32, 8, 1.100, 1.202, 9457053, 1128857, 2.00, 0.00
uk-2002, 32, 8, 1.100, 1.147, 7113583, 930382, 2.00, 0.25
uk-2002, 32, 8, 1.100, 1.164, 7145524, 839890, 2.00, 0.50
uk-2002, 32, 8, 1.100, 1.145, 8385688, 1116034, 2.00, 0.75
uk-2002, 32, 8, 1.100, 1.132, 7939176, 996040, 2.00, 1.00
uk-2002, 32, 8, 1.100, 1.246, 11108189, 1438800, 2.00, 1.50
uk-2002, 32, 8, 1.100, 1.178, 9392648, 1043810, 2.00, 2.00
uk-2002, 32, 8, 1.100, 1.300, 9316295, 1241402, 2.00, 2.50
uk-2002, 32, 8, 1.100, 1.153, 10063198, 1643541, 2.00, 3.00
uk-2002, 32, 8, 1.100, 1.182, 8698461, 1238606, 2.00, 3.50
uk-2002, 32, 8, 1.100, 1.302, 9648450, 1234280, 2.00, 4.00
uk-2002, 32, 8, 1.100, 1.172, 7801922, 1259181, 2.50, 0.00
uk-2002, 32, 8, 1.100, 1.134, 6697249, 1091295, 2.50, 0.25
uk-2002, 32, 8, 1.100, 1.108, 7208827, 740405, 2.50, 0.50
uk-2002, 32, 8, 1.100, 1.116, 7151918, 836045, 2.50, 0.75
uk-2002, 32, 8, 1.100, 1.166, 6850483, 901651, 2.50, 1.00
uk-2002, 32, 8, 1.100, 1.175, 9740822, 1294325, 2.50, 1.50
uk-2002, 32, 8, 1.100, 1.237, 8077837, 900846, 2.50, 2.00
uk-2002, 32, 8, 1.100, 1.239, 8191753, 979532, 2.50, 2.50
uk-2002, 32, 8, 1.100, 1.190, 6369779, 695228, 2.50, 3.00
uk-2002, 32, 8, 1.100, 1.227, 8207767, 1160274, 2.50, 3.50
uk-2002, 32, 8, 1.100, 1.214, 8178079, 1356947, 2.50, 4.00
uk-2002, 32, 8, 1.100, 1.209, 6688727, 737695, 3.00, 0.00
uk-2002, 32, 8, 1.100, 1.112, 5639309, 734299, 3.00, 0.25
uk-2002, 32, 8, 1.100, 1.153, 8680805, 970980, 3.00, 0.50
uk-2002, 32, 8, 1.100, 1.120, 8588629, 1135046, 3.00, 0.75
uk-2002, 32, 8, 1.100, 1.131, 6781980, 759083, 3.00, 1.00
uk-2002, 32, 8, 1.100, 1.203, 7706650, 779870, 3.00, 1.50
uk-2002, 32, 8, 1.100, 1.213, 12028380, 1830813, 3.00, 2.00
uk-2002, 32, 8, 1.100, 1.241, 7767562, 972027, 3.00, 2.50
uk-2002, 32, 8, 1.100, 1.209, 10045502, 2180808, 3.00, 3.00
uk-2002, 32, 8, 1.100, 1.341, 10338727, 1785505, 3.00, 3.50
uk-2002, 32, 8, 1.100, 1.295, 7546317, 941932, 3.00, 4.00
uk-2002, 32, 8, 1.100, 1.155, 6853356, 983706, 3.50, 0.00
uk-2002, 32, 8, 1.100, 1.160, 6638203, 1062186, 3.50, 0.25
uk-2002, 32, 8, 1.100, 1.142, 6022001, 770793, 3.50, 0.50
uk-2002, 32, 8, 1.100, 1.160, 6100248, 695912, 3.50, 0.75
uk-2002, 32, 8, 1.100, 1.129, 6956243, 826615, 3.50, 1.00
uk-2002, 32, 8, 1.100, 1.315, 6815833, 800991, 3.50, 1.50
uk-2002, 32, 8, 1.100, 1.240, 7988193, 830279, 3.50, 2.00
uk-2002, 32, 8, 1.100, 1.171, 11833309, 2317036, 3.50, 2.50
uk-2002, 32, 8, 1.100, 1.250, 10655913, 1735921, 3.50, 3.00
uk-2002, 32, 8, 1.100, 1.299, 10465145, 1340589, 3.50, 3.50
uk-2002, 32, 8, 1.100, 1.197, 7670172, 1254072, 3.50, 4.00
uk-2002, 32, 8, 1.100, 1.288, 9169535, 1222872, 4.00, 0.00
uk-2002, 32, 8, 1.100, 1.171, 7892601, 1244394, 4.00, 0.25
uk-2002, 32, 8, 1.100, 1.158, 6637445, 799494, 4.00, 0.50
uk-2002, 32, 8, 1.100, 1.144, 6853613, 818717, 4.00, 0.75
uk-2002, 32, 8, 1.100, 1.170, 8657827, 1666341, 4.00, 1.00
uk-2002, 32, 8, 1.100, 1.188, 7511524, 1023647, 4.00, 1.50
uk-2002, 32, 8, 1.100, 1.354, 7474910, 1108736, 4.00, 2.00
uk-2002, 32, 8, 1.100, 1.248, 8605522, 1065912, 4.00, 2.50
uk-2002, 32, 8, 1.100, 1.354, 6728971, 962929, 4.00, 3.00
uk-2002, 32, 8, 1.100, 1.280, 10898231, 2200468, 4.00, 3.50
uk-2002, 32, 8, 1.100, 1.153, 12418204, 2437232, 4.00, 4.00
uk-2002, 128, 8, 1.173, 1.693, 8746031, 772516, 0.00, 0.00
uk-2002, 128, 8, 1.345, 2.597, 11983787, 1193482, 0.00, 0.25
uk-2002, 128, 8, 1.144, 1.881, 7611467, 445962, 0.00, 0.50
uk-2002, 128, 8, 1.256, 1.507, 8907648, 736889, 0.00, 0.75
uk-2002, 128, 8, 1.201, 1.204, 6895636, 338865, 0.00, 1.00
uk-2002, 128, 8, 1.120, 1.165, 6339730, 317336, 0.00, 1.50
uk-2002, 128, 8, 1.112, 1.214, 7767324, 547483, 0.00, 2.00
uk-2002, 128, 8, 1.104, 1.226, 7664521, 431927, 0.00, 2.50
uk-2002, 128, 8, 1.117, 1.218, 8342089, 671477, 0.00, 3.00
uk-2002, 128, 8, 1.104, 1.208, 7295166, 363304, 0.00, 3.50
uk-2002, 128, 8, 1.105, 1.242, 7155497, 374768, 0.00, 4.00
uk-2002, 128, 8, 1.268, 1.727, 8731924, 805163, 0.25, 0.00
uk-2002, 128, 8, 1.154, 1.351, 6552396, 514816, 0.25, 0.25
uk-2002, 128, 8, 1.114, 1.267, 6412098, 384926, 0.25, 0.50
uk-2002, 128, 8, 1.116, 1.165, 6946227, 313891, 0.25, 0.75
uk-2002, 128, 8, 1.161, 1.197, 6582199, 360415, 0.25, 1.00
uk-2002, 128, 8, 1.104, 1.184, 7137828, 385729, 0.25, 1.50
uk-2002, 128, 8, 1.104, 1.237, 7481711, 516758, 0.25, 2.00
uk-2002, 128, 8, 1.102, 1.225, 8152448, 467957, 0.25, 2.50
uk-2002, 128, 8, 1.105, 1.204, 7836442, 348464, 0.25, 3.00
uk-2002, 128, 8, 1.102, 1.224, 7765303, 284912, 0.25, 3.50
uk-2002, 128, 8, 1.101, 1.219, 7198704, 311896, 0.25, 4.00
uk-2002, 128, 8, 1.229, 1.390, 6960999, 443636, 0.50, 0.00
uk-2002, 128, 8, 1.233, 1.221, 6294490, 515932, 0.50, 0.25
uk-2002, 128, 8, 1.227, 1.235, 6233081, 312905, 0.50, 0.50
uk-2002, 128, 8, 1.104, 1.214, 7239814, 327682, 0.50, 0.75
uk-2002, 128, 8, 1.101, 1.213, 7193521, 382439, 0.50, 1.00
uk-2002, 128, 8, 1.103, 1.206, 6779149, 295631, 0.50, 1.50
uk-2002, 128, 8, 1.101, 1.225, 7432327, 315298, 0.50, 2.00
uk-2002, 128, 8, 1.102, 1.208, 7643782, 432723, 0.50, 2.50
uk-2002, 128, 8, 1.100, 1.240, 7495339, 489200, 0.50, 3.00
uk-2002, 128, 8, 1.101, 1.266, 7607604, 470493, 0.50, 3.50
uk-2002, 128, 8, 1.101, 1.199, 7995181, 706935, 0.50, 4.00
uk-2002, 128, 8, 1.102, 1.312, 6165861, 575901, 0.75, 0.00
uk-2002, 128, 8, 1.189, 1.185, 7522304, 390028, 0.75, 0.25
uk-2002, 128, 8, 1.103, 1.222, 7181818, 332269, 0.75, 0.50
uk-2002, 128, 8, 1.100, 1.223, 6384692, 481448, 0.75, 0.75
uk-2002, 128, 8, 1.100, 1.189, 6894584, 445241, 0.75, 1.00
uk-2002, 128, 8, 1.105, 1.242, 7327229, 326304, 0.75, 1.50
uk-2002, 128, 8, 1.100, 1.202, 7348574, 321367, 0.75, 2.00
uk-2002, 128, 8, 1.100, 1.276, 7031998, 469060, 0.75, 2.50
uk-2002, 128, 8, 1.100, 1.240, 7773807, 585496, 0.75, 3.00
uk-2002, 128, 8, 1.101, 1.248, 7384231, 335391, 0.75, 3.50
uk-2002, 128, 8, 1.100, 1.271, 8596450, 528934, 0.75, 4.00
uk-2002, 128, 8, 1.100, 1.235, 7353049, 341949, 1.00, 0.00
uk-2002, 128, 8, 1.100, 1.194, 7331503, 347031, 1.00, 0.25
uk-2002, 128, 8, 1.100, 1.158, 7262167, 365757, 1.00, 0.50
uk-2002, 128, 8, 1.100, 1.174, 8707715, 505883, 1.00, 0.75
uk-2002, 128, 8, 1.100, 1.206, 7320303, 366839, 1.00, 1.00
uk-2002, 128, 8, 1.100, 1.145, 8342302, 385233, 1.00, 1.50
uk-2002, 128, 8, 1.100, 1.212, 8479239, 413278, 1.00, 2.00
uk-2002, 128, 8, 1.100, 1.193, 8781984, 492633, 1.00, 2.50
uk-2002, 128, 8, 1.100, 1.215, 8079129, 541135, 1.00, 3.00
uk-2002, 128, 8, 1.100, 1.237, 8364617, 508521, 1.00, 3.50
uk-2002, 128, 8, 1.100, 1.254, 7867431, 370009, 1.00, 4.00
uk-2002, 128, 8, 1.100, 1.266, 7939869, 523510, 1.50, 0.00
uk-2002, 128, 8, 1.100, 1.227, 7610720, 599282, 1.50, 0.25
uk-2002, 128, 8, 1.100, 1.211, 7325868, 431001, 1.50, 0.50
uk-2002, 128, 8, 1.100, 1.179, 7382388, 325147, 1.50, 0.75
uk-2002, 128, 8, 1.100, 1.194, 8169563, 563862, 1.50, 1.00
uk-2002, 128, 8, 1.100, 1.254, 8138111, 418186, 1.50, 1.50
uk-2002, 128, 8, 1.100, 1.224, 7680596, 314234, 1.50, 2.00
uk-2002, 128, 8, 1.100, 1.224, 8086103, 440006, 1.50, 2.50
uk-2002, 128, 8, 1.100, 1.238, 7989156, 639872, 1.50, 3.00
uk-2002, 128, 8, 1.100, 1.218, 7044580, 292356, 1.50, 3.50
uk-2002, 128, 8, 1.100, 1.219, 7528015, 393895, 1.50, 4.00
uk-2002, 128, 8, 1.100, 1.259, 7442096, 468684, 2.00, 0.00
uk-2002, 128, 8, 1.100, 1.194, 7846106, 497127, 2.00, 0.25
uk-2002, 128, 8, 1.100, 1.210, 8112908, 364408, 2.00, 0.50
uk-2002, 128, 8, 1.100, 1.231, 6872338, 481661, 2.00, 0.75
uk-2002, 128, 8, 1.100, 1.274, 7014301, 311473, 2.00, 1.00
uk-2002, 128, 8, 1.100, 1.210, 7229451, 330285, 2.00, 1.50
uk-2002, 128, 8, 1.100, 1.207, 8112453, 375478, 2.00, 2.00
uk-2002, 128, 8, 1.100, 1.249, 7642288, 544207, 2.00, 2.50
uk-2002, 128, 8, 1.100, 1.233, 7804436, 339918, 2.00, 3.00
uk-2002, 128, 8, 1.100, 1.234, 7208432, 336497, 2.00, 3.50
uk-2002, 128, 8, 1.100, 1.252, 7425728, 343412, 2.00, 4.00
uk-2002, 128, 8, 1.100, 1.237, 8076524, 414925, 2.50, 0.00
uk-2002, 128, 8, 1.100, 1.197, 8050023, 460261, 2.50, 0.25
uk-2002, 128, 8, 1.100, 1.179, 7721269, 575578, 2.50, 0.50
uk-2002, 128, 8, 1.100, 1.211, 7752047, 521681, 2.50, 0.75
uk-2002, 128, 8, 1.100, 1.214, 7918141, 419396, 2.50, 1.00
uk-2002, 128, 8, 1.100, 1.216, 7632439, 311121, 2.50, 1.50
uk-2002, 128, 8, 1.100, 1.184, 8101164, 380976, 2.50, 2.00
uk-2002, 128, 8, 1.100, 1.211, 7665478, 372160, 2.50, 2.50
uk-2002, 128, 8, 1.100, 1.240, 8450318, 445240, 2.50, 3.00
uk-2002, 128, 8, 1.100, 1.374, 8450034, 536043, 2.50, 3.50
uk-2002, 128, 8, 1.100, 1.266, 7713509, 445924, 2.50, 4.00
uk-2002, 128, 8, 1.100, 1.216, 7557271, 416889, 3.00, 0.00
uk-2002, 128, 8, 1.100, 1.185, 7313179, 437482, 3.00, 0.25
uk-2002, 128, 8, 1.100, 1.205, 8351145, 536350, 3.00, 0.50
uk-2002, 128, 8, 1.100, 1.203, 7874821, 417553, 3.00, 0.75
uk-2002, 128, 8, 1.100, 1.180, 8314554, 457603, 3.00, 1.00
uk-2002, 128, 8, 1.100, 1.235, 8767087, 481739, 3.00, 1.50
uk-2002, 128, 8, 1.100, 1.266, 8648856, 503262, 3.00, 2.00
uk-2002, 128, 8, 1.100, 1.277, 6842223, 332153, 3.00, 2.50
uk-2002, 128, 8, 1.100, 1.240, 7173087, 362870, 3.00, 3.00
uk-2002, 128, 8, 1.100, 1.268, 8018811, 445407, 3.00, 3.50
uk-2002, 128, 8, 1.100, 1.319, 8466540, 654281, 3.00, 4.00
uk-2002, 128, 8, 1.100, 1.245, 7784848, 318586, 3.50, 0.00
uk-2002, 128, 8, 1.100, 1.253, 7753236, 546678, 3.50, 0.25
uk-2002, 128, 8, 1.100, 1.237, 7632116, 396498, 3.50, 0.50
uk-2002, 128, 8, 1.100, 1.231, 7726386, 329824, 3.50, 0.75
uk-2002, 128, 8, 1.100, 1.205, 8911734, 494209, 3.50, 1.00
uk-2002, 128, 8, 1.100, 1.248, 8164063, 463727, 3.50, 1.50
uk-2002, 128, 8, 1.100, 1.277, 7710322, 527304, 3.50, 2.00
uk-2002, 128, 8, 1.100, 1.279, 8383554, 415696, 3.50, 2.50
uk-2002, 128, 8, 1.100, 1.321, 10828165, 555260, 3.50, 3.00
uk-2002, 128, 8, 1.100, 1.270, 8178569, 385369, 3.50, 3.50
uk-2002, 128, 8, 1.100, 1.287, 8240681, 551245, 3.50, 4.00
uk-2002, 128, 8, 1.100, 1.230, 9874861, 589353, 4.00, 0.00
uk-2002, 128, 8, 1.100, 1.247, 10048749, 484133, 4.00, 0.25
uk-2002, 128, 8, 1.100, 1.212, 8614139, 493795, 4.00, 0.50
uk-2002, 128, 8, 1.100, 1.231, 8399079, 449709, 4.00, 0.75
uk-2002, 128, 8, 1.100, 1.215, 8317691, 454500, 4.00, 1.00
uk-2002, 128, 8, 1.100, 1.217, 10418012, 631445, 4.00, 1.50
uk-2002, 128, 8, 1.100, 1.230, 8102473, 518566, 4.00, 2.00
uk-2002, 128, 8, 1.100, 1.275, 7518967, 527818, 4.00, 2.50
uk-2002, 128, 8, 1.100, 1.293, 7172980, 338366, 4.00, 3.00
uk-2002, 128, 8, 1.100, 1.248, 7778794, 389531, 4.00, 3.50
uk-2002, 128, 8, 1.100, 1.346, 8857583, 425692, 4.00, 4.00
rmat_22, 2, 8, 1.920, 1.995, 152310, 152310, 0.00, 0.00
rmat_22, 2, 8, 1.314, 1.946, 1700353, 1700353, 0.00, 0.25
rmat_22, 2, 8, 1.254, 1.884, 3567501, 3567501, 0.00, 0.50
rmat_22, 2, 8, 1.301, 1.901, 3118758, 3118758, 0.00, 0.75
rmat_22, 2, 8, 1.350, 1.916, 2664899, 2664899, 0.00, 1.00
rmat_22, 2, 8, 1.100, 1.836, 5065861, 5065861, 0.00, 1.50
rmat_22, 2, 8, 1.257, 1.445, 12232427, 12232427, 0.00, 2.00
rmat_22, 2, 8, 1.240, 1.772, 6636482, 6636482, 0.00, 2.50
rmat_22, 2, 8, 1.171, 1.764, 6762944, 6762944, 0.00, 3.00
rmat_22, 2, 8, 1.118, 1.701, 8322468, 8322468, 0.00, 3.50
rmat_22, 2, 8, 1.113, 1.701, 8438462, 8438462, 0.00, 4.00
rmat_22, 2, 8, 1.934, 1.996, 122537, 122537, 0.25, 0.00
rmat_22, 2, 8, 1.298, 1.938, 1972055, 1972055, 0.25, 0.25
rmat_22, 2, 8, 1.144, 1.870, 4021906, 4021906, 0.25, 0.50
rmat_22, 2, 8, 1.400, 1.871, 4005304, 4005304, 0.25, 0.75
rmat_22, 2, 8, 1.124, 1.624, 10122211, 10122211, 0.25, 1.00
rmat_22, 2, 8, 1.227, 1.656, 9154862, 9154862, 0.25, 1.50
rmat_22, 2, 8, 1.184, 1.785, 6225655, 6225655, 0.25, 2.00
rmat_22, 2, 8, 1.151, 1.716, 7983741, 7983741, 0.25, 2.50
rmat_22, 2, 8, 1.115, 1.722, 7750247, 7750247, 0.25, 3.00
rmat_22, 2, 8, 1.101, 1.779, 6392498, 6392498, 0.25, 3.50
rmat_22, 2, 8, 1.100, 1.658, 9171010, 9171010, 0.25, 4.00
rmat_22, 2, 8, 1.132, 1.932, 2207003, 2207003, 0.50, 0.00
rmat_22, 2, 8, 1.356, 1.710, 8137568, 8137568, 0.50, 0.25
rmat_22, 2, 8, 1.332, 1.635, 9506520, 9506520, 0.50, 0.50
rmat_22, 2, 8, 1.196, 1.717, 7710015, 7710015, 0.50, 0.75
rmat_22, 2, 8, 1.176, 1.743, 7316521, 7316521, 0.50, 1.00
rmat_22, 2, 8, 1.136, 1.791, 6099506, 6099506, 0.50, 1.50
rmat_22, 2, 8, 1.120, 1.634, 9845393, 9845393, 0.50, 2.00
rmat_22, 2, 8, 1.102, 1.743, 7332596, 7332596, 0.50, 2.50
rmat_22, 2, 8, 1.100, 1.774, 6578961, 6578961, 0.50, 3.00
rmat_22, 2, 8, 1.100, 1.540, 11302807, 11302807, 0.50, 3.50
rmat_22, 2, 8, 1.100, 1.624, 9843266, 9843266, 0.50, 4.00
rmat_22, 2, 8, 1.177, 1.805, 5894663, 5894663, 0.75, 0.00
rmat_22, 2, 8, 1.169, 1.702, 8245250, 8245250, 0.75, 0.25
rmat_22, 2, 8, 1.153, 1.668, 8864223, 8864223, 0.75, 0.50
rmat_22, 2, 8, 1.143, 1.720, 7691856, 7691856, 0.75, 0.75
rmat_22, 2, 8, 1.102, 1.486, 12117679, 12117679, 0.75, 1.00
rmat_22, 2, 8, 1.110, 1.731, 7696962, 7696962, 0.75, 1.50
rmat_22, 2, 8, 1.100, 1.732, 7575195, 7575195, 0.75, 2.00
rmat_22, 2, 8, 1.100, 1.710, 8110918, 8110918, 0.75, 2.50
rmat_22, 2, 8, 1.100, 1.569, 10941079, 10941079, 0.75, 3.00
rmat_22, 2, 8, 1.100, 1.784, 6311138, 6311138, 0.75, 3.50
rmat_22, 2, 8, 1.100, 1.630, 9856563, 9856563, 0.75, 4.00
rmat_22, 2, 8, 1.117, 1.512, 11852167, 11852167, 1.00, 0.00
rmat_22, 2, 8, 1.130, 1.661, 9146900, 9146900, 1.00, 0.25
rmat_22, 2, 8, 1.115, 1.719, 7918514, 7918514, 1.00, 0.50
rmat_22, 2, 8, 1.105, 1.656, 9398913, 9398913, 1.00, 0.75
rmat_22, 2, 8, 1.100, 1.690, 8575811, 8575811, 1.00, 1.00
rmat_22, 2, 8, 1.100, 1.701, 8190583, 8190583, 1.00, 1.50
rmat_22, 2, 8, 1.100, 1.727, 7647991, 7647991, 1.00, 2.00
rmat_22, 2, 8, 1.100, 1.690, 8609040, 8609040, 1.00, 2.50
rmat_22, 2, 8, 1.100, 1.490, 12199902, 12199902, 1.00, 3.00
rmat_22, 2, 8, 1.100, 1.589, 10662221, 10662221, 1.00, 3.50
rmat_22, 2, 8, 1.100, 1.530, 11484440, 11484440, 1.00, 4.00
rmat_22, 2, 8, 1.100, 1.798, 5980261, 5980261, 1.50, 0.00
rmat_22, 2, 8, 1.100, 1.695, 8383852, 8383852, 1.50, 0.25
rmat_22, 2, 8, 1.100, 1.761, 6905256, 6905256, 1.50, 0.50
rmat_22, 2, 8, 1.100, 1.711, 8019377, 8019377, 1.50, 0.75
rmat_22, 2, 8, 1.100, 1.674, 8938511, 8938511, 1.50, 1.00
rmat_22, 2, 8, 1.100, 1.693, 8497249, 8497249, 1.50, 1.50
rmat_22, 2, 8, 1.100, 1.598, 10405536, 10405536, 1.50, 2.00
rmat_22, 2, 8, 1.100, 1.574, 10634555, 10634555, 1.50, 2.50
rmat_22, 2, 8, 1.100, 1.470, 12435216, 12435216, 1.50, 3.00
rmat_22, 2, 8, 1.100, 1.663, 9048976, 9048976, 1.50, 3.50
rmat_22, 2, 8, 1.100, 1.217, 14194145, 14194145, 1.50, 4.00
rmat_22, 2, 8, 1.100, 1.589, 10476448, 10476448, 2.00, 0.00
rmat_22, 2, 8, 1.100, 1.747, 7204988, 7204988, 2.00, 0.25
rmat_22, 2, 8, 1.100, 1.583, 10683318, 10683318, 2.00, 0.50
rmat_22, 2, 8, 1.100, 1.600, 10270474, 10270474, 2.00, 0.75
rmat_22, 2, 8, 1.100, 1.546, 11165381, 11165381, 2.00, 1.00
rmat_22, 2, 8, 1.100, 1.589, 10463250, 10463250, 2.00, 1.50
rmat_22, 2, 8, 1.100, 1.559, 11002443, 11002443, 2.00, 2.00
rmat_22, 2, 8, 1.100, 1.522, 11505751, 11505751, 2.00, 2.50
rmat_22, 2, 8, 1.100, 1.544, 11380781, 11380781, 2.00, 3.00
rmat_22, 2, 8, 1.100, 1.448, 12577184, 12577184, 2.00, 3.50
rmat_22, 2, 8, 1.100, 1.486, 12356404, 12356404, 2.00, 4.00
rmat_22, 2, 8, 1.100, 1.458, 12557165, 12557165, 2.50, 0.00
rmat_22, 2, 8, 1.100, 1.502, 11888124, 11888124, 2.50, 0.25
rmat_22, 2, 8, 1.100, 1.354, 13747660, 13747660, 2.50, 0.50
rmat_22, 2, 8, 1.100, 1.649, 9480412, 9480412, 2.50, 0.75
rmat_22, 2, 8, 1.100, 1.497, 12139376, 12139376, 2.50, 1.00
rmat_22, 2, 8, 1.100, 1.457, 12529387, 12529387, 2.50, 1.50
rmat_22, 2, 8, 1.100, 1.297, 13848044, 13848044, 2.50, 2.00
rmat_22, 2, 8, 1.100, 1.375, 13577172, 13577172, 2.50, 2.50
rmat_22, 2, 8, 1.099, 1.443, 12715656, 12715656, 2.50, 3.00
rmat_22, 2, 8, 1.099, 1.540, 11276247, 11276247, 2.50, 3.50
rmat_22, 2, 8, 1.099, 1.389, 13221107, 13221107, 2.50, 4.00
rmat_22, 2, 8, 1.099, 1.572, 10726308, 10726308, 3.00, 0.00
rmat_22, 2, 8, 1.099, 1.408, 13182498, 13182498, 3.00, 0.25
rmat_22, 2, 8, 1.099, 1.412, 12987067, 12987067, 3.00, 0.50
rmat_22, 2, 8, 1.099, 1.470, 12277491, 12277491, 3.00, 0.75
rmat_22, 2, 8, 1.099, 1.408, 13245611, 13245611, 3.00, 1.00
rmat_22, 2, 8, 1.099, 1.382, 13556368, 13556368, 3.00, 1.50
rmat_22, 2, 8, 1.099, 1.410, 13072389, 13072389, 3.00, 2.00
rmat_22, 2, 8, 1.099, 1.409, 13298617, 13298617, 3.00, 2.50
rmat_22, 2, 8, 1.098, 1.463, 12272469, 12272469, 3.00, 3.00
rmat_22, 2, 8, 1.098, 1.442, 12724027, 12724027, 3.00, 3.50
rmat_22, 2, 8, 1.098, 1.325, 14173089, 14173089, 3.00, 4.00
rmat_22, 2, 8, 1.098, 1.515, 11899432, 11899432, 3.50, 0.00
rmat_22, 2, 8, 1.098, 1.464, 12333459, 12333459, 3.50, 0.25
rmat_22, 2, 8, 1.098, 1.510, 11711447, 11711447, 3.50, 0.50
rmat_22, 2, 8, 1.098, 1.445, 12586614, 12586614, 3.50, 0.75
rmat_22, 2, 8, 1.098, 1.439, 12892571, 12892571, 3.50, 1.00
rmat_22, 2, 8, 1.097, 1.546, 11200555, 11200555, 3.50, 1.50
rmat_22, 2, 8, 1.097, 1.494, 12011913, 12011913, 3.50, 2.00
rmat_22, 2, 8, 1.097, 1.420, 12944581, 12944581, 3.50, 2.50
rmat_22, 2, 8, 1.097, 1.413, 13284122, 13284122, 3.50, 3.00
rmat_22, 2, 8, 1.096, 1.471, 12348520, 12348520, 3.50, 3.50
rmat_22, 2, 8, 1.096, 1.449, 12797705, 12797705, 3.50, 4.00
rmat_22, 2, 8, 1.097, 1.465, 12573668, 12573668, 4.00, 0.00
rmat_22, 2, 8, 1.096, 1.464, 12401521, 12401521, 4.00, 0.25
rmat_22, 2, 8, 1.097, 1.391, 13251246, 13251246, 4.00, 0.50
rmat_22, 2, 8, 1.097, 1.450, 12605384, 12605384, 4.00, 0.75
rmat_22, 2, 8, 1.096, 1.454, 12515687, 12515687, 4.00, 1.00
rmat_22, 2, 8, 1.096, 1.388, 13508361, 13508361, 4.00, 1.50
rmat_22, 2, 8, 1.095, 1.368, 13786166, 13786166, 4.00, 2.00
rmat_22, 2, 8, 1.095, 1.413, 13223791, 13223791, 4.00, 2.50
rmat_22, 2, 8, 1.095, 1.468, 12400889, 12400889, 4.00, 3.00
rmat_22, 2, 8, 1.094, 1.457, 12565681, 12565681, 4.00, 3.50
rmat_22, 2, 8, 1.094, 1.465, 12412296, 12412296, 4.00, 4.00
rmat_22, 8, 8, 3.638, 6.901, 8015333, 7801468, 0.00, 0.00
rmat_22, 8, 8, 1.330, 2.590, 25423464, 14151434, 0.00, 0.25
rmat_22, 8, 8, 1.250, 2.271, 25289388, 13125834, 0.00, 0.50
rmat_22, 8, 8, 1.273, 1.590, 26320124, 10193413, 0.00, 0.75
rmat_22, 8, 8, 1.628, 2.341, 23773646, 13247508, 0.00, 1.00
rmat_22, 8, 8, 1.192, 1.157, 26011879, 7415611, 0.00, 1.50
rmat_22, 8, 8, 1.148, 1.104, 26629884, 7253551, 0.00, 2.00
rmat_22, 8, 8, 1.194, 1.051, 26194125, 6795845, 0.00, 2.50
rmat_22, 8, 8, 1.100, 1.037, 26629922, 6791601, 0.00, 3.00
rmat_22, 8, 8, 1.100, 1.013, 26489152, 6700085, 0.00, 3.50
rmat_22, 8, 8, 1.100, 1.011, 26189147, 6654436, 0.00, 4.00
rmat_22, 8, 8, 1.750, 3.354, 23364634, 15666529, 0.25, 0.00
rmat_22, 8, 8, 1.510, 2.782, 24754325, 14686913, 0.25, 0.25
rmat_22, 8, 8, 1.763, 3.515, 22580123, 16058417, 0.25, 0.50
rmat_22, 8, 8, 1.197, 1.346, 26527743, 8615677, 0.25, 0.75
rmat_22, 8, 8, 1.219, 1.159, 26216470, 7510938, 0.25, 1.00
rmat_22, 8, 8, 1.105, 1.025, 26635421, 6830440, 0.25, 1.50
rmat_22, 8, 8, 1.100, 1.048, 26273986, 6858292, 0.25, 2.00
rmat_22, 8, 8, 1.101, 1.015, 26549799, 6731690, 0.25, 2.50
rmat_22, 8, 8, 1.090, 1.014, 26160264, 6620644, 0.25, 3.00
rmat_22, 8, 8, 1.100, 1.010, 26554694, 6718654, 0.25, 3.50
rmat_22, 8, 8, 1.100, 1.017, 26493793, 6747910, 0.25, 4.00
rmat_22, 8, 8, 1.221, 1.525, 26654433, 9707211, 0.50, 0.00
rmat_22, 8, 8, 1.251, 1.486, 26121225, 9225351, 0.50, 0.25
rmat_22, 8, 8, 1.213, 3.281, 24254779, 16069173, 0.50, 0.50
rmat_22, 8, 8, 1.158, 1.151, 25933936, 7337864, 0.50, 0.75
rmat_22, 8, 8, 1.105, 1.029, 26385644, 6778925, 0.50, 1.00
rmat_22, 8, 8, 1.111, 1.014, 26165775, 6622703, 0.50, 1.50
rmat_22, 8, 8, 1.396, 2.963, 24981238, 15517889, 0.50, 2.00
rmat_22, 8, 8, 1.100, 1.014, 26710330, 6743541, 0.50, 2.50
rmat_22, 8, 8, 1.100, 1.016, 26277460, 6701828, 0.50, 3.00
rmat_22, 8, 8, 1.100, 1.012, 26396661, 6681944, 0.50, 3.50
rmat_22, 8, 8, 1.100, 1.015, 26510268, 6750241, 0.50, 4.00
rmat_22, 8, 8, 1.291, 4.952, 19484222, 15805913, 0.75, 0.00
rmat_22, 8, 8, 1.177, 1.078, 27057285, 7178458, 0.75, 0.25
rmat_22, 8, 8, 1.329, 2.467, 25608279, 14169615, 0.75, 0.50
rmat_22, 8, 8, 1.101, 1.018, 26113938, 6665006, 0.75, 0.75
rmat_22, 8, 8, 1.100, 1.042, 26424369, 6857401, 0.75, 1.00
rmat_22, 8, 8, 1.100, 1.017, 26442130, 6698812, 0.75, 1.50
rmat_22, 8, 8, 1.100, 1.020, 26834962, 6835613, 0.75, 2.00
rmat_22, 8, 8, 1.100, 1.022, 26458543, 6759539, 0.75, 2.50
rmat_22, 8, 8, 1.100, 1.012, 26823500, 6827003, 0.75, 3.00
rmat_22, 8, 8, 1.100, 1.012, 26333048, 6626847, 0.75, 3.50
rmat_22, 8, 8, 1.100, 1.015, 26583329, 6742181, 0.75, 4.00
rmat_22, 8, 8, 1.100, 1.070, 26866081, 7164140, 1.00, 0.00
rmat_22, 8, 8, 1.100, 1.051, 26316179, 6920880, 1.00, 0.25
rmat_22, 8, 8, 1.222, 2.883, 25396039, 15398723, 1.00, 0.50
rmat_22, 8, 8, 1.100, 1.012, 26793043, 6769552, 1.00, 0.75
rmat_22, 8, 8, 1.100, 1.019, 26648073, 6754114, 1.00, 1.00
rmat_22, 8, 8, 1.100, 1.032, 26593123, 6844600, 1.00, 1.50
rmat_22, 8, 8, 1.100, 1.033, 26404158, 6818593, 1.00, 2.00
rmat_22, 8, 8, 1.100, 1.019, 26739474, 6807053, 1.00, 2.50
rmat_22, 8, 8, 1.100, 1.026, 26511708, 6769125, 1.00, 3.00
rmat_22, 8, 8, 1.100, 1.031, 26563770, 6802415, 1.00, 3.50
rmat_22, 8, 8, 1.100, 1.019, 26662498, 6797708, 1.00, 4.00
rmat_22, 8, 8, 1.100, 1.051, 27056826, 7101607, 1.50, 0.00
rmat_22, 8, 8, 1.100, 1.013, 26103325, 6651208, 1.50, 0.25
rmat_22, 8, 8, 1.100, 1.021, 26563917, 6727521, 1.50, 0.50
rmat_22, 8, 8, 1.100, 1.037, 26344920, 6842282, 1.50, 0.75
rmat_22, 8, 8, 1.100, 1.017, 26271114, 6650508, 1.50, 1.00
rmat_22, 8, 8, 1.100, 1.014, 26326382, 6651116, 1.50, 1.50
rmat_22, 8, 8, 1.100, 1.023, 26631330, 6789216, 1.50, 2.00
rmat_22, 8, 8, 1.100, 1.016, 26503979, 6698054, 1.50, 2.50
rmat_22, 8, 8, 1.100, 1.027, 26502049, 6795168, 1.50, 3.00
rmat_22, 8, 8, 1.100, 1.019, 26505843, 6758749, 1.50, 3.50
rmat_22, 8, 8, 1.100, 1.024, 26580796, 6738299, 1.50, 4.00
rmat_22, 8, 8, 1.100, 1.033, 26207411, 6817542, 2.00, 0.00
rmat_22, 8, 8, 1.100, 1.022, 26255285, 6734387, 2.00, 0.25
rmat_22, 8, 8, 1.100, 1.017, 26615105, 6745693, 2.00, 0.50
rmat_22, 8, 8, 1.100, 1.021, 26661276, 6770482, 2.00, 0.75
rmat_22, 8, 8, 1.100, 1.014, 26748376, 6779619, 2.00, 1.00
rmat_22, 8, 8, 1.100, 1.017, 26680649, 6759518, 2.00, 1.50
rmat_22, 8, 8, 1.100, 1.020, 26502613, 6777508, 2.00, 2.00
rmat_22, 8, 8, 1.100, 1.021, 26607576, 6810909, 2.00, 2.50
rmat_22, 8, 8, 1.100, 1.014, 26377753, 6695221, 2.00, 3.00
rmat_22, 8, 8, 1.100, 1.018, 26500803, 6756068, 2.00, 3.50
rmat_22, 8, 8, 1.100, 1.014, 26179603, 6642806, 2.00, 4.00
rmat_22, 8, 8, 1.100, 1.020, 26329154, 6675340, 2.50, 0.00
rmat_22, 8, 8, 1.482, 3.704, 23284858, 16596874, 2.50, 0.25
rmat_22, 8, 8, 1.100, 1.011, 26463218, 6653004, 2.50, 0.50
rmat_22, 8, 8, 1.100, 1.020, 26463985, 6711793, 2.50, 0.75
rmat_22, 8, 8, 1.100, 1.019, 26625116, 6750094, 2.50, 1.00
rmat_22, 8, 8, 1.100, 1.016, 26569719, 6728443, 2.50, 1.50
rmat_22, 8, 8, 1.100, 1.022, 26369173, 6698289, 2.50, 2.00
rmat_22, 8, 8, 1.100, 1.018, 26696519, 6791788, 2.50, 2.50
rmat_22, 8, 8, 1.100, 1.031, 26573742, 6789525, 2.50, 3.00
rmat_22, 8, 8, 1.100, 1.027, 26630889, 6832025, 2.50, 3.50
rmat_22, 8, 8, 1.100, 1.029, 26444560, 6807735, 2.50, 4.00
rmat_22, 8, 8, 1.100, 1.024, 26336414, 6788442, 3.00, 0.00
rmat_22, 8, 8, 1.100, 1.024, 26609669, 6798346, 3.00, 0.25
rmat_22, 8, 8, 1.094, 1.012, 26129147, 6579404, 3.00, 0.50
rmat_22, 8, 8, 1.100, 1.008, 26339809, 6640909, 3.00, 0.75
rmat_22, 8, 8, 1.100, 1.015, 26379769, 6673173, 3.00, 1.00
rmat_22, 8, 8, 1.100, 1.018, 26418398, 6723908, 3.00, 1.50
rmat_22, 8, 8, 1.100, 1.036, 26700705, 6864085, 3.00, 2.00
rmat_22, 8, 8, 1.100, 1.031, 26533466, 6836448, 3.00, 2.50
rmat_22, 8, 8, 1.100, 1.014, 26561992, 6758858, 3.00, 3.00
rmat_22, 8, 8, 1.092, 1.019, 26139348, 6662516, 3.00, 3.50
rmat_22, 8, 8, 1.100, 1.027, 26364658, 6769901, 3.00, 4.00
rmat_22, 8, 8, 1.287, 3.879, 22283761, 16777063, 3.50, 0.00
rmat_22, 8, 8, 1.100, 1.025, 26328141, 6753497, 3.50, 0.25
rmat_22, 8, 8, 1.099, 1.014, 26203111, 6624638, 3.50, 0.50
rmat_22, 8, 8, 1.100, 1.013, 26213018, 6657454, 3.50, 0.75
rmat_22, 8, 8, 1.100, 1.034, 26274196, 6721223, 3.50, 1.00
rmat_22, 8, 8, 1.099, 1.013, 26291154, 6671649, 3.50, 1.50
rmat_22, 8, 8, 1.100, 1.018, 26367772, 6708454, 3.50, 2.00
rmat_22, 8, 8, 1.100, 1.033, 26738996, 6884479, 3.50, 2.50
rmat_22, 8, 8, 1.100, 1.033, 26547031, 6780207, 3.50, 3.00
rmat_22, 8, 8, 1.100, 1.035, 26448987, 6865800, 3.50, 3.50
rmat_22, 8, 8, 1.100, 1.022, 26328210, 6715920, 3.50, 4.00
rmat_22, 8, 8, 1.100, 1.025, 26459022, 6794784, 4.00, 0.00
rmat_22, 8, 8, 1.100, 1.023, 26852662, 6854028, 4.00, 0.25
rmat_22, 8, 8, 1.100, 1.020, 26467042, 6745680, 4.00, 0.50
rmat_22, 8, 8, 1.100, 1.019, 26606988, 6762631, 4.00, 0.75
rmat_22, 8, 8, 1.358, 3.417, 23807324, 16304334, 4.00, 1.00
rmat_22, 8, 8, 1.099, 1.012, 26403119, 6667305, 4.00, 1.50
rmat_22, 8, 8, 1.100, 1.032, 26812663, 6868124, 4.00, 2.00
rmat_22, 8, 8, 1.097, 1.028, 26267824, 6718811, 4.00, 2.50
rmat_22, 8, 8, 1.100, 1.028, 26488260, 6761147, 4.00, 3.00
rmat_22, 8, 8, 1.099, 1.035, 26288261, 6818626, 4.00, 3.50
rmat_22, 8, 8, 1.099, 1.023, 26457315, 6698393, 4.00, 4.00
rmat_22, 32, 8, 12.128, 27.529, 8281132, 7941453, 0.00, 0.00
rmat_22, 32, 8, 1.507, 1.733, 30248087, 3266708, 0.00, 0.25
rmat_22, 32, 8, 1.427, 1.959, 30217648, 3686397, 0.00, 0.50
rmat_22, 32, 8, 1.867, 4.149, 29294135, 7324759, 0.00, 0.75
rmat_22, 32, 8, 1.607, 2.024, 30028512, 3775056, 0.00, 1.00
rmat_22, 32, 8, 1.293, 1.833, 29398600, 3332203, 0.00, 1.50
rmat_22, 32, 8, 1.325, 1.112, 29761427, 2041565, 0.00, 2.00
rmat_22, 32, 8, 1.444, 1.146, 29705163, 2070726, 0.00, 2.50
rmat_22, 32, 8, 1.259, 1.085, 29751258, 1984447, 0.00, 3.00
rmat_22, 32, 8, 1.544, 1.164, 29752697, 2099119, 0.00, 3.50
rmat_22, 32, 8, 1.101, 1.049, 30437661, 1998845, 0.00, 4.00
rmat_22, 32, 8, 1.507, 2.160, 30195743, 4045121, 0.25, 0.00
rmat_22, 32, 8, 1.433, 1.736, 30410543, 3289375, 0.25, 0.25
rmat_22, 32, 8, 1.368, 2.384, 30393236, 4471964, 0.25, 0.50
rmat_22, 32, 8, 1.249, 2.120, 29706457, 3909676, 0.25, 0.75
rmat_22, 32, 8, 1.294, 1.490, 29659527, 2745508, 0.25, 1.00
rmat_22, 32, 8, 1.200, 1.091, 30073358, 2013453, 0.25, 1.50
rmat_22, 32, 8, 1.110, 1.055, 30406988, 2005055, 0.25, 2.00
rmat_22, 32, 8, 1.111, 1.043, 30280559, 1980050, 0.25, 2.50
rmat_22, 32, 8, 1.102, 1.039, 30352751, 1973149, 0.25, 3.00
rmat_22, 32, 8, 1.101, 1.031, 30385531, 1964407, 0.25, 3.50
rmat_22, 32, 8, 1.100, 1.031, 30381317, 1972685, 0.25, 4.00
rmat_22, 32, 8, 1.268, 1.848, 30441649, 3443747, 0.50, 0.00
rmat_22, 32, 8, 1.598, 2.322, 30152876, 4336669, 0.50, 0.25
rmat_22, 32, 8, 1.239, 1.438, 29764076, 2658669, 0.50, 0.50
rmat_22, 32, 8, 1.142, 1.095, 29908689, 2057823, 0.50, 0.75
rmat_22, 32, 8, 1.115, 1.062, 30245521, 2016467, 0.50, 1.00
rmat_22, 32, 8, 1.105, 1.047, 30325035, 1987256, 0.50, 1.50
rmat_22, 32, 8, 1.104, 1.043, 30224252, 1985721, 0.50, 2.00
rmat_22, 32, 8, 1.102, 1.053, 30249811, 1998488, 0.50, 2.50
rmat_22, 32, 8, 1.100, 1.046, 30225772, 1978939, 0.50, 3.00
rmat_22, 32, 8, 1.100, 1.030, 30224948, 1960720, 0.50, 3.50
rmat_22, 32, 8, 1.100, 1.042, 30175122, 1969787, 0.50, 4.00
rmat_22, 32, 8, 1.141, 1.225, 30245801, 2329452, 0.75, 0.00
rmat_22, 32, 8, 1.108, 1.072, 29984568, 2019666, 0.75, 0.25
rmat_22, 32, 8, 1.176, 1.050, 30497202, 2004392, 0.75, 0.50
rmat_22, 32, 8, 1.101, 1.039, 30437251, 2004387, 0.75, 0.75
rmat_22, 32, 8, 1.101, 1.048, 30286499, 1996331, 0.75, 1.00
rmat_22, 32, 8, 1.100, 1.047, 30426614, 2009271, 0.75, 1.50
rmat_22, 32, 8, 1.100, 1.030, 30357873, 1966359, 0.75, 2.00
rmat_22, 32, 8, 1.100, 1.040, 30183694, 1962412, 0.75, 2.50
rmat_22, 32, 8, 1.100, 1.033, 30221527, 1960299, 0.75, 3.00
rmat_22, 32, 8, 1.100, 1.035, 30188653, 1958035, 0.75, 3.50
rmat_22, 32, 8, 1.100, 1.025, 30285242, 1956451, 0.75, 4.00
rmat_22, 32, 8, 1.100, 1.040, 30074438, 1957626, 1.00, 0.00
rmat_22, 32, 8, 1.100, 1.063, 30395283, 2004497, 1.00, 0.25
rmat_22, 32, 8, 1.100, 1.055, 30026038, 1991875, 1.00, 0.50
rmat_22, 32, 8, 1.100, 1.047, 30143304, 1998410, 1.00, 0.75
rmat_22, 32, 8, 1.100, 1.043, 30385429, 1986726, 1.00, 1.00
rmat_22, 32, 8, 1.100, 1.042, 30106229, 1972091, 1.00, 1.50
rmat_22, 32, 8, 1.100, 1.040, 30120100, 1972755, 1.00, 2.00
rmat_22, 32, 8, 1.100, 1.040, 29903052, 1944601, 1.00, 2.50
rmat_22, 32, 8, 1.100, 1.029, 29953384, 1936227, 1.00, 3.00
rmat_22, 32, 8, 1.100, 1.041, 29947496, 1956226, 1.00, 3.50
rmat_22, 32, 8, 1.100, 1.031, 30130851, 1950612, 1.00, 4.00
rmat_22, 32, 8, 1.100, 1.039, 30077743, 1967821, 1.50, 0.00
rmat_22, 32, 8, 1.100, 1.026, 30213502, 1942906, 1.50, 0.25
rmat_22, 32, 8, 1.100, 1.043, 29934412, 1966157, 1.50, 0.50
rmat_22, 32, 8, 1.100, 1.033, 30425404, 1964790, 1.50, 0.75
rmat_22, 32, 8, 1.100, 1.031, 30112932, 1948631, 1.50, 1.00
rmat_22, 32, 8, 1.100, 1.031, 30168746, 1952519, 1.50, 1.50
rmat_22, 32, 8, 1.100, 1.024, 30404641, 1951971, 1.50, 2.00
rmat_22, 32, 8, 1.100, 1.033, 30165600, 1948534, 1.50, 2.50
rmat_22, 32, 8, 1.100, 1.026, 30083969, 1932084, 1.50, 3.00
rmat_22, 32, 8, 1.100, 1.021, 30317103, 1938864, 1.50, 3.50
rmat_22, 32, 8, 1.100, 1.031, 30124016, 1944762, 1.50, 4.00
rmat_22, 32, 8, 1.100, 1.031, 30078808, 1942352, 2.00, 0.00
rmat_22, 32, 8, 1.100, 1.028, 29893858, 1932809, 2.00, 0.25
rmat_22, 32, 8, 1.100, 1.028, 30263628, 1953994, 2.00, 0.50
rmat_22, 32, 8, 1.100, 1.028, 29858655, 1926945, 2.00, 0.75
rmat_22, 32, 8, 1.100, 1.032, 30123156, 1952256, 2.00, 1.00
rmat_22, 32, 8, 1.100, 1.030, 30110994, 1950262, 2.00, 1.50
rmat_22, 32, 8, 1.100, 1.030, 30118723, 1941686, 2.00, 2.00
rmat_22, 32, 8, 1.100, 1.026, 30393161, 1959328, 2.00, 2.50
rmat_22, 32, 8, 1.100, 1.034, 30095947, 1947652, 2.00, 3.00
rmat_22, 32, 8, 1.100, 1.025, 30088649, 1928872, 2.00, 3.50
rmat_22, 32, 8, 1.100, 1.026, 29985538, 1935698, 2.00, 4.00
rmat_22, 32, 8, 1.100, 1.028, 30049238, 1934347, 2.50, 0.00
rmat_22, 32, 8, 1.100, 1.036, 29860997, 1940623, 2.50, 0.25
rmat_22, 32, 8, 1.100, 1.024, 30093674, 1927721, 2.50, 0.50
rmat_22, 32, 8, 1.100, 1.028, 30246657, 1939069, 2.50, 0.75
rmat_22, 32, 8, 1.100, 1.043, 29818915, 1945930, 2.50, 1.00
rmat_22, 32, 8, 1.100, 1.050, 29822136, 1962298, 2.50, 1.50
rmat_22, 32, 8, 1.100, 1.029, 30126518, 1942540, 2.50, 2.00
rmat_22, 32, 8, 1.100, 1.033, 30072955, 1943604, 2.50, 2.50
rmat_22, 32, 8, 1.100, 1.031, 30032645, 1937387, 2.50, 3.00
rmat_22, 32, 8, 1.100, 1.030, 30127108, 1940032, 2.50, 3.50
rmat_22, 32, 8, 1.100, 1.034, 30063433, 1948643, 2.50, 4.00
rmat_22, 32, 8, 1.100, 1.028, 30047555, 1941926, 3.00, 0.00
rmat_22, 32, 8, 1.100, 1.029, 29923358, 1923279, 3.00, 0.25
rmat_22, 32, 8, 1.100, 1.072, 29811755, 2009435, 3.00, 0.50
rmat_22, 32, 8, 1.100, 1.027, 30277137, 1946630, 3.00, 0.75
rmat_22, 32, 8, 1.100, 1.035, 30203009, 1948501, 3.00, 1.00
rmat_22, 32, 8, 1.100, 1.022, 30028926, 1927913, 3.00, 1.50
rmat_22, 32, 8, 1.100, 1.042, 29887065, 1957172, 3.00, 2.00
rmat_22, 32, 8, 1.100, 1.030, 30445455, 1956499, 3.00, 2.50
rmat_22, 32, 8, 1.100, 1.034, 30132046, 1945355, 3.00, 3.00
rmat_22, 32, 8, 1.100, 1.046, 30177436, 1975405, 3.00, 3.50
rmat_22, 32, 8, 1.100, 1.050, 30044677, 1974878, 3.00, 4.00
rmat_22, 32, 8, 1.100, 1.027, 30174759, 1935242, 3.50, 0.00
rmat_22, 32, 8, 1.100, 1.023, 29986716, 1923733, 3.50, 0.25
rmat_22, 32, 8, 1.100, 1.028, 29980628, 1924949, 3.50, 0.50
rmat_22, 32, 8, 1.100, 1.029, 30012137, 1932220, 3.50, 0.75
rmat_22, 32, 8, 1.100, 1.041, 30176372, 1960272, 3.50, 1.00
rmat_22, 32, 8, 1.100, 1.021, 30113364, 1919559, 3.50, 1.50
rmat_22, 32, 8, 1.099, 1.026, 30070545, 1930836, 3.50, 2.00
rmat_22, 32, 8, 1.100, 1.030, 29975765, 1930975, 3.50, 2.50
rmat_22, 32, 8, 1.100, 1.038, 30368764, 1975640, 3.50, 3.00
rmat_22, 32, 8, 1.100, 1.076, 30285482, 2039239, 3.50, 3.50
rmat_22, 32, 8, 1.100, 1.038, 30373961, 1969410, 3.50, 4.00
rmat_22, 32, 8, 1.100, 1.029, 29991004, 1937424, 4.00, 0.00
rmat_22, 32, 8, 1.100, 1.033, 30145162, 1941281, 4.00, 0.25
rmat_22, 32, 8, 1.100, 1.032, 30156407, 1947923, 4.00, 0.50
rmat_22, 32, 8, 1.100, 1.034, 30062244, 1946972, 4.00, 0.75
rmat_22, 32, 8, 1.100, 1.033, 29871135, 1937380, 4.00, 1.00
rmat_22, 32, 8, 1.099, 1.032, 30082479, 1939839, 4.00, 1.50
rmat_22, 32, 8, 1.100, 1.036, 30050960, 1953590, 4.00, 2.00
rmat_22, 32, 8, 1.099, 1.027, 30111144, 1928852, 4.00, 2.50
rmat_22, 32, 8, 1.099, 1.039, 30257745, 1963926, 4.00, 3.00
rmat_22, 32, 8, 1.099, 1.036, 30152400, 1949145, 4.00, 3.50
rmat_22, 32, 8, 1.099, 1.044, 30086498, 1968988, 4.00, 4.00
rmat_22, 128, 8, 25.691, 64.040, 21098891, 16541322, 0.00, 0.00
rmat_22, 128, 8, 1.452, 1.905, 31465251, 941582, 0.00, 0.25
rmat_22, 128, 8, 1.685, 1.955, 31565481, 973501, 0.00, 0.50
rmat_22, 128, 8, 1.756, 2.374, 31586286, 1167789, 0.00, 0.75
rmat_22, 128, 8, 2.915, 6.215, 31183235, 3001671, 0.00, 1.00
rmat_22, 128, 8, 1.540, 1.543, 30807133, 745319, 0.00, 1.50
rmat_22, 128, 8, 1.332, 1.191, 30823567, 576092, 0.00, 2.00
rmat_22, 128, 8, 1.241, 1.404, 30797884, 683379, 0.00, 2.50
rmat_22, 128, 8, 1.233, 1.339, 30824996, 647377, 0.00, 3.00
rmat_22, 128, 8, 1.245, 1.267, 30837371, 611122, 0.00, 3.50
rmat_22, 128, 8, 1.444, 1.107, 30980230, 531398, 0.00, 4.00
rmat_22, 128, 8, 1.648, 2.529, 31719730, 1253053, 0.25, 0.00
rmat_22, 128, 8, 1.493, 1.741, 31546933, 860294, 0.25, 0.25
rmat_22, 128, 8, 1.665, 2.524, 31599113, 1247922, 0.25, 0.50
rmat_22, 128, 8, 1.625, 1.904, 31781227, 952402, 0.25, 0.75
rmat_22, 128, 8, 1.271, 1.654, 30748756, 801131, 0.25, 1.00
rmat_22, 128, 8, 1.172, 1.195, 30979946, 590650, 0.25, 1.50
rmat_22, 128, 8, 1.158, 1.424, 30825608, 689500, 0.25, 2.00
rmat_22, 128, 8, 1.133, 1.280, 30843335, 620129, 0.25, 2.50
rmat_22, 128, 8, 1.140, 1.220, 30885111, 595576, 0.25, 3.00
rmat_22, 128, 8, 1.149, 1.260, 30895727, 611592, 0.25, 3.50
rmat_22, 128, 8, 1.132, 1.225, 30905972, 595386, 0.25, 4.00
rmat_22, 128, 8, 1.452, 2.245, 31658651, 1108372, 0.50, 0.00
rmat_22, 128, 8, 1.440, 2.426, 31454158, 1207939, 0.50, 0.25
rmat_22, 128, 8, 1.164, 1.509, 30758353, 735749, 0.50, 0.50
rmat_22, 128, 8, 1.118, 1.297, 30818424, 626850, 0.50, 0.75
rmat_22, 128, 8, 1.121, 1.180, 30940371, 573002, 0.50, 1.00
rmat_22, 128, 8, 1.125, 1.355, 30834492, 659128, 0.50, 1.50
rmat_22, 128, 8, 1.121, 1.270, 30892916, 618581, 0.50, 2.00
rmat_22, 128, 8, 1.117, 1.202, 30887627, 583471, 0.50, 2.50
rmat_22, 128, 8, 1.117, 1.236, 30958021, 600484, 0.50, 3.00
rmat_22, 128, 8, 1.115, 1.192, 30932683, 585176, 0.50, 3.50
rmat_22, 128, 8, 1.111, 1.239, 30947899, 600779, 0.50, 4.00
rmat_22, 128, 8, 1.104, 1.452, 30889203, 705398, 0.75, 0.00
rmat_22, 128, 8, 1.106, 1.156, 31059792, 559462, 0.75, 0.25
rmat_22, 128, 8, 1.102, 1.092, 31224306, 535100, 0.75, 0.50
rmat_22, 128, 8, 1.102, 1.185, 30886074, 575749, 0.75, 0.75
rmat_22, 128, 8, 1.107, 1.257, 30864870, 609879, 0.75, 1.00
rmat_22, 128, 8, 1.106, 1.274, 30919138, 616673, 0.75, 1.50
rmat_22, 128, 8, 1.103, 1.204, 30936572, 585574, 0.75, 2.00
rmat_22, 128, 8, 1.102, 1.227, 30969356, 598675, 0.75, 2.50
rmat_22, 128, 8, 1.102, 1.278, 30995385, 619370, 0.75, 3.00
rmat_22, 128, 8, 1.101, 1.174, 30952615, 572026, 0.75, 3.50
rmat_22, 128, 8, 1.101, 1.180, 30983501, 578378, 0.75, 4.00
rmat_22, 128, 8, 1.100, 1.298, 30976307, 629341, 1.00, 0.00
rmat_22, 128, 8, 1.100, 1.320, 30871376, 644462, 1.00, 0.25
rmat_22, 128, 8, 1.100, 1.324, 30849616, 643178, 1.00, 0.50
rmat_22, 128, 8, 1.100, 1.220, 30877810, 590346, 1.00, 0.75
rmat_22, 128, 8, 1.100, 1.259, 30942942, 609445, 1.00, 1.00
rmat_22, 128, 8, 1.100, 1.245, 30967819, 604744, 1.00, 1.50
rmat_22, 128, 8, 1.100, 1.203, 30944298, 585566, 1.00, 2.00
rmat_22, 128, 8, 1.100, 1.096, 31044626, 533714, 1.00, 2.50
rmat_22, 128, 8, 1.100, 1.150, 30963130, 556758, 1.00, 3.00
rmat_22, 128, 8, 1.100, 1.085, 31069272, 527843, 1.00, 3.50
rmat_22, 128, 8, 1.100, 1.217, 30996176, 590483, 1.00, 4.00
rmat_22, 128, 8, 1.100, 1.251, 30918653, 602710, 1.50, 0.00
rmat_22, 128, 8, 1.100, 1.113, 31000470, 547161, 1.50, 0.25
rmat_22, 128, 8, 1.100, 1.238, 30940343, 602259, 1.50, 0.50
rmat_22, 128, 8, 1.100, 1.223, 30937563, 592522, 1.50, 0.75
rmat_22, 128, 8, 1.100, 1.173, 30946599, 573845, 1.50, 1.00
rmat_22, 128, 8, 1.100, 1.154, 31002558, 558737, 1.50, 1.50
rmat_22, 128, 8, 1.100, 1.162, 30983406, 569131, 1.50, 2.00
rmat_22, 128, 8, 1.100, 1.117, 31046591, 543493, 1.50, 2.50
rmat_22, 128, 8, 1.100, 1.143, 31043766, 560506, 1.50, 3.00
rmat_22, 128, 8, 1.100, 1.142, 31057116, 555382, 1.50, 3.50
rmat_22, 128, 8, 1.100, 1.104, 31122867, 538422, 1.50, 4.00
rmat_22, 128, 8, 1.100, 1.200, 30976271, 584772, 2.00, 0.00
rmat_22, 128, 8, 1.100, 1.134, 31031158, 549703, 2.00, 0.25
rmat_22, 128, 8, 1.100, 1.188, 30984969, 576481, 2.00, 0.50
rmat_22, 128, 8, 1.100, 1.193, 31018966, 579851, 2.00, 0.75
rmat_22, 128, 8, 1.100, 1.241, 31014684, 603232, 2.00, 1.00
rmat_22, 128, 8, 1.100, 1.085, 31118689, 527785, 2.00, 1.50
rmat_22, 128, 8, 1.100, 1.082, 31084298, 526136, 2.00, 2.00
rmat_22, 128, 8, 1.100, 1.098, 31093183, 534184, 2.00, 2.50
rmat_22, 128, 8, 1.100, 1.148, 31046807, 557769, 2.00, 3.00
rmat_22, 128, 8, 1.100, 1.084, 31139921, 523946, 2.00, 3.50
rmat_22, 128, 8, 1.100, 1.080, 31118111, 523129, 2.00, 4.00
rmat_22, 128, 8, 1.100, 1.194, 31033907, 578221, 2.50, 0.00
rmat_22, 128, 8, 1.100, 1.171, 31015678, 570575, 2.50, 0.25
rmat_22, 128, 8, 1.100, 1.108, 31049200, 538470, 2.50, 0.50
rmat_22, 128, 8, 1.100, 1.169, 31023248, 569926, 2.50, 0.75
rmat_22, 128, 8, 1.100, 1.170, 31019947, 568478, 2.50, 1.00
rmat_22, 128, 8, 1.100, 1.067, 31156875, 517852, 2.50, 1.50
rmat_22, 128, 8, 1.100, 1.120, 31089045, 543497, 2.50, 2.00
rmat_22, 128, 8, 1.100, 1.096, 31154489, 531445, 2.50, 2.50
rmat_22, 128, 8, 1.100, 1.078, 31152740, 523996, 2.50, 3.00
rmat_22, 128, 8, 1.100, 1.072, 31156393, 521122, 2.50, 3.50
rmat_22, 128, 8, 1.100, 1.088, 31164081, 528315, 2.50, 4.00
rmat_22, 128, 8, 1.100, 1.148, 31057988, 558422, 3.00, 0.00
rmat_22, 128, 8, 1.100, 1.201, 31033179, 582443, 3.00, 0.25
rmat_22, 128, 8, 1.100, 1.070, 31110391, 519755, 3.00, 0.50
rmat_22, 128, 8, 1.100, 1.142, 31088123, 555917, 3.00, 0.75
rmat_22, 128, 8, 1.100, 1.192, 31058954, 581064, 3.00, 1.00
rmat_22, 128, 8, 1.100, 1.118, 31086246, 542270, 3.00, 1.50
rmat_22, 128, 8, 1.100, 1.062, 31161223, 516810, 3.00, 2.00
rmat_22, 128, 8, 1.100, 1.132, 31122759, 552387, 3.00, 2.50
rmat_22, 128, 8, 1.100, 1.093, 31136231, 530877, 3.00, 3.00
rmat_22, 128, 8, 1.100, 1.104, 31216575, 542668, 3.00, 3.50
rmat_22, 128, 8, 1.100, 1.086, 31209840, 529592, 3.00, 4.00
rmat_22, 128, 8, 1.100, 1.105, 31129302, 537850, 3.50, 0.00
rmat_22, 128, 8, 1.100, 1.077, 31167395, 524449, 3.50, 0.25
rmat_22, 128, 8, 1.100, 1.120, 31113784, 544480, 3.50, 0.50
rmat_22, 128, 8, 1.100, 1.096, 31163337, 532915, 3.50, 0.75
rmat_22, 128, 8, 1.100, 1.069, 31157048, 520714, 3.50, 1.00
rmat_22, 128, 8, 1.100, 1.085, 31130284, 527060, 3.50, 1.50
rmat_22, 128, 8, 1.100, 1.090, 31134808, 529319, 3.50, 2.00
rmat_22, 128, 8, 1.100, 1.123, 31139218, 549382, 3.50, 2.50
rmat_22, 128, 8, 1.100, 1.120, 31207233, 545261, 3.50, 3.00
rmat_22, 128, 8, 1.099, 1.113, 31175877, 541907, 3.50, 3.50
rmat_22, 128, 8, 1.100, 1.148, 31198425, 561457, 3.50, 4.00
rmat_22, 128, 8, 1.100, 1.073, 31175267, 521817, 4.00, 0.00
rmat_22, 128, 8, 1.100, 1.100, 31148043, 535997, 4.00, 0.25
rmat_22, 128, 8, 1.098, 1.083, 31135108, 527019, 4.00, 0.50
rmat_22, 128, 8, 1.100, 1.104, 31122469, 537840, 4.00, 0.75
rmat_22, 128, 8, 1.100, 1.169, 31122530, 569114, 4.00, 1.00
rmat_22, 128, 8, 1.100, 1.113, 31169109, 541978, 4.00, 1.50
rmat_22, 128, 8, 1.100, 1.159, 31174486, 569164, 4.00, 2.00
rmat_22, 128, 8, 1.100, 1.129, 31190384, 548975, 4.00, 2.50
rmat_22, 128, 8, 1.100, 1.127, 31171565, 548298, 4.00, 3.00
rmat_22, 128, 8, 1.100, 1.143, 31184128, 559174, 4.00, 3.50
rmat_22, 128, 8, 1.100, 1.157, 31161337, 564001, 4.00, 4.00
nlpkkt160, 2, 8, 1.006, 1.006, 614039, 614039, 0.00, 0.00
nlpkkt160, 2, 8, 1.005, 1.005, 569396, 569396, 0.00, 0.25
nlpkkt160, 2, 8, 1.009, 1.009, 500316, 500316, 0.00, 0.50
nlpkkt160, 2, 8, 1.007, 1.007, 720950, 720950, 0.00, 0.75
nlpkkt160, 2, 8, 1.015, 1.019, 978167, 978167, 0.00, 1.00
nlpkkt160, 2, 8, 1.006, 1.006, 743582, 743582, 0.00, 1.50
nlpkkt160, 2, 8, 1.004, 1.004, 912862, 912862, 0.00, 2.00
nlpkkt160, 2, 8, 1.006, 1.005, 684660, 684660, 0.00, 2.50
nlpkkt160, 2, 8, 1.125, 1.128, 739223, 739223, 0.00, 3.00
nlpkkt160, 2, 8, 1.006, 1.008, 853889, 853889, 0.00, 3.50
nlpkkt160, 2, 8, 1.007, 1.006, 772889, 772889, 0.00, 4.00
nlpkkt160, 2, 8, 1.006, 1.006, 575063, 575063, 0.25, 0.00
nlpkkt160, 2, 8, 1.007, 1.007, 731675, 731675, 0.25, 0.25
nlpkkt160, 2, 8, 1.003, 1.003, 702863, 702863, 0.25, 0.50
nlpkkt160, 2, 8, 1.007, 1.009, 629977, 629977, 0.25, 0.75
nlpkkt160, 2, 8, 1.006, 1.005, 779721, 779721, 0.25, 1.00
nlpkkt160, 2, 8, 1.027, 1.028, 595965, 595965, 0.25, 1.50
nlpkkt160, 2, 8, 1.007, 1.007, 656203, 656203, 0.25, 2.00
nlpkkt160, 2, 8, 1.008, 1.012, 695497, 695497, 0.25, 2.50
nlpkkt160, 2, 8, 1.003, 1.002, 629537, 629537, 0.25, 3.00
nlpkkt160, 2, 8, 1.011, 1.010, 633844, 633844, 0.25, 3.50
nlpkkt160, 2, 8, 1.016, 1.019, 709589, 709589, 0.25, 4.00
nlpkkt160, 2, 8, 1.006, 1.007, 668882, 668882, 0.50, 0.00
nlpkkt160, 2, 8, 1.007, 1.008, 585314, 585314, 0.50, 0.25
nlpkkt160, 2, 8, 1.007, 1.008, 663227, 663227, 0.50, 0.50
nlpkkt160, 2, 8, 1.003, 1.003, 635046, 635046, 0.50, 0.75
nlpkkt160, 2, 8, 1.006, 1.007, 675952, 675952, 0.50, 1.00
nlpkkt160, 2, 8, 1.007, 1.007, 629304, 629304, 0.50, 1.50
nlpkkt160, 2, 8, 1.008, 1.009, 656321, 656321, 0.50, 2.00
nlpkkt160, 2, 8, 1.005, 1.006, 572599, 572599, 0.50, 2.50
nlpkkt160, 2, 8, 1.007, 1.006, 500852, 500852, 0.50, 3.00
nlpkkt160, 2, 8, 1.006, 1.005, 733664, 733664, 0.50, 3.50
nlpkkt160, 2, 8, 1.008, 1.010, 722826, 722826, 0.50, 4.00
nlpkkt160, 2, 8, 1.005, 1.006, 604403, 604403, 0.75, 0.00
nlpkkt160, 2, 8, 1.008, 1.010, 761575, 761575, 0.75, 0.25
nlpkkt160, 2, 8, 1.003, 1.003, 746248, 746248, 0.75, 0.50
nlpkkt160, 2, 8, 1.012, 1.015, 651970, 651970, 0.75, 0.75
nlpkkt160, 2, 8, 1.007, 1.008, 608489, 608489, 0.75, 1.00
nlpkkt160, 2, 8, 1.090, 1.095, 792068, 792068, 0.75, 1.50
nlpkkt160, 2, 8, 1.003, 1.004, 780428, 780428, 0.75, 2.00
nlpkkt160, 2, 8, 1.005, 1.008, 628581, 628581, 0.75, 2.50
nlpkkt160, 2, 8, 1.007, 1.009, 739383, 739383, 0.75, 3.00
nlpkkt160, 2, 8, 1.018, 1.019, 683038, 683038, 0.75, 3.50
nlpkkt160, 2, 8, 1.007, 1.007, 841519, 841519, 0.75, 4.00
nlpkkt160, 2, 8, 1.015, 1.017, 702802, 702802, 1.00, 0.00
nlpkkt160, 2, 8, 1.008, 1.009, 659171, 659171, 1.00, 0.25
nlpkkt160, 2, 8, 1.003, 1.002, 826169, 826169, 1.00, 0.50
nlpkkt160, 2, 8, 1.004, 1.005, 701941, 701941, 1.00, 0.75
nlpkkt160, 2, 8, 1.008, 1.008, 595076, 595076, 1.00, 1.00
nlpkkt160, 2, 8, 1.000, 1.001, 581049, 581049, 1.00, 1.50
nlpkkt160, 2, 8, 1.003, 1.002, 652772, 652772, 1.00, 2.00
nlpkkt160, 2, 8, 1.007, 1.007, 691690, 691690, 1.00, 2.50
nlpkkt160, 2, 8, 1.006, 1.006, 772546, 772546, 1.00, 3.00
nlpkkt160, 2, 8, 1.004, 1.005, 715737, 715737, 1.00, 3.50
nlpkkt160, 2, 8, 1.007, 1.007, 731651, 731651, 1.00, 4.00
nlpkkt160, 2, 8, 1.024, 1.027, 638029, 638029, 1.50, 0.00
nlpkkt160, 2, 8, 1.208, 1.211, 612157, 612157, 1.50, 0.25
nlpkkt160, 2, 8, 1.023, 1.024, 703573, 703573, 1.50, 0.50
nlpkkt160, 2, 8, 1.021, 1.024, 561233, 561233, 1.50, 0.75
nlpkkt160, 2, 8, 1.008, 1.008, 658556, 658556, 1.50, 1.00
nlpkkt160, 2, 8, 1.003, 1.003, 619368, 619368, 1.50, 1.50
nlpkkt160, 2, 8, 1.003, 1.004, 609384, 609384, 1.50, 2.00
nlpkkt160, 2, 8, 1.011, 1.011, 655459, 655459, 1.50, 2.50
nlpkkt160, 2, 8, 1.008, 1.008, 714521, 714521, 1.50, 3.00
nlpkkt160, 2, 8, 1.033, 1.033, 612429, 612429, 1.50, 3.50
nlpkkt160, 2, 8, 1.213, 1.215, 679427, 679427, 1.50, 4.00
nlpkkt160, 2, 8, 1.006, 1.005, 540231, 540231, 2.00, 0.00
nlpkkt160, 2, 8, 1.003, 1.002, 661933, 661933, 2.00, 0.25
nlpkkt160, 2, 8, 1.005, 1.006, 526270, 526270, 2.00, 0.50
nlpkkt160, 2, 8, 1.003, 1.002, 813020, 813020, 2.00, 0.75
nlpkkt160, 2, 8, 1.003, 1.004, 766333, 766333, 2.00, 1.00
nlpkkt160, 2, 8, 1.005, 1.005, 726528, 726528, 2.00, 1.50
nlpkkt160, 2, 8, 1.006, 1.006, 841215, 841215, 2.00, 2.00
nlpkkt160, 2, 8, 1.011, 1.013, 828155, 828155, 2.00, 2.50
nlpkkt160, 2, 8, 1.007, 1.007, 652665, 652665, 2.00, 3.00
nlpkkt160, 2, 8, 1.006, 1.008, 745587, 745587, 2.00, 3.50
nlpkkt160, 2, 8, 1.007, 1.006, 612497, 612497, 2.00, 4.00
nlpkkt160, 2, 8, 1.004, 1.004, 698561, 698561, 2.50, 0.00
nlpkkt160, 2, 8, 1.003, 1.003, 658577, 658577, 2.50, 0.25
nlpkkt160, 2, 8, 1.014, 1.016, 672704, 672704, 2.50, 0.50
nlpkkt160, 2, 8, 1.008, 1.009, 635940, 635940, 2.50, 0.75
nlpkkt160, 2, 8, 1.025, 1.026, 801612, 801612, 2.50, 1.00
nlpkkt160, 2, 8, 1.004, 1.004, 808216, 808216, 2.50, 1.50
nlpkkt160, 2, 8, 1.007, 1.008, 657041, 657041, 2.50, 2.00
nlpkkt160, 2, 8, 1.007, 1.006, 662954, 662954, 2.50, 2.50
nlpkkt160, 2, 8, 1.009, 1.008, 648761, 648761, 2.50, 3.00
nlpkkt160, 2, 8, 1.010, 1.011, 720537, 720537, 2.50, 3.50
nlpkkt160, 2, 8, 1.008, 1.010, 720121, 720121, 2.50, 4.00
nlpkkt160, 2, 8, 1.330, 1.333, 786329, 786329, 3.00, 0.00
nlpkkt160, 2, 8, 1.006, 1.006, 696398, 696398, 3.00, 0.25
nlpkkt160, 2, 8, 1.003, 1.004, 726886, 726886, 3.00, 0.50
nlpkkt160, 2, 8, 1.005, 1.006, 741895, 741895, 3.00, 0.75
nlpkkt160, 2, 8, 1.008, 1.011, 765511, 765511, 3.00, 1.00
nlpkkt160, 2, 8, 1.017, 1.018, 620367, 620367, 3.00, 1.50
nlpkkt160, 2, 8, 1.007, 1.008, 684529, 684529, 3.00, 2.00
nlpkkt160, 2, 8, 1.015, 1.018, 788994, 788994, 3.00, 2.50
nlpkkt160, 2, 8, 1.016, 1.018, 700215, 700215, 3.00, 3.00
nlpkkt160, 2, 8, 1.007, 1.008, 590859, 590859, 3.00, 3.50
nlpkkt160, 2, 8, 1.100, 1.102, 805683, 805683, 3.00, 4.00
nlpkkt160, 2, 8, 1.025, 1.028, 791341, 791341, 3.50, 0.00
nlpkkt160, 2, 8, 1.003, 1.002, 772434, 772434, 3.50, 0.25
nlpkkt160, 2, 8, 1.012, 1.013, 758948, 758948, 3.50, 0.50
nlpkkt160, 2, 8, 1.006, 1.008, 722535, 722535, 3.50, 0.75
nlpkkt160, 2, 8, 1.005, 1.006, 660804, 660804, 3.50, 1.00
nlpkkt160, 2, 8, 1.004, 1.004, 607706, 607706, 3.50, 1.50
nlpkkt160, 2, 8, 1.003, 1.002, 579805, 579805, 3.50, 2.00
nlpkkt160, 2, 8, 1.004, 1.003, 692945, 692945, 3.50, 2.50
nlpkkt160, 2, 8, 1.010, 1.012, 718215, 718215, 3.50, 3.00
nlpkkt160, 2, 8, 1.001, 1.002, 683517, 683517, 3.50, 3.50
nlpkkt160, 2, 8, 1.011, 1.012, 773282, 773282, 3.50, 4.00
nlpkkt160, 2, 8, 1.011, 1.013, 687328, 687328, 4.00, 0.00
nlpkkt160, 2, 8, 1.003, 1.003, 670784, 670784, 4.00, 0.25
nlpkkt160, 2, 8, 1.001, 1.001, 722762, 722762, 4.00, 0.50
nlpkkt160, 2, 8, 1.041, 1.040, 637694, 637694, 4.00, 0.75
nlpkkt160, 2, 8, 1.008, 1.007, 643821, 643821, 4.00, 1.00
nlpkkt160, 2, 8, 1.003, 1.004, 710380, 710380, 4.00, 1.50
nlpkkt160, 2, 8, 1.013, 1.015, 709936, 709936, 4.00, 2.00
nlpkkt160, 2, 8, 1.030, 1.031, 664036, 664036, 4.00, 2.50
nlpkkt160, 2, 8, 1.016, 1.014, 674555, 674555, 4.00, 3.00
nlpkkt160, 2, 8, 1.006, 1.007, 561346, 561346, 4.00, 3.50
nlpkkt160, 2, 8, 1.007, 1.007, 787754, 787754, 4.00, 4.00
nlpkkt160, 8, 8, 1.170, 1.179, 2130315, 631937, 0.00, 0.00
nlpkkt160, 8, 8, 1.113, 1.104, 2364140, 734584, 0.00, 0.25
nlpkkt160, 8, 8, 1.068, 1.065, 1954390, 582393, 0.00, 0.50
nlpkkt160, 8, 8, 1.099, 1.097, 1918261, 533706, 0.00, 0.75
nlpkkt160, 8, 8, 1.127, 1.129, 2708533, 822353, 0.00, 1.00
nlpkkt160, 8, 8, 1.095, 1.098, 2318509, 741120, 0.00, 1.50
nlpkkt160, 8, 8, 1.099, 1.102, 2432142, 853106, 0.00, 2.00
nlpkkt160, 8, 8, 1.100, 1.104, 2165209, 681921, 0.00, 2.50
nlpkkt160, 8, 8, 1.097, 1.089, 2328379, 726501, 0.00, 3.00
nlpkkt160, 8, 8, 1.098, 1.090, 2510653, 844708, 0.00, 3.50
nlpkkt160, 8, 8, 1.112, 1.108, 2285701, 838027, 0.00, 4.00
nlpkkt160, 8, 8, 1.106, 1.103, 1942250, 581703, 0.25, 0.00
nlpkkt160, 8, 8, 1.121, 1.120, 2332152, 695272, 0.25, 0.25
nlpkkt160, 8, 8, 1.104, 1.101, 2107269, 725813, 0.25, 0.50
nlpkkt160, 8, 8, 1.098, 1.100, 2893774, 1074760, 0.25, 0.75
nlpkkt160, 8, 8, 1.084, 1.072, 2202914, 640498, 0.25, 1.00
nlpkkt160, 8, 8, 1.100, 1.098, 2218782, 704256, 0.25, 1.50
nlpkkt160, 8, 8, 1.100, 1.100, 2536452, 867898, 0.25, 2.00
nlpkkt160, 8, 8, 1.095, 1.087, 2202042, 735487, 0.25, 2.50
nlpkkt160, 8, 8, 1.097, 1.092, 2198237, 706700, 0.25, 3.00
nlpkkt160, 8, 8, 1.098, 1.096, 2193576, 669898, 0.25, 3.50
nlpkkt160, 8, 8, 1.088, 1.081, 2522736, 833580, 0.25, 4.00
nlpkkt160, 8, 8, 1.100, 1.099, 2094154, 616507, 0.50, 0.00
nlpkkt160, 8, 8, 1.104, 1.106, 2489755, 856679, 0.50, 0.25
nlpkkt160, 8, 8, 1.100, 1.090, 1939814, 554679, 0.50, 0.50
nlpkkt160, 8, 8, 1.099, 1.101, 1970987, 747649, 0.50, 0.75
nlpkkt160, 8, 8, 1.100, 1.103, 2262635, 856888, 0.50, 1.00
nlpkkt160, 8, 8, 1.100, 1.092, 2043869, 707907, 0.50, 1.50
nlpkkt160, 8, 8, 1.099, 1.100, 2978256, 1124886, 0.50, 2.00
nlpkkt160, 8, 8, 1.097, 1.092, 1751307, 585819, 0.50, 2.50
nlpkkt160, 8, 8, 1.100, 1.092, 2523705, 882400, 0.50, 3.00
nlpkkt160, 8, 8, 1.084, 1.083, 2334941, 892408, 0.50, 3.50
nlpkkt160, 8, 8, 1.098, 1.095, 2840789, 921112, 0.50, 4.00
nlpkkt160, 8, 8, 1.097, 1.089, 2954434, 1031137, 0.75, 0.00
nlpkkt160, 8, 8, 1.099, 1.100, 2171771, 703635, 0.75, 0.25
nlpkkt160, 8, 8, 1.088, 1.086, 2130559, 667781, 0.75, 0.50
nlpkkt160, 8, 8, 1.097, 1.096, 2208184, 681981, 0.75, 0.75
nlpkkt160, 8, 8, 1.099, 1.095, 2496457, 852154, 0.75, 1.00
nlpkkt160, 8, 8, 1.096, 1.092, 2548013, 886025, 0.75, 1.50
nlpkkt160, 8, 8, 1.098, 1.094, 2487160, 874800, 0.75, 2.00
nlpkkt160, 8, 8, 1.095, 1.092, 2118804, 675677, 0.75, 2.50
nlpkkt160, 8, 8, 1.098, 1.098, 2504878, 858940, 0.75, 3.00
nlpkkt160, 8, 8, 1.099, 1.099, 2077251, 610182, 0.75, 3.50
nlpkkt160, 8, 8, 1.259, 1.246, 2537890, 803773, 0.75, 4.00
nlpkkt160, 8, 8, 1.100, 1.099, 3015008, 994696, 1.00, 0.00
nlpkkt160, 8, 8, 1.096, 1.098, 2145681, 608050, 1.00, 0.25
nlpkkt160, 8, 8, 1.100, 1.102, 2143505, 674431, 1.00, 0.50
nlpkkt160, 8, 8, 1.100, 1.090, 3149169, 1311418, 1.00, 0.75
nlpkkt160, 8, 8, 1.100, 1.099, 2295048, 698863, 1.00, 1.00
nlpkkt160, 8, 8, 1.098, 1.088, 2295931, 708791, 1.00, 1.50
nlpkkt160, 8, 8, 1.099, 1.096, 2159137, 715838, 1.00, 2.00
nlpkkt160, 8, 8, 1.098, 1.101, 2583960, 937715, 1.00, 2.50
nlpkkt160, 8, 8, 1.096, 1.096, 2461570, 721414, 1.00, 3.00
nlpkkt160, 8, 8, 1.100, 1.094, 2366888, 834309, 1.00, 3.50
nlpkkt160, 8, 8, 1.128, 1.128, 3157018, 1092684, 1.00, 4.00
nlpkkt160, 8, 8, 1.096, 1.094, 2491189, 854746, 1.50, 0.00
nlpkkt160, 8, 8, 1.099, 1.095, 2439453, 770751, 1.50, 0.25
nlpkkt160, 8, 8, 1.097, 1.094, 2892138, 951698, 1.50, 0.50
nlpkkt160, 8, 8, 1.091, 1.086, 2322757, 814250, 1.50, 0.75
nlpkkt160, 8, 8, 1.089, 1.086, 2421003, 819152, 1.50, 1.00
nlpkkt160, 8, 8, 1.096, 1.094, 1953727, 703668, 1.50, 1.50
nlpkkt160, 8, 8, 1.098, 1.098, 2314609, 723824, 1.50, 2.00
nlpkkt160, 8, 8, 1.099, 1.093, 2156641, 671993, 1.50, 2.50
nlpkkt160, 8, 8, 1.097, 1.096, 2543543, 777600, 1.50, 3.00
nlpkkt160, 8, 8, 1.088, 1.084, 2417759, 758404, 1.50, 3.50
nlpkkt160, 8, 8, 1.098, 1.096, 2493971, 842479, 1.50, 4.00
nlpkkt160, 8, 8, 1.097, 1.097, 2714022, 805063, 2.00, 0.00
nlpkkt160, 8, 8, 1.097, 1.090, 2182194, 627145, 2.00, 0.25
nlpkkt160, 8, 8, 1.098, 1.094, 2179830, 663433, 2.00, 0.50
nlpkkt160, 8, 8, 1.099, 1.096, 2283037, 771452, 2.00, 0.75
nlpkkt160, 8, 8, 1.093, 1.094, 1957740, 602956, 2.00, 1.00
nlpkkt160, 8, 8, 1.253, 1.242, 2550391, 1038505, 2.00, 1.50
nlpkkt160, 8, 8, 1.095, 1.091, 2450823, 1026564, 2.00, 2.00
nlpkkt160, 8, 8, 1.088, 1.089, 3082044, 1314933, 2.00, 2.50
nlpkkt160, 8, 8, 1.091, 1.090, 1955398, 620719, 2.00, 3.00
nlpkkt160, 8, 8, 1.098, 1.095, 2228936, 701868, 2.00, 3.50
nlpkkt160, 8, 8, 1.097, 1.095, 2390817, 737595, 2.00, 4.00
nlpkkt160, 8, 8, 1.098, 1.091, 2186024, 686030, 2.50, 0.00
nlpkkt160, 8, 8, 1.407, 1.395, 2187602, 795739, 2.50, 0.25
nlpkkt160, 8, 8, 1.099, 1.093, 2257015, 703581, 2.50, 0.50
nlpkkt160, 8, 8, 1.095, 1.090, 2653909, 881219, 2.50, 0.75
nlpkkt160, 8, 8, 1.098, 1.096, 1963100, 576430, 2.50, 1.00
nlpkkt160, 8, 8, 1.098, 1.091, 2587924, 851358, 2.50, 1.50
nlpkkt160, 8, 8, 1.098, 1.091, 2703561, 861224, 2.50, 2.00
nlpkkt160, 8, 8, 1.097, 1.095, 2409233, 815169, 2.50, 2.50
nlpkkt160, 8, 8, 1.066, 1.059, 2398880, 714445, 2.50, 3.00
nlpkkt160, 8, 8, 1.252, 1.244, 2823415, 980295, 2.50, 3.50
nlpkkt160, 8, 8, 1.095, 1.091, 2282848, 656126, 2.50, 4.00
nlpkkt160, 8, 8, 1.085, 1.083, 2506147, 840666, 3.00, 0.00
nlpkkt160, 8, 8, 1.100, 1.094, 1975254, 678691, 3.00, 0.25
nlpkkt160, 8, 8, 1.098, 1.096, 2700855, 918619, 3.00, 0.50
nlpkkt160, 8, 8, 1.097, 1.093, 2448459, 860223, 3.00, 0.75
nlpkkt160, 8, 8, 1.098, 1.095, 2333944, 731393, 3.00, 1.00
nlpkkt160, 8, 8, 1.097, 1.097, 2485941, 708168, 3.00, 1.50
nlpkkt160, 8, 8, 1.091, 1.088, 2593931, 1075259, 3.00, 2.00
nlpkkt160, 8, 8, 1.095, 1.095, 2245799, 766576, 3.00, 2.50
nlpkkt160, 8, 8, 1.064, 1.062, 2427111, 751286, 3.00, 3.00
nlpkkt160, 8, 8, 1.085, 1.073, 2255293, 843575, 3.00, 3.50
nlpkkt160, 8, 8, 1.099, 1.093, 2439983, 859452, 3.00, 4.00
nlpkkt160, 8, 8, 1.092, 1.092, 2465517, 864106, 3.50, 0.00
nlpkkt160, 8, 8, 1.099, 1.095, 2557162, 788673, 3.50, 0.25
nlpkkt160, 8, 8, 1.096, 1.086, 3152177, 935090, 3.50, 0.50
nlpkkt160, 8, 8, 1.096, 1.094, 2539704, 823331, 3.50, 0.75
nlpkkt160, 8, 8, 1.100, 1.098, 2387466, 832403, 3.50, 1.00
nlpkkt160, 8, 8, 1.098, 1.093, 2301549, 701189, 3.50, 1.50
nlpkkt160, 8, 8, 1.093, 1.089, 2004666, 660741, 3.50, 2.00
nlpkkt160, 8, 8, 1.097, 1.090, 3315163, 1017178, 3.50, 2.50
nlpkkt160, 8, 8, 1.094, 1.091, 1961949, 553770, 3.50, 3.00
nlpkkt160, 8, 8, 1.092, 1.089, 2403917, 857907, 3.50, 3.50
nlpkkt160, 8, 8, 1.099, 1.091, 2595535, 947293, 3.50, 4.00
nlpkkt160, 8, 8, 1.097, 1.091, 2267260, 737223, 4.00, 0.00
nlpkkt160, 8, 8, 1.099, 1.095, 2849305, 1139428, 4.00, 0.25
nlpkkt160, 8, 8, 1.095, 1.091, 2315377, 741459, 4.00, 0.50
nlpkkt160, 8, 8, 1.089, 1.088, 2407776, 693279, 4.00, 0.75
nlpkkt160, 8, 8, 1.099, 1.096, 2451576, 757391, 4.00, 1.00
nlpkkt160, 8, 8, 1.095, 1.090, 2480360, 740321, 4.00, 1.50
nlpkkt160, 8, 8, 1.130, 1.118, 2803390, 984903, 4.00, 2.00
nlpkkt160, 8, 8, 1.087, 1.083, 2173512, 792397, 4.00, 2.50
nlpkkt160, 8, 8, 1.087, 1.080, 2926843, 990562, 4.00, 3.00
nlpkkt160, 8, 8, 1.091, 1.087, 1904388, 612573, 4.00, 3.50
nlpkkt160, 8, 8, 1.270, 1.256, 3483898, 1189670, 4.00, 4.00
nlpkkt160, 32, 8, 1.120, 1.130, 3838871, 302750, 0.00, 0.00
nlpkkt160, 32, 8, 1.096, 1.083, 3743450, 324412, 0.00, 0.25
nlpkkt160, 32, 8, 1.101, 1.087, 3776057, 348558, 0.00, 0.50
nlpkkt160, 32, 8, 1.098, 1.095, 4028934, 359591, 0.00, 0.75
nlpkkt160, 32, 8, 1.102, 1.090, 3958918, 348156, 0.00, 1.00
nlpkkt160, 32, 8, 1.092, 1.071, 3832362, 312831, 0.00, 1.50
nlpkkt160, 32, 8, 1.100, 1.088, 3960937, 365452, 0.00, 2.00
nlpkkt160, 32, 8, 1.100, 1.088, 4069060, 342367, 0.00, 2.50
nlpkkt160, 32, 8, 1.094, 1.079, 4308595, 393098, 0.00, 3.00
nlpkkt160, 32, 8, 1.094, 1.066, 3996125, 321594, 0.00, 3.50
nlpkkt160, 32, 8, 1.100, 1.077, 4120914, 441039, 0.00, 4.00
nlpkkt160, 32, 8, 1.083, 1.083, 3882312, 327197, 0.25, 0.00
nlpkkt160, 32, 8, 1.083, 1.067, 3887373, 335381, 0.25, 0.25
nlpkkt160, 32, 8, 1.100, 1.095, 3807366, 312287, 0.25, 0.50
nlpkkt160, 32, 8, 1.092, 1.086, 3748318, 325723, 0.25, 0.75
nlpkkt160, 32, 8, 1.094, 1.088, 3858176, 345119, 0.25, 1.00
nlpkkt160, 32, 8, 1.096, 1.086, 3943885, 383280, 0.25, 1.50
nlpkkt160, 32, 8, 1.084, 1.076, 3774313, 330445, 0.25, 2.00
nlpkkt160, 32, 8, 1.100, 1.080, 3811750, 345632, 0.25, 2.50
nlpkkt160, 32, 8, 1.100, 1.082, 3914871, 360447, 0.25, 3.00
nlpkkt160, 32, 8, 1.091, 1.072, 4232244, 358758, 0.25, 3.50
nlpkkt160, 32, 8, 1.098, 1.086, 4606743, 395204, 0.25, 4.00
nlpkkt160, 32, 8, 1.098, 1.093, 3738140, 317123, 0.50, 0.00
nlpkkt160, 32, 8, 1.092, 1.078, 3857765, 313188, 0.50, 0.25
nlpkkt160, 32, 8, 1.100, 1.084, 3970590, 340840, 0.50, 0.50
nlpkkt160, 32, 8, 1.093, 1.077, 4022245, 355345, 0.50, 0.75
nlpkkt160, 32, 8, 1.091, 1.075, 3762036, 339221, 0.50, 1.00
nlpkkt160, 32, 8, 1.098, 1.089, 4098153, 386064, 0.50, 1.50
nlpkkt160, 32, 8, 1.100, 1.083, 3899073, 330053, 0.50, 2.00
nlpkkt160, 32, 8, 1.099, 1.083, 3894531, 322535, 0.50, 2.50
nlpkkt160, 32, 8, 1.094, 1.079, 4261131, 379472, 0.50, 3.00
nlpkkt160, 32, 8, 1.094, 1.072, 4033976, 370004, 0.50, 3.50
nlpkkt160, 32, 8, 1.100, 1.084, 3946642, 336452, 0.50, 4.00
nlpkkt160, 32, 8, 1.085, 1.069, 3820721, 321280, 0.75, 0.00
nlpkkt160, 32, 8, 1.099, 1.087, 3767206, 362473, 0.75, 0.25
nlpkkt160, 32, 8, 1.098, 1.088, 3823542, 309376, 0.75, 0.50
nlpkkt160, 32, 8, 1.101, 1.099, 4008161, 371783, 0.75, 0.75
nlpkkt160, 32, 8, 1.098, 1.089, 3833024, 326761, 0.75, 1.00
nlpkkt160, 32, 8, 1.089, 1.079, 3863674, 319114, 0.75, 1.50
nlpkkt160, 32, 8, 1.099, 1.087, 4645313, 426961, 0.75, 2.00
nlpkkt160, 32, 8, 1.090, 1.074, 3856912, 335051, 0.75, 2.50
nlpkkt160, 32, 8, 1.100, 1.085, 3749638, 341638, 0.75, 3.00
nlpkkt160, 32, 8, 1.097, 1.083, 4317763, 366507, 0.75, 3.50
nlpkkt160, 32, 8, 1.097, 1.080, 3858596, 325152, 0.75, 4.00
nlpkkt160, 32, 8, 1.098, 1.078, 4014008, 344217, 1.00, 0.00
nlpkkt160, 32, 8, 1.098, 1.083, 3940295, 340584, 1.00, 0.25
nlpkkt160, 32, 8, 1.100, 1.083, 3870975, 319999, 1.00, 0.50
nlpkkt160, 32, 8, 1.095, 1.077, 3791965, 309669, 1.00, 0.75
nlpkkt160, 32, 8, 1.099, 1.083, 4040481, 375212, 1.00, 1.00
nlpkkt160, 32, 8, 1.096, 1.072, 3805124, 319306, 1.00, 1.50
nlpkkt160, 32, 8, 1.098, 1.086, 3923583, 373920, 1.00, 2.00
nlpkkt160, 32, 8, 1.095, 1.081, 3927172, 358808, 1.00, 2.50
nlpkkt160, 32, 8, 1.092, 1.076, 4278827, 376304, 1.00, 3.00
nlpkkt160, 32, 8, 1.385, 1.370, 5772266, 752822, 1.00, 3.50
nlpkkt160, 32, 8, 1.100, 1.086, 4583084, 446713, 1.00, 4.00
nlpkkt160, 32, 8, 1.094, 1.079, 3994413, 407279, 1.50, 0.00
nlpkkt160, 32, 8, 1.095, 1.081, 3890853, 337908, 1.50, 0.25
nlpkkt160, 32, 8, 1.089, 1.073, 3712256, 318780, 1.50, 0.50
nlpkkt160, 32, 8, 1.100, 1.079, 4002385, 373742, 1.50, 0.75
nlpkkt160, 32, 8, 1.099, 1.076, 3898303, 307985, 1.50, 1.00
nlpkkt160, 32, 8, 1.092, 1.086, 4348862, 417205, 1.50, 1.50
nlpkkt160, 32, 8, 1.097, 1.081, 4031575, 346087, 1.50, 2.00
nlpkkt160, 32, 8, 1.097, 1.082, 4110163, 387228, 1.50, 2.50
nlpkkt160, 32, 8, 1.091, 1.079, 4105000, 344640, 1.50, 3.00
nlpkkt160, 32, 8, 1.087, 1.070, 3977887, 326397, 1.50, 3.50
nlpkkt160, 32, 8, 1.093, 1.079, 4326251, 431108, 1.50, 4.00
nlpkkt160, 32, 8, 1.093, 1.075, 3849648, 326245, 2.00, 0.00
nlpkkt160, 32, 8, 1.099, 1.079, 4018596, 329723, 2.00, 0.25
nlpkkt160, 32, 8, 1.097, 1.081, 4050864, 376384, 2.00, 0.50
nlpkkt160, 32, 8, 1.099, 1.084, 3672012, 296803, 2.00, 0.75
nlpkkt160, 32, 8, 1.100, 1.081, 4125530, 338919, 2.00, 1.00
nlpkkt160, 32, 8, 1.099, 1.083, 3977890, 360663, 2.00, 1.50
nlpkkt160, 32, 8, 1.094, 1.077, 3910651, 366707, 2.00, 2.00
nlpkkt160, 32, 8, 1.095, 1.078, 4093348, 343729, 2.00, 2.50
nlpkkt160, 32, 8, 1.092, 1.075, 4205275, 424253, 2.00, 3.00
nlpkkt160, 32, 8, 1.100, 1.083, 4106752, 433129, 2.00, 3.50
nlpkkt160, 32, 8, 1.095, 1.081, 4073389, 332403, 2.00, 4.00
nlpkkt160, 32, 8, 1.089, 1.078, 3825028, 327860, 2.50, 0.00
nlpkkt160, 32, 8, 1.089, 1.077, 3856090, 326046, 2.50, 0.25
nlpkkt160, 32, 8, 1.096, 1.081, 4054790, 349059, 2.50, 0.50
nlpkkt160, 32, 8, 1.099, 1.084, 4123027, 357237, 2.50, 0.75
nlpkkt160, 32, 8, 1.097, 1.079, 4195580, 382322, 2.50, 1.00
nlpkkt160, 32, 8, 1.092, 1.075, 4123803, 354426, 2.50, 1.50
nlpkkt160, 32, 8, 1.096, 1.079, 3919377, 326663, 2.50, 2.00
nlpkkt160, 32, 8, 1.100, 1.084, 4048223, 330753, 2.50, 2.50
nlpkkt160, 32, 8, 1.091, 1.078, 4088905, 349894, 2.50, 3.00
nlpkkt160, 32, 8, 1.094, 1.078, 4403154, 368944, 2.50, 3.50
nlpkkt160, 32, 8, 1.076, 1.072, 3823418, 344535, 2.50, 4.00
nlpkkt160, 32, 8, 1.096, 1.083, 3871624, 335805, 3.00, 0.00
nlpkkt160, 32, 8, 1.092, 1.080, 4174310, 370768, 3.00, 0.25
nlpkkt160, 32, 8, 1.098, 1.084, 3795506, 321319, 3.00, 0.50
nlpkkt160, 32, 8, 1.099, 1.081, 4022949, 331934, 3.00, 0.75
nlpkkt160, 32, 8, 1.083, 1.069, 3838692, 334738, 3.00, 1.00
nlpkkt160, 32, 8, 1.098, 1.079, 4016554, 366980, 3.00, 1.50
nlpkkt160, 32, 8, 1.093, 1.073, 3943644, 341191, 3.00, 2.00
nlpkkt160, 32, 8, 1.093, 1.081, 4255465, 366177, 3.00, 2.50
nlpkkt160, 32, 8, 1.100, 1.078, 4025793, 326612, 3.00, 3.00
nlpkkt160, 32, 8, 1.097, 1.085, 4541709, 427003, 3.00, 3.50
nlpkkt160, 32, 8, 1.093, 1.076, 4098662, 343823, 3.00, 4.00
nlpkkt160, 32, 8, 1.095, 1.083, 4241215, 346209, 3.50, 0.00
nlpkkt160, 32, 8, 1.096, 1.082, 4157999, 355383, 3.50, 0.25
nlpkkt160, 32, 8, 1.091, 1.073, 4001440, 318793, 3.50, 0.50
nlpkkt160, 32, 8, 1.100, 1.091, 4383776, 373328, 3.50, 0.75
nlpkkt160, 32, 8, 1.096, 1.081, 4576751, 462750, 3.50, 1.00
nlpkkt160, 32, 8, 1.092, 1.079, 4344208, 363498, 3.50, 1.50
nlpkkt160, 32, 8, 1.097, 1.077, 4058014, 366351, 3.50, 2.00
nlpkkt160, 32, 8, 1.093, 1.075, 4590501, 404912, 3.50, 2.50
nlpkkt160, 32, 8, 1.094, 1.079, 4279597, 382950, 3.50, 3.00
nlpkkt160, 32, 8, 1.095, 1.083, 4070858, 364405, 3.50, 3.50
nlpkkt160, 32, 8, 1.099, 1.083, 4530838, 384291, 3.50, 4.00
nlpkkt160, 32, 8, 1.094, 1.082, 3936505, 339578, 4.00, 0.00
nlpkkt160, 32, 8, 1.099, 1.079, 4096544, 367690, 4.00, 0.25
nlpkkt160, 32, 8, 1.096, 1.085, 4106668, 356197, 4.00, 0.50
nlpkkt160, 32, 8, 1.097, 1.087, 4523702, 405999, 4.00, 0.75
nlpkkt160, 32, 8, 1.096, 1.080, 3876442, 316925, 4.00, 1.00
nlpkkt160, 32, 8, 1.096, 1.077, 4118860, 372135, 4.00, 1.50
nlpkkt160, 32, 8, 1.093, 1.077, 3993153, 363991, 4.00, 2.00
nlpkkt160, 32, 8, 1.094, 1.084, 4403652, 430115, 4.00, 2.50
nlpkkt160, 32, 8, 1.096, 1.088, 4232005, 395289, 4.00, 3.00
nlpkkt160, 32, 8, 1.086, 1.073, 3864111, 339695, 4.00, 3.50
nlpkkt160, 32, 8, 1.092, 1.067, 4082528, 348717, 4.00, 4.00
nlpkkt160, 128, 8, 1.182, 1.180, 6415908, 137976, 0.00, 0.00
nlpkkt160, 128, 8, 1.142, 1.136, 6438877, 147417, 0.00, 0.25
nlpkkt160, 128, 8, 1.099, 1.079, 6308256, 132279, 0.00, 0.50
nlpkkt160, 128, 8, 1.099, 1.080, 6415499, 130726, 0.00, 0.75
nlpkkt160, 128, 8, 1.100, 1.099, 6526683, 145064, 0.00, 1.00
nlpkkt160, 128, 8, 1.100, 1.070, 6459805, 144968, 0.00, 1.50
nlpkkt160, 128, 8, 1.099, 1.069, 6421895, 132652, 0.00, 2.00
nlpkkt160, 128, 8, 1.099, 1.065, 6602661, 137073, 0.00, 2.50
nlpkkt160, 128, 8, 1.100, 1.078, 6518892, 144336, 0.00, 3.00
nlpkkt160, 128, 8, 1.100, 1.087, 6511817, 134266, 0.00, 3.50
nlpkkt160, 128, 8, 1.100, 1.063, 6495846, 143675, 0.00, 4.00
nlpkkt160, 128, 8, 1.124, 1.113, 6563697, 142244, 0.25, 0.00
nlpkkt160, 128, 8, 1.100, 1.074, 6389604, 133840, 0.25, 0.25
nlpkkt160, 128, 8, 1.101, 1.087, 6529522, 150342, 0.25, 0.50
nlpkkt160, 128, 8, 1.101, 1.074, 6518198, 132684, 0.25, 0.75
nlpkkt160, 128, 8, 1.104, 1.075, 6359580, 135770, 0.25, 1.00
nlpkkt160, 128, 8, 1.100, 1.075, 6441980, 132421, 0.25, 1.50
nlpkkt160, 128, 8, 1.101, 1.068, 6471526, 133767, 0.25, 2.00
nlpkkt160, 128, 8, 1.101, 1.098, 6637491, 144069, 0.25, 2.50
nlpkkt160, 128, 8, 1.093, 1.057, 6289814, 130916, 0.25, 3.00
nlpkkt160, 128, 8, 1.100, 1.069, 6406823, 133569, 0.25, 3.50
nlpkkt160, 128, 8, 1.100, 1.067, 6629917, 140460, 0.25, 4.00
nlpkkt160, 128, 8, 1.100, 1.084, 6446327, 135152, 0.50, 0.00
nlpkkt160, 128, 8, 1.101, 1.084, 6509000, 137421, 0.50, 0.25
nlpkkt160, 128, 8, 1.101, 1.070, 6676624, 139752, 0.50, 0.50
nlpkkt160, 128, 8, 1.101, 1.078, 6499168, 139006, 0.50, 0.75
nlpkkt160, 128, 8, 1.099, 1.070, 6530145, 136344, 0.50, 1.00
nlpkkt160, 128, 8, 1.100, 1.089, 6366394, 139135, 0.50, 1.50
nlpkkt160, 128, 8, 1.100, 1.075, 6643887, 162204, 0.50, 2.00
nlpkkt160, 128, 8, 1.100, 1.070, 6588521, 141912, 0.50, 2.50
nlpkkt160, 128, 8, 1.095, 1.067, 6570429, 140041, 0.50, 3.00
nlpkkt160, 128, 8, 1.100, 1.061, 6302308, 130619, 0.50, 3.50
nlpkkt160, 128, 8, 1.096, 1.062, 6549417, 138407, 0.50, 4.00
nlpkkt160, 128, 8, 1.098, 1.083, 6432981, 134265, 0.75, 0.00
nlpkkt160, 128, 8, 1.100, 1.071, 6325595, 130891, 0.75, 0.25
nlpkkt160, 128, 8, 1.099, 1.066, 6403514, 130145, 0.75, 0.50
nlpkkt160, 128, 8, 1.100, 1.079, 6549888, 132824, 0.75, 0.75
nlpkkt160, 128, 8, 1.083, 1.055, 6452657, 132541, 0.75, 1.00
nlpkkt160, 128, 8, 1.100, 1.077, 6470676, 138169, 0.75, 1.50
nlpkkt160, 128, 8, 1.100, 1.093, 6518804, 136389, 0.75, 2.00
nlpkkt160, 128, 8, 1.100, 1.061, 6454233, 142320, 0.75, 2.50
nlpkkt160, 128, 8, 1.098, 1.058, 6607309, 150900, 0.75, 3.00
nlpkkt160, 128, 8, 1.100, 1.075, 6673127, 159206, 0.75, 3.50
nlpkkt160, 128, 8, 1.100, 1.071, 6840137, 158974, 0.75, 4.00
nlpkkt160, 128, 8, 1.100, 1.077, 6411151, 138503, 1.00, 0.00
nlpkkt160, 128, 8, 1.100, 1.066, 6475178, 130596, 1.00, 0.25
nlpkkt160, 128, 8, 1.100, 1.069, 6489469, 137605, 1.00, 0.50
nlpkkt160, 128, 8, 1.100, 1.070, 6629159, 140377, 1.00, 0.75
nlpkkt160, 128, 8, 1.100, 1.083, 6324403, 149185, 1.00, 1.00
nlpkkt160, 128, 8, 1.098, 1.076, 6403920, 130869, 1.00, 1.50
nlpkkt160, 128, 8, 1.100, 1.069, 6482406, 133050, 1.00, 2.00
nlpkkt160, 128, 8, 1.099, 1.061, 6637002, 140533, 1.00, 2.50
nlpkkt160, 128, 8, 1.100, 1.086, 6643023, 155460, 1.00, 3.00
nlpkkt160, 128, 8, 1.094, 1.064, 6586286, 148889, 1.00, 3.50
nlpkkt160, 128, 8, 1.100, 1.064, 6602257, 133546, 1.00, 4.00
nlpkkt160, 128, 8, 1.100, 1.066, 6405734, 136546, 1.50, 0.00
nlpkkt160, 128, 8, 1.099, 1.069, 6363792, 131274, 1.50, 0.25
nlpkkt160, 128, 8, 1.100, 1.074, 6462998, 136319, 1.50, 0.50
nlpkkt160, 128, 8, 1.100, 1.068, 6439197, 130070, 1.50, 0.75
nlpkkt160, 128, 8, 1.100, 1.069, 6588489, 132297, 1.50, 1.00
nlpkkt160, 128, 8, 1.096, 1.086, 6521986, 148027, 1.50, 1.50
nlpkkt160, 128, 8, 1.099, 1.070, 6714361, 161567, 1.50, 2.00
nlpkkt160, 128, 8, 1.099, 1.064, 6464731, 140752, 1.50, 2.50
nlpkkt160, 128, 8, 1.100, 1.074, 6592689, 132717, 1.50, 3.00
nlpkkt160, 128, 8, 1.098, 1.061, 6660480, 190436, 1.50, 3.50
nlpkkt160, 128, 8, 1.098, 1.069, 6676625, 141084, 1.50, 4.00
nlpkkt160, 128, 8, 1.098, 1.063, 6452933, 132731, 2.00, 0.00
nlpkkt160, 128, 8, 1.100, 1.073, 6487484, 135597, 2.00, 0.25
nlpkkt160, 128, 8, 1.095, 1.066, 6486072, 136547, 2.00, 0.50
nlpkkt160, 128, 8, 1.096, 1.069, 6496330, 136111, 2.00, 0.75
nlpkkt160, 128, 8, 1.099, 1.071, 6512845, 142427, 2.00, 1.00
nlpkkt160, 128, 8, 1.100, 1.066, 6541035, 136975, 2.00, 1.50
nlpkkt160, 128, 8, 1.097, 1.064, 6458750, 141662, 2.00, 2.00
nlpkkt160, 128, 8, 1.100, 1.065, 6520221, 132337, 2.00, 2.50
nlpkkt160, 128, 8, 1.097, 1.069, 6664698, 135137, 2.00, 3.00
nlpkkt160, 128, 8, 1.100, 1.076, 6903051, 154617, 2.00, 3.50
nlpkkt160, 128, 8, 1.099, 1.064, 6491887, 134780, 2.00, 4.00
nlpkkt160, 128, 8, 1.098, 1.062, 6419613, 148711, 2.50, 0.00
nlpkkt160, 128, 8, 1.097, 1.082, 6448598, 139140, 2.50, 0.25
nlpkkt160, 128, 8, 1.100, 1.064, 6364643, 134919, 2.50, 0.50
nlpkkt160, 128, 8, 1.099, 1.068, 6402400, 137943, 2.50, 0.75
nlpkkt160, 128, 8, 1.099, 1.074, 6456983, 135424, 2.50, 1.00
nlpkkt160, 128, 8, 1.095, 1.059, 6537901, 137384, 2.50, 1.50
nlpkkt160, 128, 8, 1.099, 1.072, 6469287, 131616, 2.50, 2.00
nlpkkt160, 128, 8, 1.099, 1.069, 6934363, 170505, 2.50, 2.50
nlpkkt160, 128, 8, 1.100, 1.059, 6691174, 147581, 2.50, 3.00
nlpkkt160, 128, 8, 1.096, 1.070, 6700513, 138005, 2.50, 3.50
nlpkkt160, 128, 8, 1.091, 1.063, 6609155, 141925, 2.50, 4.00
nlpkkt160, 128, 8, 1.093, 1.060, 6382047, 150448, 3.00, 0.00
nlpkkt160, 128, 8, 1.098, 1.064, 6470944, 138188, 3.00, 0.25
nlpkkt160, 128, 8, 1.097, 1.065, 6550477, 139354, 3.00, 0.50
nlpkkt160, 128, 8, 1.096, 1.062, 6763344, 149647, 3.00, 0.75
nlpkkt160, 128, 8, 1.100, 1.058, 6538606, 146474, 3.00, 1.00
nlpkkt160, 128, 8, 1.099, 1.064, 6480802, 146301, 3.00, 1.50
nlpkkt160, 128, 8, 1.099, 1.066, 6539791, 136785, 3.00, 2.00
nlpkkt160, 128, 8, 1.096, 1.054, 6496993, 140326, 3.00, 2.50
nlpkkt160, 128, 8, 1.098, 1.065, 6568219, 138950, 3.00, 3.00
nlpkkt160, 128, 8, 1.096, 1.060, 6535561, 137190, 3.00, 3.50
nlpkkt160, 128, 8, 1.097, 1.063, 6452066, 140116, 3.00, 4.00
nlpkkt160, 128, 8, 1.097, 1.074, 6562662, 173308, 3.50, 0.00
nlpkkt160, 128, 8, 1.094, 1.064, 6474419, 135232, 3.50, 0.25
nlpkkt160, 128, 8, 1.095, 1.061, 6472272, 131453, 3.50, 0.50
nlpkkt160, 128, 8, 1.097, 1.064, 6483431, 147506, 3.50, 0.75
nlpkkt160, 128, 8, 1.098, 1.071, 6498350, 139723, 3.50, 1.00
nlpkkt160, 128, 8, 1.098, 1.061, 6508099, 137098, 3.50, 1.50
nlpkkt160, 128, 8, 1.100, 1.070, 6440123, 132088, 3.50, 2.00
nlpkkt160, 128, 8, 1.093, 1.061, 6593308, 138876, 3.50, 2.50
nlpkkt160, 128, 8, 1.097, 1.062, 6589476, 154083, 3.50, 3.00
nlpkkt160, 128, 8, 1.092, 1.065, 6561527, 134721, 3.50, 3.50
nlpkkt160, 128, 8, 1.093, 1.071, 6698877, 152747, 3.50, 4.00
nlpkkt160, 128, 8, 1.093, 1.060, 6607600, 139852, 4.00, 0.00
nlpkkt160, 128, 8, 1.096, 1.059, 6351742, 134387, 4.00, 0.25
nlpkkt160, 128, 8, 1.094, 1.069, 6655885, 138772, 4.00, 0.50
nlpkkt160, 128, 8, 1.099, 1.066, 6578224, 136772, 4.00, 0.75
nlpkkt160, 128, 8, 1.099, 1.058, 6530688, 138483, 4.00, 1.00
nlpkkt160, 128, 8, 1.087, 1.058, 6345720, 128670, 4.00, 1.50
nlpkkt160, 128, 8, 1.099, 1.067, 6479453, 130185, 4.00, 2.00
nlpkkt160, 128, 8, 1.098, 1.074, 6559107, 137088, 4.00, 2.50
nlpkkt160, 128, 8, 1.092, 1.066, 6669661, 138782, 4.00, 3.00
nlpkkt160, 128, 8, 1.098, 1.060, 6685314, 154658, 4.00, 3.50
nlpkkt160, 128, 8, 1.098, 1.080, 6888810, 141879, 4.00, 4.00
LiveJournal, 2, 16, 1.200, 1.464, 13731240, 13731240, 0.00, 0.00
LiveJournal, 2, 16, 1.319, 1.705, 6434588, 6434588, 0.00, 0.25
LiveJournal, 2, 16, 1.137, 1.364, 4515807, 4515807, 0.00, 0.50
LiveJournal, 2, 16, 1.101, 1.080, 5003668, 5003668, 0.00, 0.75
LiveJournal, 2, 16, 1.022, 1.177, 4578979, 4578979, 0.00, 1.00
LiveJournal, 2, 16, 1.017, 1.172, 4509873, 4509873, 0.00, 1.50
LiveJournal, 2, 16, 1.001, 1.048, 5827754, 5827754, 0.00, 2.00
LiveJournal, 2, 16, 1.011, 1.139, 4454321, 4454321, 0.00, 2.50
LiveJournal, 2, 16, 1.056, 1.011, 5830414, 5830414, 0.00, 3.00
LiveJournal, 2, 16, 1.048, 1.111, 5086602, 5086602, 0.00, 3.50
LiveJournal, 2, 16, 1.007, 1.093, 5789783, 5789783, 0.00, 4.00
LiveJournal, 2, 16, 1.227, 1.713, 8425280, 8425280, 0.25, 0.00
LiveJournal, 2, 16, 1.245, 1.631, 7279626, 7279626, 0.25, 0.25
LiveJournal, 2, 16, 1.017, 1.203, 4200315, 4200315, 0.25, 0.50
LiveJournal, 2, 16, 1.100, 1.069, 5661162, 5661162, 0.25, 0.75
LiveJournal, 2, 16, 1.047, 1.049, 4203718, 4203718, 0.25, 1.00
LiveJournal, 2, 16, 1.018, 1.064, 5028919, 5028919, 0.25, 1.50
LiveJournal, 2, 16, 1.015, 1.140, 4926791, 4926791, 0.25, 2.00
LiveJournal, 2, 16, 1.020, 1.102, 5232899, 5232899, 0.25, 2.50
LiveJournal, 2, 16, 1.062, 1.081, 5451290, 5451290, 0.25, 3.00
LiveJournal, 2, 16, 1.026, 1.118, 5067753, 5067753, 0.25, 3.50
LiveJournal, 2, 16, 1.023, 1.150, 5378118, 5378118, 0.25, 4.00
LiveJournal, 2, 16, 1.111, 1.188, 7450938, 7450938, 0.50, 0.00
LiveJournal, 2, 16, 1.002, 1.226, 6979394, 6979394, 0.50, 0.25
LiveJournal, 2, 16, 1.050, 1.227, 4441293, 4441293, 0.50, 0.50
LiveJournal, 2, 16, 1.035, 1.126, 5069938, 5069938, 0.50, 0.75
LiveJournal, 2, 16, 1.010, 1.162, 4282636, 4282636, 0.50, 1.00
LiveJournal, 2, 16, 1.028, 1.112, 5345598, 5345598, 0.50, 1.50
LiveJournal, 2, 16, 1.013, 1.172, 4723787, 4723787, 0.50, 2.00
LiveJournal, 2, 16, 1.045, 1.097, 5293800, 5293800, 0.50, 2.50
LiveJournal, 2, 16, 1.059, 1.018, 6071858, 6071858, 0.50, 3.00
LiveJournal, 2, 16, 1.056, 1.085, 5913933, 5913933, 0.50, 3.50
LiveJournal, 2, 16, 1.052, 1.175, 4481613, 4481613, 0.50, 4.00
LiveJournal, 2, 16, 1.077, 1.226, 4289945, 4289945, 0.75, 0.00
LiveJournal, 2, 16, 1.094, 1.046, 4834440, 4834440, 0.75, 0.25
LiveJournal, 2, 16, 1.030, 1.184, 4102260, 4102260, 0.75, 0.50
LiveJournal, 2, 16, 1.000, 1.062, 4537884, 4537884, 0.75, 0.75
LiveJournal, 2, 16, 1.019, 1.143, 4250603, 4250603, 0.75, 1.00
LiveJournal, 2, 16, 1.039, 1.143, 5329127, 5329127, 0.75, 1.50
LiveJournal, 2, 16, 1.037, 1.141, 5256936, 5256936, 0.75, 2.00
LiveJournal, 2, 16, 1.023, 1.153, 4491213, 4491213, 0.75, 2.50
LiveJournal, 2, 16, 1.035, 1.027, 5819107, 5819107, 0.75, 3.00
LiveJournal, 2, 16, 1.009, 1.104, 5529193, 5529193, 0.75, 3.50
LiveJournal, 2, 16, 1.034, 1.118, 5481132, 5481132, 0.75, 4.00
LiveJournal, 2, 16, 1.078, 1.193, 4750002, 4750002, 1.00, 0.00
LiveJournal, 2, 16, 1.094, 1.241, 5563291, 5563291, 1.00, 0.25
LiveJournal, 2, 16, 1.084, 1.036, 4988264, 4988264, 1.00, 0.50
LiveJournal, 2, 16, 1.070, 1.002, 4477471, 4477471, 1.00, 0.75
LiveJournal, 2, 16, 1.012, 1.170, 4492423, 4492423, 1.00, 1.00
LiveJournal, 2, 16, 1.032, 1.148, 5147261, 5147261, 1.00, 1.50
LiveJournal, 2, 16, 1.026, 1.140, 4780358, 4780358, 1.00, 2.00
LiveJournal, 2, 16, 1.025, 1.136, 5209514, 5209514, 1.00, 2.50
LiveJournal, 2, 16, 1.088, 1.201, 6793958, 6793958, 1.00, 3.00
LiveJournal, 2, 16, 1.032, 1.053, 5946274, 5946274, 1.00, 3.50
LiveJournal, 2, 16, 1.014, 1.159, 4578354, 4578354, 1.00, 4.00
LiveJournal, 2, 16, 1.020, 1.196, 4432132, 4432132, 1.50, 0.00
LiveJournal, 2, 16, 1.100, 1.075, 5337583, 5337583, 1.50, 0.25
LiveJournal, 2, 16, 1.067, 1.185, 5296207, 5296207, 1.50, 0.50
LiveJournal, 2, 16, 1.014, 1.116, 4967684, 4967684, 1.50, 0.75
LiveJournal, 2, 16, 1.007, 1.138, 4984369, 4984369, 1.50, 1.00
LiveJournal, 2, 16, 1.070, 1.040, 4156092, 4156092, 1.50, 1.50
LiveJournal, 2, 16, 1.021, 1.118, 5803807, 5803807, 1.50, 2.00
LiveJournal, 2, 16, 1.033, 1.115, 6168068, 6168068, 1.50, 2.50
LiveJournal, 2, 16, 1.029, 1.198, 5350013, 5350013, 1.50, 3.00
LiveJournal, 2, 16, 1.015, 1.120, 5409622, 5409622, 1.50, 3.50
LiveJournal, 2, 16, 1.042, 1.044, 5564151, 5564151, 1.50, 4.00
LiveJournal, 2, 16, 1.016, 1.105, 4829798, 4829798, 2.00, 0.00
LiveJournal, 2, 16, 1.033, 1.130, 5764548, 5764548, 2.00, 0.25
LiveJournal, 2, 16, 1.053, 1.108, 4793905, 4793905, 2.00, 0.50
LiveJournal, 2, 16, 1.006, 1.052, 4216200, 4216200, 2.00, 0.75
LiveJournal, 2, 16, 1.037, 1.174, 4168552, 4168552, 2.00, 1.00
LiveJournal, 2, 16, 1.023, 1.190, 4849718, 4849718, 2.00, 1.50
LiveJournal, 2, 16, 1.083, 1.185, 5929576, 5929576, 2.00, 2.00
LiveJournal, 2, 16, 1.028, 1.192, 4923450, 4923450, 2.00, 2.50
LiveJournal, 2, 16, 1.098, 1.039, 5832088, 5832088, 2.00, 3.00
LiveJournal, 2, 16, 1.030, 1.057, 6839273, 6839273, 2.00, 3.50
LiveJournal, 2, 16, 1.100, 1.020, 5609427, 5609427, 2.00, 4.00
LiveJournal, 2, 16, 1.043, 1.229, 4670085, 4670085, 2.50, 0.00
LiveJournal, 2, 16, 1.040, 1.074, 4914020, 4914020, 2.50, 0.25
LiveJournal, 2, 16, 1.017, 1.166, 4325729, 4325729, 2.50, 0.50
LiveJournal, 2, 16, 1.033, 1.179, 4568586, 4568586, 2.50, 0.75
LiveJournal, 2, 16, 1.067, 1.003, 5152104, 5152104, 2.50, 1.00
LiveJournal, 2, 16, 1.060, 1.180, 5146503, 5146503, 2.50, 1.50
LiveJournal, 2, 16, 1.043, 1.210, 4728240, 4728240, 2.50, 2.00
LiveJournal, 2, 16, 1.039, 1.222, 4895075, 4895075, 2.50, 2.50
LiveJournal, 2, 16, 1.035, 1.215, 4772817, 4772817, 2.50, 3.00
LiveJournal, 2, 16, 1.044, 1.109, 5488965, 5488965, 2.50, 3.50
LiveJournal, 2, 16, 1.048, 1.105, 5143390, 5143390, 2.50, 4.00
LiveJournal, 2, 16, 1.003, 1.195, 5051215, 5051215, 3.00, 0.00
LiveJournal, 2, 16, 1.007, 1.126, 5287177, 5287177, 3.00, 0.25
LiveJournal, 2, 16, 1.007, 1.189, 4440673, 4440673, 3.00, 0.50
LiveJournal, 2, 16, 1.016, 1.145, 5040777, 5040777, 3.00, 0.75
LiveJournal, 2, 16, 1.009, 1.077, 6063833, 6063833, 3.00, 1.00
LiveJournal, 2, 16, 1.027, 1.209, 4480490, 4480490, 3.00, 1.50
LiveJournal, 2, 16, 1.010, 1.158, 4421570, 4421570, 3.00, 2.00
LiveJournal, 2, 16, 1.001, 1.053, 4270546, 4270546, 3.00, 2.50
LiveJournal, 2, 16, 1.029, 1.139, 5429221, 5429221, 3.00, 3.00
LiveJournal, 2, 16, 1.007, 1.041, 4626977, 4626977, 3.00, 3.50
LiveJournal, 2, 16, 1.091, 1.045, 5535436, 5535436, 3.00, 4.00
LiveJournal, 2, 16, 1.053, 1.105, 5459149, 5459149, 3.50, 0.00
LiveJournal, 2, 16, 1.009, 1.185, 4277159, 4277159, 3.50, 0.25
LiveJournal, 2, 16, 1.021, 1.077, 5478889, 5478889, 3.50, 0.50
LiveJournal, 2, 16, 1.100, 1.030, 5594620, 5594620, 3.50, 0.75
LiveJournal, 2, 16, 1.009, 1.027, 4363115, 4363115, 3.50, 1.00
LiveJournal, 2, 16, 1.029, 1.147, 5071523, 5071523, 3.50, 1.50
LiveJournal, 2, 16, 1.044, 1.217, 4635214, 4635214, 3.50, 2.00
LiveJournal, 2, 16, 1.061, 1.001, 5611296, 5611296, 3.50, 2.50
LiveJournal, 2, 16, 1.065, 1.005, 5758134, 5758134, 3.50, 3.00
LiveJournal, 2, 16, 1.066, 1.167, 4693534, 4693534, 3.50, 3.50
LiveJournal, 2, 16, 1.010, 1.070, 5835765, 5835765, 3.50, 4.00
LiveJournal, 2, 16, 1.008, 1.193, 4941353, 4941353, 4.00, 0.00
LiveJournal, 2, 16, 1.038, 1.102, 5891552, 5891552, 4.00, 0.25
LiveJournal, 2, 16, 1.011, 1.174, 4555989, 4555989, 4.00, 0.50
LiveJournal, 2, 16, 1.041, 1.051, 5566294, 5566294, 4.00, 0.75
LiveJournal, 2, 16, 1.093, 1.200, 5653360, 5653360, 4.00, 1.00
LiveJournal, 2, 16, 1.020, 1.209, 4602687, 4602687, 4.00, 1.50
LiveJournal, 2, 16, 1.046, 1.037, 5771389, 5771389, 4.00, 2.00
LiveJournal, 2, 16, 1.013, 1.100, 5114050, 5114050, 4.00, 2.50
LiveJournal, 2, 16, 1.044, 1.113, 5578166, 5578166, 4.00, 3.00
LiveJournal, 2, 16, 1.089, 1.027, 5481184, 5481184, 4.00, 3.50
LiveJournal, 2, 16, 1.016, 1.156, 4411591, 4411591, 4.00, 4.00
LiveJournal, 8, 16, 1.872, 2.780, 17640798, 13454538, 0.00, 0.00
LiveJournal, 8, 16, 1.277, 1.832, 19730730, 11958880, 0.00, 0.25
LiveJournal, 8, 16, 1.327, 1.717, 15117412, 7798747, 0.00, 0.50
LiveJournal, 8, 16, 1.217, 1.767, 21638655, 11466694, 0.00, 0.75
LiveJournal, 8, 16, 1.171, 1.605, 16121582, 7622373, 0.00, 1.00
LiveJournal, 8, 16, 1.116, 1.577, 13041655, 4533407, 0.00, 1.50
LiveJournal, 8, 16, 1.129, 1.548, 12918512, 4607640, 0.00, 2.00
LiveJournal, 8, 16, 1.113, 1.563, 12565317, 3946254, 0.00, 2.50
LiveJournal, 8, 16, 1.102, 1.615, 12157859, 3732075, 0.00, 3.00
LiveJournal, 8, 16, 1.103, 1.696, 12320489, 3569325, 0.00, 3.50
LiveJournal, 8, 16, 1.100, 1.586, 13111228, 4006525, 0.00, 4.00
LiveJournal, 8, 16, 1.213, 1.730, 14631529, 7394823, 0.25, 0.00
LiveJournal, 8, 16, 1.229, 1.915, 22023316, 15327082, 0.25, 0.25
LiveJournal, 8, 16, 1.269, 1.478, 17322214, 6643151, 0.25, 0.50
LiveJournal, 8, 16, 1.124, 1.566, 12924147, 4954091, 0.25, 0.75
LiveJournal, 8, 16, 1.122, 1.541, 12581809, 3830303, 0.25, 1.00
LiveJournal, 8, 16, 1.107, 1.553, 12148784, 3676583, 0.25, 1.50
LiveJournal, 8, 16, 1.103, 1.708, 12993313, 3983592, 0.25, 2.00
LiveJournal, 8, 16, 1.109, 1.622, 12537326, 3788222, 0.25, 2.50
LiveJournal, 8, 16, 1.100, 1.554, 12301801, 3875606, 0.25, 3.00
LiveJournal, 8, 16, 1.101, 1.603, 12088574, 3832187, 0.25, 3.50
LiveJournal, 8, 16, 1.100, 1.761, 12847988, 4036510, 0.25, 4.00
LiveJournal, 8, 16, 1.110, 1.355, 17952856, 6500855, 0.50, 0.00
LiveJournal, 8, 16, 1.161, 1.424, 19852899, 6174072, 0.50, 0.25
LiveJournal, 8, 16, 1.109, 1.500, 13709227, 4219846, 0.50, 0.50
LiveJournal, 8, 16, 1.100, 1.578, 11952506, 4062689, 0.50, 0.75
LiveJournal, 8, 16, 1.107, 1.547, 12565283, 3620431, 0.50, 1.00
LiveJournal, 8, 16, 1.100, 1.607, 12196565, 3693963, 0.50, 1.50
LiveJournal, 8, 16, 1.103, 1.648, 13078960, 3950313, 0.50, 2.00
LiveJournal, 8, 16, 1.100, 1.549, 12644332, 3777282, 0.50, 2.50
LiveJournal, 8, 16, 1.100, 1.617, 12642279, 3717274, 0.50, 3.00
LiveJournal, 8, 16, 1.100, 1.564, 13062285, 4095114, 0.50, 3.50
LiveJournal, 8, 16, 1.096, 1.542, 13222742, 3896768, 0.50, 4.00
LiveJournal, 8, 16, 1.108, 1.451, 20919580, 6802935, 0.75, 0.00
LiveJournal, 8, 16, 1.110, 1.355, 19471461, 5798097, 0.75, 0.25
LiveJournal, 8, 16, 1.100, 1.524, 12301663, 3808533, 0.75, 0.50
LiveJournal, 8, 16, 1.103, 1.632, 13133947, 3988052, 0.75, 0.75
LiveJournal, 8, 16, 1.104, 1.580, 13617029, 4083851, 0.75, 1.00
LiveJournal, 8, 16, 1.100, 1.604, 12661162, 3901179, 0.75, 1.50
LiveJournal, 8, 16, 1.100, 1.592, 13628035, 4277953, 0.75, 2.00
LiveJournal, 8, 16, 1.100, 1.589, 12806299, 4030584, 0.75, 2.50
LiveJournal, 8, 16, 1.100, 1.669, 12403916, 3781972, 0.75, 3.00
LiveJournal, 8, 16, 1.100, 1.612, 12755668, 3965648, 0.75, 3.50
LiveJournal, 8, 16, 1.100, 1.663, 12271848, 3769016, 0.75, 4.00
LiveJournal, 8, 16, 1.100, 1.621, 14079118, 4757928, 1.00, 0.00
LiveJournal, 8, 16, 1.101, 1.514, 16365399, 5333159, 1.00, 0.25
LiveJournal, 8, 16, 1.100, 1.613, 12097849, 4238498, 1.00, 0.50
LiveJournal, 8, 16, 1.100, 1.594, 13115840, 4007543, 1.00, 0.75
LiveJournal, 8, 16, 1.100, 1.599, 12757681, 4020300, 1.00, 1.00
LiveJournal, 8, 16, 1.100, 1.632, 12914020, 3962725, 1.00, 1.50
LiveJournal, 8, 16, 1.100, 1.599, 12164244, 3832073, 1.00, 2.00
LiveJournal, 8, 16, 1.100, 1.652, 12863088, 3959905, 1.00, 2.50
LiveJournal, 8, 16, 1.100, 1.695, 12325098, 3766130, 1.00, 3.00
LiveJournal, 8, 16, 1.100, 1.675, 12461190, 3700656, 1.00, 3.50
LiveJournal, 8, 16, 1.100, 1.679, 12252592, 3717920, 1.00, 4.00
LiveJournal, 8, 16, 1.100, 1.554, 13141761, 4191020, 1.50, 0.00
LiveJournal, 8, 16, 1.100, 1.538, 13612075, 4096608, 1.50, 0.25
LiveJournal, 8, 16, 1.100, 1.536, 14143199, 4261758, 1.50, 0.50
LiveJournal, 8, 16, 1.100, 1.589, 12254465, 3570241, 1.50, 0.75
LiveJournal, 8, 16, 1.100, 1.629, 15712229, 4639669, 1.50, 1.00
LiveJournal, 8, 16, 1.100, 1.637, 12347622, 3779323, 1.50, 1.50
LiveJournal, 8, 16, 1.100, 1.746, 12696325, 4049863, 1.50, 2.00
LiveJournal, 8, 16, 1.100, 1.655, 12053149, 3736395, 1.50, 2.50
LiveJournal, 8, 16, 1.100, 1.715, 12090867, 3710396, 1.50, 3.00
LiveJournal, 8, 16, 1.100, 1.611, 13011633, 3881963, 1.50, 3.50
LiveJournal, 8, 16, 1.100, 1.668, 12040701, 3773539, 1.50, 4.00
LiveJournal, 8, 16, 1.100, 1.578, 14891377, 4687276, 2.00, 0.00
LiveJournal, 8, 16, 1.100, 1.623, 12820743, 4180927, 2.00, 0.25
LiveJournal, 8, 16, 1.100, 1.582, 12857773, 4103129, 2.00, 0.50
LiveJournal, 8, 16, 1.100, 1.582, 14388855, 4738773, 2.00, 0.75
LiveJournal, 8, 16, 1.100, 1.630, 12994442, 3875856, 2.00, 1.00
LiveJournal, 8, 16, 1.100, 1.576, 12902008, 4190322, 2.00, 1.50
LiveJournal, 8, 16, 1.100, 1.685, 12342610, 3682381, 2.00, 2.00
LiveJournal, 8, 16, 1.100, 1.606, 12520258, 3869569, 2.00, 2.50
LiveJournal, 8, 16, 1.100, 1.681, 12602274, 3918891, 2.00, 3.00
LiveJournal, 8, 16, 1.100, 1.616, 12321249, 3767343, 2.00, 3.50
LiveJournal, 8, 16, 1.100, 1.705, 12042986, 3633618, 2.00, 4.00
LiveJournal, 8, 16, 1.100, 1.130, 17143529, 4994017, 2.50, 0.00
LiveJournal, 8, 16, 1.100, 1.625, 11543766, 3586638, 2.50, 0.25
LiveJournal, 8, 16, 1.100, 1.604, 12230285, 3565759, 2.50, 0.50
LiveJournal, 8, 16, 1.100, 1.605, 13591792, 4200496, 2.50, 0.75
LiveJournal, 8, 16, 1.100, 1.605, 13060602, 3925827, 2.50, 1.00
LiveJournal, 8, 16, 1.100, 1.611, 12983662, 3826946, 2.50, 1.50
LiveJournal, 8, 16, 1.100, 1.571, 12263996, 3643018, 2.50, 2.00
LiveJournal, 8, 16, 1.100, 1.632, 12342823, 3731020, 2.50, 2.50
LiveJournal, 8, 16, 1.100, 1.595, 12427159, 3748542, 2.50, 3.00
LiveJournal, 8, 16, 1.100, 1.672, 12825453, 3803882, 2.50, 3.50
LiveJournal, 8, 16, 1.100, 1.621, 12988411, 4182161, 2.50, 4.00
LiveJournal, 8, 16, 1.100, 1.610, 15306948, 4835458, 3.00, 0.00
LiveJournal, 8, 16, 1.100, 1.588, 15299763, 5093470, 3.00, 0.25
LiveJournal, 8, 16, 1.100, 1.600, 12345934, 3678639, 3.00, 0.50
LiveJournal, 8, 16, 1.100, 1.606, 12316392, 3987736, 3.00, 0.75
LiveJournal, 8, 16, 1.100, 1.644, 13712905, 4343323, 3.00, 1.00
LiveJournal, 8, 16, 1.100, 1.613, 12563073, 3789371, 3.00, 1.50
LiveJournal, 8, 16, 1.100, 1.585, 12569013, 3813199, 3.00, 2.00
LiveJournal, 8, 16, 1.100, 1.628, 12076953, 3725824, 3.00, 2.50
LiveJournal, 8, 16, 1.100, 1.683, 12411104, 3984296, 3.00, 3.00
LiveJournal, 8, 16, 1.100, 1.597, 12230425, 3811644, 3.00, 3.50
LiveJournal, 8, 16, 1.100, 1.601, 12411573, 3818907, 3.00, 4.00
LiveJournal, 8, 16, 1.100, 1.570, 13047205, 4550323, 3.50, 0.00
LiveJournal, 8, 16, 1.100, 1.674, 14278839, 4596433, 3.50, 0.25
LiveJournal, 8, 16, 1.100, 1.603, 12523918, 4262003, 3.50, 0.50
LiveJournal, 8, 16, 1.100, 1.695, 12966916, 4246439, 3.50, 0.75
LiveJournal, 8, 16, 1.100, 1.673, 15879973, 4725627, 3.50, 1.00
LiveJournal, 8, 16, 1.100, 1.619, 13579433, 4160828, 3.50, 1.50
LiveJournal, 8, 16, 1.100, 1.100, 17249911, 4946587, 3.50, 2.00
LiveJournal, 8, 16, 1.100, 1.628, 13456568, 4081817, 3.50, 2.50
LiveJournal, 8, 16, 1.059, 1.610, 12404026, 3931915, 3.50, 3.00
LiveJournal, 8, 16, 1.100, 1.629, 11852756, 3694632, 3.50, 3.50
LiveJournal, 8, 16, 1.100, 1.610, 12902519, 4013217, 3.50, 4.00
LiveJournal, 8, 16, 1.100, 1.683, 16034600, 5300971, 4.00, 0.00
LiveJournal, 8, 16, 1.100, 1.623, 13911790, 4213421, 4.00, 0.25
LiveJournal, 8, 16, 1.100, 1.595, 15658590, 5233810, 4.00, 0.50
LiveJournal, 8, 16, 1.100, 1.704, 14463587, 4687464, 4.00, 0.75
LiveJournal, 8, 16, 1.100, 1.693, 13277689, 4434905, 4.00, 1.00
LiveJournal, 8, 16, 1.100, 1.654, 12706733, 3988203, 4.00, 1.50
LiveJournal, 8, 16, 1.100, 1.681, 12892922, 4156762, 4.00, 2.00
LiveJournal, 8, 16, 1.100, 1.592, 11985959, 3839290, 4.00, 2.50
LiveJournal, 8, 16, 1.100, 1.685, 12451204, 3858737, 4.00, 3.00
LiveJournal, 8, 16, 1.100, 1.602, 12592303, 3876263, 4.00, 3.50
LiveJournal, 8, 16, 1.100, 1.667, 12581612, 3726182, 4.00, 4.00
LiveJournal, 32, 16, 1.458, 2.766, 24516520, 5097500, 0.00, 0.00
LiveJournal, 32, 16, 1.499, 2.354, 20960175, 3614605, 0.00, 0.25
LiveJournal, 32, 16, 1.710, 3.414, 21178764, 3680880, 0.00, 0.50
LiveJournal, 32, 16, 1.426, 2.461, 21415448, 3336473, 0.00, 0.75
LiveJournal, 32, 16, 1.451, 2.361, 21209863, 3188472, 0.00, 1.00
LiveJournal, 32, 16, 1.240, 1.328, 21627296, 2241537, 0.00, 1.50
LiveJournal, 32, 16, 1.173, 1.136, 21564879, 2161154, 0.00, 2.00
LiveJournal, 32, 16, 1.136, 1.136, 21795634, 1879069, 0.00, 2.50
LiveJournal, 32, 16, 1.225, 1.132, 21930461, 2112955, 0.00, 3.00
LiveJournal, 32, 16, 1.114, 1.237, 22738405, 1939960, 0.00, 3.50
LiveJournal, 32, 16, 1.104, 1.113, 22896512, 2013741, 0.00, 4.00
LiveJournal, 32, 16, 1.189, 3.105, 23182475, 5473180, 0.25, 0.00
LiveJournal, 32, 16, 1.262, 2.619, 27863328, 4142031, 0.25, 0.25
LiveJournal, 32, 16, 1.343, 2.406, 22449580, 3297847, 0.25, 0.50
LiveJournal, 32, 16, 1.180, 1.347, 20716759, 2106760, 0.25, 0.75
LiveJournal, 32, 16, 1.166, 1.197, 22121807, 2332538, 0.25, 1.00
LiveJournal, 32, 16, 1.146, 1.140, 22888884, 2237593, 0.25, 1.50
LiveJournal, 32, 16, 1.115, 1.156, 23192869, 2071555, 0.25, 2.00
LiveJournal, 32, 16, 1.103, 1.243, 24214867, 2128185, 0.25, 2.50
LiveJournal, 32, 16, 1.113, 1.120, 23575018, 2108542, 0.25, 3.00
LiveJournal, 32, 16, 1.101, 1.106, 23009059, 2062754, 0.25, 3.50
LiveJournal, 32, 16, 1.101, 1.156, 22602171, 1954763, 0.25, 4.00
LiveJournal, 32, 16, 1.158, 1.899, 22098423, 2582422, 0.50, 0.00
LiveJournal, 32, 16, 1.125, 2.044, 22070857, 3188850, 0.50, 0.25
LiveJournal, 32, 16, 1.123, 1.383, 20833319, 2268937, 0.50, 0.50
LiveJournal, 32, 16, 1.111, 1.283, 22498536, 2196303, 0.50, 0.75
LiveJournal, 32, 16, 1.111, 1.125, 24105141, 2246983, 0.50, 1.00
LiveJournal, 32, 16, 1.104, 1.102, 24241299, 1942066, 0.50, 1.50
LiveJournal, 32, 16, 1.101, 1.099, 23803279, 2123688, 0.50, 2.00
LiveJournal, 32, 16, 1.101, 1.131, 23133979, 2274859, 0.50, 2.50
LiveJournal, 32, 16, 1.101, 1.116, 24034246, 2114062, 0.50, 3.00
LiveJournal, 32, 16, 1.100, 1.122, 22862906, 2022885, 0.50, 3.50
LiveJournal, 32, 16, 1.100, 1.108, 22725764, 2154382, 0.50, 4.00
LiveJournal, 32, 16, 1.105, 1.266, 39582517, 3097306, 0.75, 0.00
LiveJournal, 32, 16, 1.108, 1.191, 27683016, 2297456, 0.75, 0.25
LiveJournal, 32, 16, 1.101, 1.143, 27011118, 2512793, 0.75, 0.50
LiveJournal, 32, 16, 1.100, 1.175, 32639788, 2594975, 0.75, 0.75
LiveJournal, 32, 16, 1.101, 1.097, 23140067, 2158811, 0.75, 1.00
LiveJournal, 32, 16, 1.100, 1.167, 25370666, 2246556, 0.75, 1.50
LiveJournal, 32, 16, 1.100, 1.095, 22279590, 2073464, 0.75, 2.00
LiveJournal, 32, 16, 1.100, 1.112, 24625235, 2001379, 0.75, 2.50
LiveJournal, 32, 16, 1.100, 1.148, 22963534, 1976323, 0.75, 3.00
LiveJournal, 32, 16, 1.100, 1.102, 22971930, 2065763, 0.75, 3.50
LiveJournal, 32, 16, 1.100, 1.126, 22695505, 2218678, 0.75, 4.00
LiveJournal, 32, 16, 1.108, 1.201, 39463833, 3052429, 1.00, 0.00
LiveJournal, 32, 16, 1.100, 1.150, 26910816, 2266590, 1.00, 0.25
LiveJournal, 32, 16, 1.100, 1.185, 23357316, 2126156, 1.00, 0.50
LiveJournal, 32, 16, 1.100, 1.116, 35450327, 2789421, 1.00, 0.75
LiveJournal, 32, 16, 1.100, 1.183, 26838087, 2118005, 1.00, 1.00
LiveJournal, 32, 16, 1.100, 1.119, 24212874, 2039217, 1.00, 1.50
LiveJournal, 32, 16, 1.100, 1.169, 23814299, 2072763, 1.00, 2.00
LiveJournal, 32, 16, 1.100, 1.095, 22605992, 2257859, 1.00, 2.50
LiveJournal, 32, 16, 1.100, 1.279, 23987935, 2015011, 1.00, 3.00
LiveJournal, 32, 16, 1.100, 1.116, 23421604, 1913266, 1.00, 3.50
LiveJournal, 32, 16, 1.100, 1.122, 23988780, 2198876, 1.00, 4.00
LiveJournal, 32, 16, 1.100, 1.243, 25576180, 2273987, 1.50, 0.00
LiveJournal, 32, 16, 1.100, 1.159, 26186692, 2139683, 1.50, 0.25
LiveJournal, 32, 16, 1.100, 1.158, 26335622, 2162665, 1.50, 0.50
LiveJournal, 32, 16, 1.100, 1.114, 23151727, 2350241, 1.50, 0.75
LiveJournal, 32, 16, 1.100, 1.105, 24568075, 2085960, 1.50, 1.00
LiveJournal, 32, 16, 1.100, 1.136, 24618833, 2089953, 1.50, 1.50
LiveJournal, 32, 16, 1.100, 1.108, 23977631, 2022995, 1.50, 2.00
LiveJournal, 32, 16, 1.100, 1.097, 22638265, 2075780, 1.50, 2.50
LiveJournal, 32, 16, 1.100, 1.244, 22609577, 1906495, 1.50, 3.00
LiveJournal, 32, 16, 1.100, 1.099, 22382264, 2025206, 1.50, 3.50
LiveJournal, 32, 16, 1.100, 1.113, 22393733, 2014056, 1.50, 4.00
LiveJournal, 32, 16, 1.100, 1.113, 28785859, 2327745, 2.00, 0.00
LiveJournal, 32, 16, 1.100, 1.164, 25788782, 2211219, 2.00, 0.25
LiveJournal, 32, 16, 1.100, 1.210, 24871124, 2211493, 2.00, 0.50
LiveJournal, 32, 16, 1.100, 1.119, 31165938, 2399747, 2.00, 0.75
LiveJournal, 32, 16, 1.100, 1.097, 22862696, 2193244, 2.00, 1.00
LiveJournal, 32, 16, 1.100, 1.104, 23904819, 2272472, 2.00, 1.50
LiveJournal, 32, 16, 1.100, 1.106, 22822836, 1997466, 2.00, 2.00
LiveJournal, 32, 16, 1.100, 1.160, 23339011, 1949507, 2.00, 2.50
LiveJournal, 32, 16, 1.100, 1.217, 23418113, 1884011, 2.00, 3.00
LiveJournal, 32, 16, 1.100, 1.131, 22118993, 2216796, 2.00, 3.50
LiveJournal, 32, 16, 1.100, 1.117, 23083482, 2036094, 2.00, 4.00
LiveJournal, 32, 16, 1.100, 1.107, 23235726, 2261277, 2.50, 0.00
LiveJournal, 32, 16, 1.100, 1.154, 24661321, 2444502, 2.50, 0.25
LiveJournal, 32, 16, 1.100, 1.158, 24112045, 2165119, 2.50, 0.50
LiveJournal, 32, 16, 1.100, 1.180, 29000674, 2263994, 2.50, 0.75
LiveJournal, 32, 16, 1.100, 1.128, 26854721, 2261929, 2.50, 1.00
LiveJournal, 32, 16, 1.100, 1.111, 25143064, 2173871, 2.50, 1.50
LiveJournal, 32, 16, 1.100, 1.100, 22204591, 2268490, 2.50, 2.00
LiveJournal, 32, 16, 1.100, 1.259, 23887369, 1972892, 2.50, 2.50
LiveJournal, 32, 16, 1.100, 1.279, 22811642, 1904786, 2.50, 3.00
LiveJournal, 32, 16, 1.100, 1.125, 23108485, 1926991, 2.50, 3.50
LiveJournal, 32, 16, 1.100, 1.126, 23114389, 1907313, 2.50, 4.00
LiveJournal, 32, 16, 1.100, 1.165, 25406503, 2310760, 3.00, 0.00
LiveJournal, 32, 16, 1.100, 1.203, 24000006, 1903702, 3.00, 0.25
LiveJournal, 32, 16, 1.100, 1.196, 27417155, 2134799, 3.00, 0.50
LiveJournal, 32, 16, 1.100, 1.203, 26571860, 2359762, 3.00, 0.75
LiveJournal, 32, 16, 1.100, 1.110, 28553471, 2260017, 3.00, 1.00
LiveJournal, 32, 16, 1.100, 1.119, 26841102, 2133661, 3.00, 1.50
LiveJournal, 32, 16, 1.100, 1.155, 25487688, 2036277, 3.00, 2.00
LiveJournal, 32, 16, 1.100, 1.159, 25817281, 2203957, 3.00, 2.50
LiveJournal, 32, 16, 1.100, 1.170, 24025221, 2078613, 3.00, 3.00
LiveJournal, 32, 16, 1.100, 1.160, 24292253, 1942943, 3.00, 3.50
LiveJournal, 32, 16, 1.100, 1.167, 23445364, 1899186, 3.00, 4.00
LiveJournal, 32, 16, 1.100, 1.137, 23850722, 2360498, 3.50, 0.00
LiveJournal, 32, 16, 1.100, 1.171, 25525120, 2090076, 3.50, 0.25
LiveJournal, 32, 16, 1.100, 1.163, 32725914, 2491495, 3.50, 0.50
LiveJournal, 32, 16, 1.100, 1.120, 24835157, 2173375, 3.50, 0.75
LiveJournal, 32, 16, 1.100, 1.202, 25901465, 2128320, 3.50, 1.00
LiveJournal, 32, 16, 1.100, 1.195, 25170211, 2217841, 3.50, 1.50
LiveJournal, 32, 16, 1.100, 1.134, 24959381, 2136824, 3.50, 2.00
LiveJournal, 32, 16, 1.100, 1.191, 24739006, 2067163, 3.50, 2.50
LiveJournal, 32, 16, 1.100, 1.215, 23434070, 1868325, 3.50, 3.00
LiveJournal, 32, 16, 1.100, 1.294, 23155933, 1886938, 3.50, 3.50
LiveJournal, 32, 16, 1.100, 1.147, 24046922, 1974697, 3.50, 4.00
LiveJournal, 32, 16, 1.100, 1.226, 28155289, 2303913, 4.00, 0.00
LiveJournal, 32, 16, 1.100, 1.294, 25172243, 2066679, 4.00, 0.25
LiveJournal, 32, 16, 1.100, 1.135, 27379563, 2245348, 4.00, 0.50
LiveJournal, 32, 16, 1.100, 1.147, 30059749, 2270673, 4.00, 0.75
LiveJournal, 32, 16, 1.100, 1.120, 25316557, 2109522, 4.00, 1.00
LiveJournal, 32, 16, 1.100, 1.130, 25356734, 2164001, 4.00, 1.50
LiveJournal, 32, 16, 1.100, 1.316, 24804537, 2123115, 4.00, 2.00
LiveJournal, 32, 16, 1.100, 1.175, 23166161, 1909623, 4.00, 2.50
LiveJournal, 32, 16, 1.100, 1.158, 23354277, 1956423, 4.00, 3.00
LiveJournal, 32, 16, 1.100, 1.221, 23439731, 1934943, 4.00, 3.50
LiveJournal, 32, 16, 1.100, 1.096, 22921766, 1899990, 4.00, 4.00
LiveJournal, 128, 16, 1.700, 6.364, 27417943, 4391294, 0.00, 0.00
LiveJournal, 128, 16, 1.649, 6.102, 25563894, 3678248, 0.00, 0.25
LiveJournal, 128, 16, 1.535, 5.049, 24866078, 3019264, 0.00, 0.50
LiveJournal, 128, 16, 1.447, 3.190, 24790784, 1866482, 0.00, 0.75
LiveJournal, 128, 16, 1.296, 2.872, 24986057, 1476842, 0.00, 1.00
LiveJournal, 128, 16, 1.230, 1.689, 24611119, 855284, 0.00, 1.50
LiveJournal, 128, 16, 1.223, 1.434, 25383991, 740452, 0.00, 2.00
LiveJournal, 128, 16, 1.304, 1.335, 26306022, 750762, 0.00, 2.50
LiveJournal, 128, 16, 1.262, 1.505, 26395391, 748748, 0.00, 3.00
LiveJournal, 128, 16, 1.156, 1.413, 25483715, 846572, 0.00, 3.50
LiveJournal, 128, 16, 1.168, 1.447, 26779033, 711857, 0.00, 4.00
LiveJournal, 128, 16, 1.240, 3.817, 28091524, 2739778, 0.25, 0.00
LiveJournal, 128, 16, 1.248, 3.061, 25692190, 1808409, 0.25, 0.25
LiveJournal, 128, 16, 1.210, 2.534, 25586466, 1369762, 0.25, 0.50
LiveJournal, 128, 16, 1.230, 1.899, 24504723, 1173343, 0.25, 0.75
LiveJournal, 128, 16, 1.218, 1.395, 25093169, 834592, 0.25, 1.00
LiveJournal, 128, 16, 1.180, 1.301, 28993020, 834926, 0.25, 1.50
LiveJournal, 128, 16, 1.133, 1.597, 27903900, 696566, 0.25, 2.00
LiveJournal, 128, 16, 1.109, 1.375, 29964836, 768128, 0.25, 2.50
LiveJournal, 128, 16, 1.111, 1.350, 29996476, 707776, 0.25, 3.00
LiveJournal, 128, 16, 1.112, 1.300, 27623707, 719333, 0.25, 3.50
LiveJournal, 128, 16, 1.103, 1.486, 28232899, 684894, 0.25, 4.00
LiveJournal, 128, 16, 1.172, 2.082, 25898936, 1153007, 0.50, 0.00
LiveJournal, 128, 16, 1.173, 1.880, 24731231, 1082425, 0.50, 0.25
LiveJournal, 128, 16, 1.142, 1.485, 25159039, 844982, 0.50, 0.50
LiveJournal, 128, 16, 1.116, 1.358, 28863394, 790372, 0.50, 0.75
LiveJournal, 128, 16, 1.107, 1.290, 35164468, 844621, 0.50, 1.00
LiveJournal, 128, 16, 1.103, 1.227, 35543425, 847509, 0.50, 1.50
LiveJournal, 128, 16, 1.103, 1.267, 31253133, 784025, 0.50, 2.00
LiveJournal, 128, 16, 1.101, 1.263, 30704620, 757021, 0.50, 2.50
LiveJournal, 128, 16, 1.101, 1.239, 29786724, 716056, 0.50, 3.00
LiveJournal, 128, 16, 1.100, 1.601, 28779222, 646975, 0.50, 3.50
LiveJournal, 128, 16, 1.100, 1.690, 28709951, 684958, 0.50, 4.00
LiveJournal, 128, 16, 1.115, 1.511, 26163617, 872244, 0.75, 0.00
LiveJournal, 128, 16, 1.108, 1.502, 26219067, 802091, 0.75, 0.25
LiveJournal, 128, 16, 1.101, 1.340, 28655705, 784533, 0.75, 0.50
LiveJournal, 128, 16, 1.101, 1.239, 36946601, 807160, 0.75, 0.75
LiveJournal, 128, 16, 1.101, 1.439, 29079555, 743327, 0.75, 1.00
LiveJournal, 128, 16, 1.101, 1.356, 29302499, 715256, 0.75, 1.50
LiveJournal, 128, 16, 1.100, 1.680, 29648804, 682161, 0.75, 2.00
LiveJournal, 128, 16, 1.100, 1.584, 30259663, 684515, 0.75, 2.50
LiveJournal, 128, 16, 1.100, 1.400, 28457206, 688845, 0.75, 3.00
LiveJournal, 128, 16, 1.100, 1.275, 27804844, 686979, 0.75, 3.50
LiveJournal, 128, 16, 1.100, 1.675, 27689056, 647093, 0.75, 4.00
LiveJournal, 128, 16, 1.100, 1.717, 28183886, 774495, 1.00, 0.00
LiveJournal, 128, 16, 1.100, 1.584, 28248870, 749469, 1.00, 0.25
LiveJournal, 128, 16, 1.100, 1.266, 32009520, 790995, 1.00, 0.50
LiveJournal, 128, 16, 1.100, 1.395, 28795376, 755285, 1.00, 0.75
LiveJournal, 128, 16, 1.100, 1.631, 29109362, 709728, 1.00, 1.00
LiveJournal, 128, 16, 1.100, 1.305, 29729285, 744454, 1.00, 1.50
LiveJournal, 128, 16, 1.100, 1.293, 31070327, 732053, 1.00, 2.00
LiveJournal, 128, 16, 1.100, 1.525, 28391646, 679983, 1.00, 2.50
LiveJournal, 128, 16, 1.100, 1.352, 28589667, 699505, 1.00, 3.00
LiveJournal, 128, 16, 1.100, 1.620, 28529227, 666564, 1.00, 3.50
LiveJournal, 128, 16, 1.100, 1.748, 28412711, 660711, 1.00, 4.00
LiveJournal, 128, 16, 1.100, 1.515, 30285552, 743357, 1.50, 0.00
LiveJournal, 128, 16, 1.100, 1.602, 28155501, 750035, 1.50, 0.25
LiveJournal, 128, 16, 1.100, 1.267, 35224947, 800601, 1.50, 0.50
LiveJournal, 128, 16, 1.100, 1.331, 32174047, 756545, 1.50, 0.75
LiveJournal, 128, 16, 1.100, 1.364, 28182622, 725355, 1.50, 1.00
LiveJournal, 128, 16, 1.100, 1.329, 28216021, 695468, 1.50, 1.50
LiveJournal, 128, 16, 1.100, 1.524, 30950520, 679248, 1.50, 2.00
LiveJournal, 128, 16, 1.100, 1.682, 30278184, 661418, 1.50, 2.50
LiveJournal, 128, 16, 1.100, 1.352, 30636128, 692162, 1.50, 3.00
LiveJournal, 128, 16, 1.100, 1.426, 28892969, 677064, 1.50, 3.50
LiveJournal, 128, 16, 1.100, 1.425, 28737551, 676149, 1.50, 4.00
LiveJournal, 128, 16, 1.100, 1.384, 32174120, 749154, 2.00, 0.00
LiveJournal, 128, 16, 1.100, 1.653, 28859204, 695064, 2.00, 0.25
LiveJournal, 128, 16, 1.100, 1.460, 31298571, 687114, 2.00, 0.50
LiveJournal, 128, 16, 1.100, 1.315, 31642488, 739526, 2.00, 0.75
LiveJournal, 128, 16, 1.100, 1.289, 29660582, 710892, 2.00, 1.00
LiveJournal, 128, 16, 1.100, 1.323, 31294415, 712828, 2.00, 1.50
LiveJournal, 128, 16, 1.100, 1.966, 30089694, 665676, 2.00, 2.00
LiveJournal, 128, 16, 1.100, 1.260, 29864543, 694092, 2.00, 2.50
LiveJournal, 128, 16, 1.100, 1.293, 30394232, 716307, 2.00, 3.00
LiveJournal, 128, 16, 1.100, 1.374, 28119050, 671267, 2.00, 3.50
LiveJournal, 128, 16, 1.100, 1.346, 30938578, 696941, 2.00, 4.00
LiveJournal, 128, 16, 1.100, 1.558, 29668967, 677527, 2.50, 0.00
LiveJournal, 128, 16, 1.100, 1.556, 29444819, 678966, 2.50, 0.25
LiveJournal, 128, 16, 1.100, 1.350, 30422792, 724394, 2.50, 0.50
LiveJournal, 128, 16, 1.100, 1.756, 30862831, 672461, 2.50, 0.75
LiveJournal, 128, 16, 1.100, 1.604, 30957757, 678313, 2.50, 1.00
LiveJournal, 128, 16, 1.100, 1.284, 29443664, 713533, 2.50, 1.50
LiveJournal, 128, 16, 1.100, 1.527, 29271543, 682383, 2.50, 2.00
LiveJournal, 128, 16, 1.100, 1.381, 29842615, 685326, 2.50, 2.50
LiveJournal, 128, 16, 1.100, 1.426, 29219161, 696599, 2.50, 3.00
LiveJournal, 128, 16, 1.100, 1.370, 29535758, 675965, 2.50, 3.50
LiveJournal, 128, 16, 1.100, 1.318, 28292930, 700194, 2.50, 4.00
LiveJournal, 128, 16, 1.100, 1.301, 32423342, 754252, 3.00, 0.00
LiveJournal, 128, 16, 1.100, 1.525, 30260579, 694715, 3.00, 0.25
LiveJournal, 128, 16, 1.100, 1.544, 31010561, 691252, 3.00, 0.50
LiveJournal, 128, 16, 1.100, 1.473, 31182276, 683677, 3.00, 0.75
LiveJournal, 128, 16, 1.100, 1.401, 31280152, 695506, 3.00, 1.00
LiveJournal, 128, 16, 1.100, 1.741, 29958218, 654390, 3.00, 1.50
LiveJournal, 128, 16, 1.100, 1.295, 32142496, 723091, 3.00, 2.00
LiveJournal, 128, 16, 1.100, 1.515, 30471806, 661574, 3.00, 2.50
LiveJournal, 128, 16, 1.100, 1.314, 29161050, 690598, 3.00, 3.00
LiveJournal, 128, 16, 1.100, 1.348, 28957973, 694822, 3.00, 3.50
LiveJournal, 128, 16, 1.100, 1.533, 28131203, 673644, 3.00, 4.00
LiveJournal, 128, 16, 1.100, 1.969, 27108360, 677821, 3.50, 0.00
LiveJournal, 128, 16, 1.100, 1.431, 30123987, 689634, 3.50, 0.25
LiveJournal, 128, 16, 1.100, 1.505, 32020779, 713335, 3.50, 0.50
LiveJournal, 128, 16, 1.100, 1.798, 31932996, 685975, 3.50, 0.75
LiveJournal, 128, 16, 1.100, 1.456, 25779245, 749377, 3.50, 1.00
LiveJournal, 128, 16, 1.100, 1.651, 30444240, 667618, 3.50, 1.50
LiveJournal, 128, 16, 1.100, 1.338, 31764295, 711397, 3.50, 2.00
LiveJournal, 128, 16, 1.100, 1.403, 29042903, 682041, 3.50, 2.50
LiveJournal, 128, 16, 1.100, 1.578, 28946464, 684591, 3.50, 3.00
LiveJournal, 128, 16, 1.100, 1.641, 29527268, 681379, 3.50, 3.50
LiveJournal, 128, 16, 1.100, 1.589, 29418727, 712448, 3.50, 4.00
LiveJournal, 128, 16, 1.100, 1.369, 25651874, 782739, 4.00, 0.00
LiveJournal, 128, 16, 1.100, 1.651, 30664141, 673429, 4.00, 0.25
LiveJournal, 128, 16, 1.100, 1.577, 31755507, 700100, 4.00, 0.50
LiveJournal, 128, 16, 1.100, 1.545, 31344780, 700354, 4.00, 0.75
LiveJournal, 128, 16, 1.100, 1.441, 30880223, 687551, 4.00, 1.00
LiveJournal, 128, 16, 1.100, 1.674, 30121843, 685489, 4.00, 1.50
LiveJournal, 128, 16, 1.100, 1.283, 28575358, 695983, 4.00, 2.00
LiveJournal, 128, 16, 1.100, 1.664, 30298234, 689311, 4.00, 2.50
LiveJournal, 128, 16, 1.100, 1.756, 28796983, 693844, 4.00, 3.00
LiveJournal, 128, 16, 1.100, 1.375, 30284827, 702266, 4.00, 3.50
LiveJournal, 128, 16, 1.100, 1.663, 28443697, 715190, 4.00, 4.00
uk-2002, 2, 16, 1.086, 1.287, 1692995, 1692995, 0.00, 0.00
uk-2002, 2, 16, 1.010, 1.274, 1328404, 1328404, 0.00, 0.25
uk-2002, 2, 16, 1.007, 1.060, 1975957, 1975957, 0.00, 0.50
uk-2002, 2, 16, 1.027, 1.208, 1310732, 1310732, 0.00, 0.75
uk-2002, 2, 16, 1.002, 1.226, 1405609, 1405609, 0.00, 1.00
uk-2002, 2, 16, 1.008, 1.141, 1894242, 1894242, 0.00, 1.50
uk-2002, 2, 16, 1.000, 1.087, 1812592, 1812592, 0.00, 2.00
uk-2002, 2, 16, 1.013, 1.053, 2119567, 2119567, 0.00, 2.50
uk-2002, 2, 16, 1.028, 1.084, 1931677, 1931677, 0.00, 3.00
uk-2002, 2, 16, 1.029, 1.082, 1928456, 1928456, 0.00, 3.50
uk-2002, 2, 16, 1.021, 1.076, 1908031, 1908031, 0.00, 4.00
uk-2002, 2, 16, 1.003, 1.252, 1903482, 1903482, 0.25, 0.00
uk-2002, 2, 16, 1.005, 1.286, 953898, 953898, 0.25, 0.25
uk-2002, 2, 16, 1.010, 1.204, 1572215, 1572215, 0.25, 0.50
uk-2002, 2, 16, 1.009, 1.209, 1379105, 1379105, 0.25, 0.75
uk-2002, 2, 16, 1.008, 1.254, 1991024, 1991024, 0.25, 1.00
uk-2002, 2, 16, 1.018, 1.082, 2724031, 2724031, 0.25, 1.50
uk-2002, 2, 16, 1.003, 1.099, 1895695, 1895695, 0.25, 2.00
uk-2002, 2, 16, 1.012, 1.040, 2275569, 2275569, 0.25, 2.50
uk-2002, 2, 16, 1.018, 1.018, 1725220, 1725220, 0.25, 3.00
uk-2002, 2, 16, 1.022, 1.074, 1746161, 1746161, 0.25, 3.50
uk-2002, 2, 16, 1.023, 1.116, 1962593, 1962593, 0.25, 4.00
uk-2002, 2, 16, 1.008, 1.253, 1246904, 1246904, 0.50, 0.00
uk-2002, 2, 16, 1.007, 1.191, 1559507, 1559507, 0.50, 0.25
uk-2002, 2, 16, 1.021, 1.259, 1367326, 1367326, 0.50, 0.50
uk-2002, 2, 16, 1.026, 1.283, 1298710, 1298710, 0.50, 0.75
uk-2002, 2, 16, 1.005, 1.207, 1608851, 1608851, 0.50, 1.00
uk-2002, 2, 16, 1.018, 1.072, 2402938, 2402938, 0.50, 1.50
uk-2002, 2, 16, 1.021, 1.038, 2688461, 2688461, 0.50, 2.00
uk-2002, 2, 16, 1.010, 1.023, 1715495, 1715495, 0.50, 2.50
uk-2002, 2, 16, 1.013, 1.041, 1829127, 1829127, 0.50, 3.00
uk-2002, 2, 16, 1.017, 1.096, 2142879, 2142879, 0.50, 3.50
uk-2002, 2, 16, 1.021, 1.063, 1957709, 1957709, 0.50, 4.00
uk-2002, 2, 16, 1.019, 1.249, 1280635, 1280635, 0.75, 0.00
uk-2002, 2, 16, 1.021, 1.240, 1316367, 1316367, 0.75, 0.25
uk-2002, 2, 16, 1.021, 1.235, 1194470, 1194470, 0.75, 0.50
uk-2002, 2, 16, 1.014, 1.116, 2769846, 2769846, 0.75, 0.75
uk-2002, 2, 16, 1.000, 1.239, 1825744, 1825744, 0.75, 1.00
uk-2002, 2, 16, 1.006, 1.006, 2872522, 2872522, 0.75, 1.50
uk-2002, 2, 16, 1.001, 1.002, 2444448, 2444448, 0.75, 2.00
uk-2002, 2, 16, 1.015, 1.057, 1792837, 1792837, 0.75, 2.50
uk-2002, 2, 16, 1.016, 1.055, 1875065, 1875065, 0.75, 3.00
uk-2002, 2, 16, 1.014, 1.072, 1827219, 1827219, 0.75, 3.50
uk-2002, 2, 16, 1.012, 1.098, 1848816, 1848816, 0.75, 4.00
uk-2002, 2, 16, 1.026, 1.372, 1269114, 1269114, 1.00, 0.00
uk-2002, 2, 16, 1.033, 1.245, 945966, 945966, 1.00, 0.25
uk-2002, 2, 16, 1.034, 1.300, 1364167, 1364167, 1.00, 0.50
uk-2002, 2, 16, 1.026, 1.241, 1587055, 1587055, 1.00, 0.75
uk-2002, 2, 16, 1.008, 1.223, 1597281, 1597281, 1.00, 1.00
uk-2002, 2, 16, 1.004, 1.129, 1914237, 1914237, 1.00, 1.50
uk-2002, 2, 16, 1.017, 1.040, 1875192, 1875192, 1.00, 2.00
uk-2002, 2, 16, 1.023, 1.038, 2193300, 2193300, 1.00, 2.50
uk-2002, 2, 16, 1.024, 1.057, 1592675, 1592675, 1.00, 3.00
uk-2002, 2, 16, 1.017, 1.049, 2205643, 2205643, 1.00, 3.50
uk-2002, 2, 16, 1.030, 1.102, 1932201, 1932201, 1.00, 4.00
uk-2002, 2, 16, 1.018, 1.225, 2394674, 2394674, 1.50, 0.00
uk-2002, 2, 16, 1.025, 1.255, 1286644, 1286644, 1.50, 0.25
uk-2002, 2, 16, 1.023, 1.194, 1206269, 1206269, 1.50, 0.50
uk-2002, 2, 16, 1.016, 1.303, 1298645, 1298645, 1.50, 0.75
uk-2002, 2, 16, 1.030, 1.286, 1176315, 1176315, 1.50, 1.00
uk-2002, 2, 16, 1.013, 1.127, 2134318, 2134318, 1.50, 1.50
uk-2002, 2, 16, 1.018, 1.005, 2481168, 2481168, 1.50, 2.00
uk-2002, 2, 16, 1.022, 1.043, 1949886, 1949886, 1.50, 2.50
uk-2002, 2, 16, 1.027, 1.089, 1846630, 1846630, 1.50, 3.00
uk-2002, 2, 16, 1.013, 1.051, 1620338, 1620338, 1.50, 3.50
uk-2002, 2, 16, 1.015, 1.061, 1794869, 1794869, 1.50, 4.00
uk-2002, 2, 16, 1.011, 1.209, 2198934, 2198934, 2.00, 0.00
uk-2002, 2, 16, 1.005, 1.030, 1818597, 1818597, 2.00, 0.25
uk-2002, 2, 16, 1.028, 1.241, 1127278, 1127278, 2.00, 0.50
uk-2002, 2, 16, 1.029, 1.266, 1617934, 1617934, 2.00, 0.75
uk-2002, 2, 16, 1.001, 1.217, 1587771, 1587771, 2.00, 1.00
uk-2002, 2, 16, 1.013, 1.094, 2132459, 2132459, 2.00, 1.50
uk-2002, 2, 16, 1.000, 1.045, 1890350, 1890350, 2.00, 2.00
uk-2002, 2, 16, 1.010, 1.043, 2079044, 2079044, 2.00, 2.50
uk-2002, 2, 16, 1.015, 1.009, 1514995, 1514995, 2.00, 3.00
uk-2002, 2, 16, 1.028, 1.086, 1887439, 1887439, 2.00, 3.50
uk-2002, 2, 16, 1.014, 1.062, 1787200, 1787200, 2.00, 4.00
uk-2002, 2, 16, 1.012, 1.287, 1400395, 1400395, 2.50, 0.00
uk-2002, 2, 16, 1.040, 1.302, 1065483, 1065483, 2.50, 0.25
uk-2002, 2, 16, 1.007, 1.292, 1293658, 1293658, 2.50, 0.50
uk-2002, 2, 16, 1.004, 1.110, 2585656, 2585656, 2.50, 0.75
uk-2002, 2, 16, 1.002, 1.197, 2137625, 2137625, 2.50, 1.00
uk-2002, 2, 16, 1.007, 1.158, 1681144, 1681144, 2.50, 1.50
uk-2002, 2, 16, 1.008, 1.003, 2401399, 2401399, 2.50, 2.00
uk-2002, 2, 16, 1.023, 1.013, 1670770, 1670770, 2.50, 2.50
uk-2002, 2, 16, 1.026, 1.109, 1939371, 1939371, 2.50, 3.00
uk-2002, 2, 16, 1.017, 1.087, 1662969, 1662969, 2.50, 3.50
uk-2002, 2, 16, 1.020, 1.131, 1940835, 1940835, 2.50, 4.00
uk-2002, 2, 16, 1.035, 1.325, 1169940, 1169940, 3.00, 0.00
uk-2002, 2, 16, 1.030, 1.304, 1294257, 1294257, 3.00, 0.25
uk-2002, 2, 16, 1.022, 1.313, 1307058, 1307058, 3.00, 0.50
uk-2002, 2, 16, 1.007, 1.094, 2484757, 2484757, 3.00, 0.75
uk-2002, 2, 16, 1.012, 1.007, 2069745, 2069745, 3.00, 1.00
uk-2002, 2, 16, 1.007, 1.101, 2100443, 2100443, 3.00, 1.50
uk-2002, 2, 16, 1.027, 1.001, 2404839, 2404839, 3.00, 2.00
uk-2002, 2, 16, 1.017, 1.037, 1705779, 1705779, 3.00, 2.50
uk-2002, 2, 16, 1.022, 1.089, 2022467, 2022467, 3.00, 3.00
uk-2002, 2, 16, 1.016, 1.058, 1656866, 1656866, 3.00, 3.50
uk-2002, 2, 16, 1.031, 1.127, 1907833, 1907833, 3.00, 4.00
uk-2002, 2, 16, 1.009, 1.238, 1537632, 1537632, 3.50, 0.00
uk-2002, 2, 16, 1.012, 1.257, 1774376, 1774376, 3.50, 0.25
uk-2002, 2, 16, 1.003, 1.228, 1650189, 1650189, 3.50, 0.50
uk-2002, 2, 16, 1.010, 1.233, 1251467, 1251467, 3.50, 0.75
uk-2002, 2, 16, 1.006, 1.210, 1741747, 1741747, 3.50, 1.00
uk-2002, 2, 16, 1.001, 1.124, 1634812, 1634812, 3.50, 1.50
uk-2002, 2, 16, 1.019, 1.066, 1851932, 1851932, 3.50, 2.00
uk-2002, 2, 16, 1.012, 1.106, 2371614, 2371614, 3.50, 2.50
uk-2002, 2, 16, 1.006, 1.003, 1631294, 1631294, 3.50, 3.00
uk-2002, 2, 16, 1.020, 1.114, 1987794, 1987794, 3.50, 3.50
uk-2002, 2, 16, 1.024, 1.116, 1992359, 1992359, 3.50, 4.00
uk-2002, 2, 16, 1.035, 1.305, 908621, 908621, 4.00, 0.00
uk-2002, 2, 16, 1.003, 1.237, 1081290, 1081290, 4.00, 0.25
uk-2002, 2, 16, 1.042, 1.306, 963864, 963864, 4.00, 0.50
uk-2002, 2, 16, 1.015, 1.253, 1799474, 1799474, 4.00, 0.75
uk-2002, 2, 16, 1.012, 1.174, 2388222, 2388222, 4.00, 1.00
uk-2002, 2, 16, 1.015, 1.172, 1762675, 1762675, 4.00, 1.50
uk-2002, 2, 16, 1.024, 1.044, 2301609, 2301609, 4.00, 2.00
uk-2002, 2, 16, 1.017, 1.066, 1710069, 1710069, 4.00, 2.50
uk-2002, 2, 16, 1.024, 1.048, 1788563, 1788563, 4.00, 3.00
uk-2002, 2, 16, 1.021, 1.087, 1654115, 1654115, 4.00, 3.50
uk-2002, 2, 16, 1.027, 1.109, 1961878, 1961878, 4.00, 4.00
uk-2002, 8, 16, 1.127, 1.331, 13747206, 11722675, 0.00, 0.00
uk-2002, 8, 16, 1.199, 1.472, 12813340, 4545988, 0.00, 0.25
uk-2002, 8, 16, 1.173, 1.398, 12551038, 4428792, 0.00, 0.50
uk-2002, 8, 16, 1.349, 1.799, 25906245, 20206451, 0.00, 0.75
uk-2002, 8, 16, 1.100, 1.328, 12067225, 6896245, 0.00, 1.00
uk-2002, 8, 16, 1.102, 1.217, 6707902, 2946875, 0.00, 1.50
uk-2002, 8, 16, 1.101, 1.295, 14371397, 6166135, 0.00, 2.00
uk-2002, 8, 16, 1.099, 1.105, 4297968, 1569855, 0.00, 2.50
uk-2002, 8, 16, 1.101, 1.133, 5767463, 2041707, 0.00, 3.00
uk-2002, 8, 16, 1.100, 1.416, 7154708, 3882188, 0.00, 3.50
uk-2002, 8, 16, 1.102, 1.139, 5934363, 1902217, 0.00, 4.00
uk-2002, 8, 16, 1.171, 1.460, 10802010, 3611010, 0.25, 0.00
uk-2002, 8, 16, 1.149, 1.388, 11661037, 4568344, 0.25, 0.25
uk-2002, 8, 16, 1.110, 1.359, 11457989, 7214692, 0.25, 0.50
uk-2002, 8, 16, 1.135, 1.483, 42015606, 18796011, 0.25, 0.75
uk-2002, 8, 16, 1.123, 1.155, 13226037, 6336229, 0.25, 1.00
uk-2002, 8, 16, 1.109, 1.202, 13156177, 6495555, 0.25, 1.50
uk-2002, 8, 16, 1.102, 1.200, 4689789, 2170611, 0.25, 2.00
uk-2002, 8, 16, 1.105, 1.139, 10305299, 4202115, 0.25, 2.50
uk-2002, 8, 16, 1.100, 1.189, 4989699, 1784417, 0.25, 3.00
uk-2002, 8, 16, 1.097, 1.146, 6101824, 2435832, 0.25, 3.50
uk-2002, 8, 16, 1.100, 1.128, 5830035, 1927325, 0.25, 4.00
uk-2002, 8, 16, 1.119, 1.180, 22084403, 7824285, 0.50, 0.00
uk-2002, 8, 16, 1.102, 1.346, 12618880, 4477216, 0.50, 0.25
uk-2002, 8, 16, 1.104, 1.226, 8380629, 4028856, 0.50, 0.50
uk-2002, 8, 16, 1.104, 1.193, 7837990, 3303481, 0.50, 0.75
uk-2002, 8, 16, 1.099, 1.248, 5752416, 1928306, 0.50, 1.00
uk-2002, 8, 16, 1.096, 1.131, 9159565, 4797842, 0.50, 1.50
uk-2002, 8, 16, 1.100, 1.290, 10275547, 5584763, 0.50, 2.00
uk-2002, 8, 16, 1.098, 1.298, 5935760, 2218449, 0.50, 2.50
uk-2002, 8, 16, 1.100, 1.229, 9733060, 3658482, 0.50, 3.00
uk-2002, 8, 16, 1.100, 1.128, 5382316, 1749074, 0.50, 3.50
uk-2002, 8, 16, 1.100, 1.097, 7423723, 2880458, 0.50, 4.00
uk-2002, 8, 16, 1.110, 1.305, 26199326, 12407863, 0.75, 0.00
uk-2002, 8, 16, 1.100, 1.265, 6664137, 2488769, 0.75, 0.25
uk-2002, 8, 16, 1.101, 1.134, 8520562, 3081396, 0.75, 0.50
uk-2002, 8, 16, 1.100, 1.172, 6665478, 2828371, 0.75, 0.75
uk-2002, 8, 16, 1.100, 1.193, 5513455, 1703221, 0.75, 1.00
uk-2002, 8, 16, 1.100, 1.160, 4639590, 1648138, 0.75, 1.50
uk-2002, 8, 16, 1.100, 1.230, 4323040, 1684246, 0.75, 2.00
uk-2002, 8, 16, 1.100, 1.223, 13038800, 5229119, 0.75, 2.50
uk-2002, 8, 16, 1.100, 1.255, 6272453, 2269661, 0.75, 3.00
uk-2002, 8, 16, 1.100, 1.120, 7134464, 3094036, 0.75, 3.50
uk-2002, 8, 16, 1.100, 1.170, 5540313, 1919565, 0.75, 4.00
uk-2002, 8, 16, 1.100, 1.282, 13728290, 4581142, 1.00, 0.00
uk-2002, 8, 16, 1.100, 1.167, 9093951, 4442689, 1.00, 0.25
uk-2002, 8, 16, 1.100, 1.135, 8178272, 2741231, 1.00, 0.50
uk-2002, 8, 16, 1.100, 1.174, 8916393, 3119625, 1.00, 0.75
uk-2002, 8, 16, 1.100, 1.110, 5203971, 1856743, 1.00, 1.00
uk-2002, 8, 16, 1.100, 1.146, 4737961, 1587839, 1.00, 1.50
uk-2002, 8, 16, 1.100, 1.225, 8634673, 5061897, 1.00, 2.00
uk-2002, 8, 16, 1.100, 1.295, 9953964, 6265066, 1.00, 2.50
uk-2002, 8, 16, 1.100, 1.201, 11955477, 7506689, 1.00, 3.00
uk-2002, 8, 16, 1.100, 1.109, 6825858, 3282688, 1.00, 3.50
uk-2002, 8, 16, 1.100, 1.190, 6829262, 2621612, 1.00, 4.00
uk-2002, 8, 16, 1.100, 1.258, 10133569, 3862821, 1.50, 0.00
uk-2002, 8, 16, 1.100, 1.306, 8189099, 3142806, 1.50, 0.25
uk-2002, 8, 16, 1.100, 1.163, 5101599, 1565742, 1.50, 0.50
uk-2002, 8, 16, 1.100, 1.293, 7311954, 2511202, 1.50, 0.75
uk-2002, 8, 16, 1.100, 1.111, 5263818, 1705233, 1.50, 1.00
uk-2002, 8, 16, 1.100, 1.245, 5317119, 1715024, 1.50, 1.50
uk-2002, 8, 16, 1.100, 1.141, 13979700, 8488309, 1.50, 2.00
uk-2002, 8, 16, 1.100, 1.252, 7178854, 3479870, 1.50, 2.50
uk-2002, 8, 16, 1.100, 1.173, 6201792, 2482040, 1.50, 3.00
uk-2002, 8, 16, 1.096, 1.127, 4996343, 1635020, 1.50, 3.50
uk-2002, 8, 16, 1.100, 1.177, 13284198, 4673950, 1.50, 4.00
uk-2002, 8, 16, 1.100, 1.240, 18446850, 7246392, 2.00, 0.00
uk-2002, 8, 16, 1.100, 1.134, 6020628, 2454576, 2.00, 0.25
uk-2002, 8, 16, 1.100, 1.157, 7354105, 2472037, 2.00, 0.50
uk-2002, 8, 16, 1.100, 1.116, 5487106, 1775797, 2.00, 0.75
uk-2002, 8, 16, 1.100, 1.238, 5358360, 2232929, 2.00, 1.00
uk-2002, 8, 16, 1.100, 1.274, 6497943, 1953952, 2.00, 1.50
uk-2002, 8, 16, 1.100, 1.353, 9605256, 5432025, 2.00, 2.00
uk-2002, 8, 16, 1.100, 1.214, 5613867, 2271742, 2.00, 2.50
uk-2002, 8, 16, 1.100, 1.156, 6218837, 2168561, 2.00, 3.00
uk-2002, 8, 16, 1.099, 1.173, 5442642, 1976615, 2.00, 3.50
uk-2002, 8, 16, 1.099, 1.087, 5060973, 1545957, 2.00, 4.00
uk-2002, 8, 16, 1.100, 1.142, 11210118, 4048946, 2.50, 0.00
uk-2002, 8, 16, 1.100, 1.202, 8469831, 2865045, 2.50, 0.25
uk-2002, 8, 16, 1.100, 1.230, 6610570, 2081888, 2.50, 0.50
uk-2002, 8, 16, 1.099, 1.165, 5478346, 1803679, 2.50, 0.75
uk-2002, 8, 16, 1.100, 1.209, 5290930, 1653153, 2.50, 1.00
uk-2002, 8, 16, 1.100, 1.098, 4521121, 1812504, 2.50, 1.50
uk-2002, 8, 16, 1.097, 1.192, 5049430, 1678568, 2.50, 2.00
uk-2002, 8, 16, 1.099, 1.223, 10555660, 6436492, 2.50, 2.50
uk-2002, 8, 16, 1.097, 1.233, 5974766, 2294338, 2.50, 3.00
uk-2002, 8, 16, 1.098, 1.252, 5757434, 2246304, 2.50, 3.50
uk-2002, 8, 16, 1.100, 1.232, 8720353, 3992065, 2.50, 4.00
uk-2002, 8, 16, 1.100, 1.301, 16096708, 6146922, 3.00, 0.00
uk-2002, 8, 16, 1.100, 1.145, 14416816, 4899452, 3.00, 0.25
uk-2002, 8, 16, 1.099, 1.161, 4920396, 1643306, 3.00, 0.50
uk-2002, 8, 16, 1.100, 1.241, 13683156, 6414445, 3.00, 0.75
uk-2002, 8, 16, 1.100, 1.154, 10465808, 5750152, 3.00, 1.00
uk-2002, 8, 16, 1.100, 1.171, 9807771, 4705557, 3.00, 1.50
uk-2002, 8, 16, 1.100, 1.183, 10695177, 5788230, 3.00, 2.00
uk-2002, 8, 16, 1.100, 1.153, 8283787, 4705050, 3.00, 2.50
uk-2002, 8, 16, 1.097, 1.248, 7772005, 3849001, 3.00, 3.00
uk-2002, 8, 16, 1.099, 1.183, 7724939, 3723085, 3.00, 3.50
uk-2002, 8, 16, 1.100, 1.091, 10927213, 5074604, 3.00, 4.00
uk-2002, 8, 16, 1.100, 1.276, 13503849, 5140143, 3.50, 0.00
uk-2002, 8, 16, 1.099, 1.193, 7716685, 3062858, 3.50, 0.25
uk-2002, 8, 16, 1.091, 1.106, 5893970, 1937961, 3.50, 0.50
uk-2002, 8, 16, 1.100, 1.253, 6714533, 2389398, 3.50, 0.75
uk-2002, 8, 16, 1.099, 1.187, 8348422, 3863790, 3.50, 1.00
uk-2002, 8, 16, 1.097, 1.262, 5969945, 1809722, 3.50, 1.50
uk-2002, 8, 16, 1.100, 1.131, 11715330, 6394106, 3.50, 2.00
uk-2002, 8, 16, 1.100, 1.210, 4769328, 1722887, 3.50, 2.50
uk-2002, 8, 16, 1.100, 1.245, 10491340, 6051778, 3.50, 3.00
uk-2002, 8, 16, 1.100, 1.142, 9415640, 4554638, 3.50, 3.50
uk-2002, 8, 16, 1.100, 1.178, 8118667, 4218722, 3.50, 4.00
uk-2002, 8, 16, 1.100, 1.336, 8342715, 3053669, 4.00, 0.00
uk-2002, 8, 16, 1.100, 1.180, 7706679, 2110755, 4.00, 0.25
uk-2002, 8, 16, 1.100, 1.262, 5567288, 1586383, 4.00, 0.50
uk-2002, 8, 16, 1.100, 1.209, 6600098, 2759531, 4.00, 0.75
uk-2002, 8, 16, 1.100, 1.237, 6317211, 2500014, 4.00, 1.00
uk-2002, 8, 16, 1.100, 1.118, 4934178, 2174650, 4.00, 1.50
uk-2002, 8, 16, 1.100, 1.191, 12327349, 6980393, 4.00, 2.00
uk-2002, 8, 16, 1.100, 1.091, 12183518, 6651234, 4.00, 2.50
uk-2002, 8, 16, 1.099, 1.199, 10116855, 4554057, 4.00, 3.00
uk-2002, 8, 16, 1.100, 1.167, 10356414, 6537084, 4.00, 3.50
uk-2002, 8, 16, 1.099, 1.122, 10175436, 6432546, 4.00, 4.00
uk-2002, 32, 16, 1.122, 1.357, 7997447, 1059752, 0.00, 0.00
uk-2002, 32, 16, 1.219, 1.495, 8016034, 1210546, 0.00, 0.25
uk-2002, 32, 16, 1.119, 1.494, 6921599, 842742, 0.00, 0.50
uk-2002, 32, 16, 1.142, 1.499, 7848700, 1633606, 0.00, 0.75
uk-2002, 32, 16, 1.139, 1.367, 11144869, 2000310, 0.00, 1.00
uk-2002, 32, 16, 1.105, 1.164, 7665970, 1317541, 0.00, 1.50
uk-2002, 32, 16, 1.122, 1.223, 7970419, 1278893, 0.00, 2.00
uk-2002, 32, 16, 1.124, 1.175, 12656497, 1700820, 0.00, 2.50
uk-2002, 32, 16, 1.112, 1.151, 6883917, 959082, 0.00, 3.00
uk-2002, 32, 16, 1.102, 1.209, 12416875, 1351253, 0.00, 3.50
uk-2002, 32, 16, 1.102, 1.177, 6698500, 1057806, 0.00, 4.00
uk-2002, 32, 16, 1.112, 1.500, 8296246, 2116589, 0.25, 0.00
uk-2002, 32, 16, 1.121, 1.313, 7610079, 997653, 0.25, 0.25
uk-2002, 32, 16, 1.112, 1.273, 8506400, 1138584, 0.25, 0.50
uk-2002, 32, 16, 1.107, 1.154, 8509419, 1749909, 0.25, 0.75
uk-2002, 32, 16, 1.111, 1.117, 6048715, 922629, 0.25, 1.00
uk-2002, 32, 16, 1.110, 1.218, 9480643, 1234629, 0.25, 1.50
uk-2002, 32, 16, 1.102, 1.162, 8460403, 1049648, 0.25, 2.00
uk-2002, 32, 16, 1.102, 1.154, 7527514, 932465, 0.25, 2.50
uk-2002, 32, 16, 1.103, 1.207, 8322832, 1213717, 0.25, 3.00
uk-2002, 32, 16, 1.100, 1.214, 10019509, 1652012, 0.25, 3.50
uk-2002, 32, 16, 1.100, 1.173, 9696961, 1450683, 0.25, 4.00
uk-2002, 32, 16, 1.113, 1.259, 7519601, 1192919, 0.50, 0.00
uk-2002, 32, 16, 1.112, 1.168, 9936180, 1455730, 0.50, 0.25
uk-2002, 32, 16, 1.108, 1.112, 6299132, 1676248, 0.50, 0.50
uk-2002, 32, 16, 1.104, 1.144, 7552722, 1469567, 0.50, 0.75
uk-2002, 32, 16, 1.102, 1.142, 8380392, 1125811, 0.50, 1.00
uk-2002, 32, 16, 1.102, 1.141, 8756432, 1826561, 0.50, 1.50
uk-2002, 32, 16, 1.100, 1.167, 8000824, 964823, 0.50, 2.00
uk-2002, 32, 16, 1.100, 1.212, 8176466, 1211347, 0.50, 2.50
uk-2002, 32, 16, 1.100, 1.172, 7754293, 898262, 0.50, 3.00
uk-2002, 32, 16, 1.099, 1.176, 7232652, 1032732, 0.50, 3.50
uk-2002, 32, 16, 1.100, 1.173, 8567492, 1036102, 0.50, 4.00
uk-2002, 32, 16, 1.103, 1.151, 5390042, 1017698, 0.75, 0.00
uk-2002, 32, 16, 1.100, 1.136, 4995694, 620599, 0.75, 0.25
uk-2002, 32, 16, 1.101, 1.122, 7547487, 1118635, 0.75, 0.50
uk-2002, 32, 16, 1.100, 1.115, 8573748, 1785252, 0.75, 0.75
uk-2002, 32, 16, 1.100, 1.164, 12190635, 1415627, 0.75, 1.00
uk-2002, 32, 16, 1.100, 1.164, 9275525, 1143424, 0.75, 1.50
uk-2002, 32, 16, 1.100, 1.182, 9876940, 1533608, 0.75, 2.00
uk-2002, 32, 16, 1.100, 1.236, 8444504, 1141717, 0.75, 2.50
uk-2002, 32, 16, 1.100, 1.186, 12175896, 1210020, 0.75, 3.00
uk-2002, 32, 16, 1.100, 1.153, 8500959, 1269459, 0.75, 3.50
uk-2002, 32, 16, 1.100, 1.210, 10160164, 1253211, 0.75, 4.00
uk-2002, 32, 16, 1.100, 1.184, 6301868, 893014, 1.00, 0.00
uk-2002, 32, 16, 1.100, 1.166, 7174021, 1013102, 1.00, 0.25
uk-2002, 32, 16, 1.100, 1.182, 10035314, 1316272, 1.00, 0.50
uk-2002, 32, 16, 1.100, 1.173, 9631877, 1145033, 1.00, 0.75
uk-2002, 32, 16, 1.100, 1.184, 11797191, 1211209, 1.00, 1.00
uk-2002, 32, 16, 1.100, 1.187, 9578925, 1301510, 1.00, 1.50
uk-2002, 32, 16, 1.100, 1.240, 11695422, 1324240, 1.00, 2.00
uk-2002, 32, 16, 1.100, 1.229, 8466857, 1032031, 1.00, 2.50
uk-2002, 32, 16, 1.100, 1.176, 10274116, 1122165, 1.00, 3.00
uk-2002, 32, 16, 1.100, 1.194, 9001053, 940001, 1.00, 3.50
uk-2002, 32, 16, 1.100, 1.235, 13495313, 1519020, 1.00, 4.00
uk-2002, 32, 16, 1.100, 1.193, 7981272, 1105287, 1.50, 0.00
uk-2002, 32, 16, 1.100, 1.149, 8730335, 1634826, 1.50, 0.25
uk-2002, 32, 16, 1.100, 1.139, 7827523, 1151018, 1.50, 0.50
uk-2002, 32, 16, 1.100, 1.158, 7170519, 1022018, 1.50, 0.75
uk-2002, 32, 16, 1.100, 1.177, 8638478, 920582, 1.50, 1.00
uk-2002, 32, 16, 1.100, 1.184, 9977576, 1207391, 1.50, 1.50
uk-2002, 32, 16, 1.100, 1.209, 9529526, 1125774, 1.50, 2.00
uk-2002, 32, 16, 1.100, 1.223, 8540900, 1185256, 1.50, 2.50
uk-2002, 32, 16, 1.100, 1.132, 9053542, 1207725, 1.50, 3.00
uk-2002, 32, 16, 1.100, 1.241, 9440158, 1075888, 1.50, 3.50
uk-2002, 32, 16, 1.100, 1.229, 8766172, 1085783, 1.50, 4.00
uk-2002, 32, 16, 1.100, 1.164, 9284698, 1026834, 2.00, 0.00
uk-2002, 32, 16, 1.100, 1.133, 7767382, 819030, 2.00, 0.25
uk-2002, 32, 16, 1.100, 1.141, 7989776, 1059284, 2.00, 0.50
uk-2002, 32, 16, 1.100, 1.160, 9567371, 1174002, 2.00, 0.75
uk-2002, 32, 16, 1.100, 1.176, 7581299, 937172, 2.00, 1.00
uk-2002, 32, 16, 1.100, 1.151, 9560405, 1092678, 2.00, 1.50
uk-2002, 32, 16, 1.100, 1.241, 9719704, 1142338, 2.00, 2.00
uk-2002, 32, 16, 1.100, 1.260, 10210786, 1054311, 2.00, 2.50
uk-2002, 32, 16, 1.100, 1.221, 9272919, 1029697, 2.00, 3.00
uk-2002, 32, 16, 1.100, 1.306, 9628504, 1589225, 2.00, 3.50
uk-2002, 32, 16, 1.100, 1.280, 11575655, 1658083, 2.00, 4.00
uk-2002, 32, 16, 1.100, 1.239, 9076774, 833512, 2.50, 0.00
uk-2002, 32, 16, 1.100, 1.159, 7846955, 931329, 2.50, 0.25
uk-2002, 32, 16, 1.100, 1.135, 7691253, 1018865, 2.50, 0.50
uk-2002, 32, 16, 1.100, 1.209, 7306140, 772772, 2.50, 0.75
uk-2002, 32, 16, 1.100, 1.119, 8278805, 1046542, 2.50, 1.00
uk-2002, 32, 16, 1.100, 1.271, 9640825, 950878, 2.50, 1.50
uk-2002, 32, 16, 1.100, 1.222, 8717160, 1105304, 2.50, 2.00
uk-2002, 32, 16, 1.100, 1.250, 7648917, 814968, 2.50, 2.50
uk-2002, 32, 16, 1.100, 1.164, 8872973, 1315520, 2.50, 3.00
uk-2002, 32, 16, 1.100, 1.260, 15429929, 2147940, 2.50, 3.50
uk-2002, 32, 16, 1.100, 1.222, 9763647, 1057642, 2.50, 4.00
uk-2002, 32, 16, 1.100, 1.253, 8107864, 1038687, 3.00, 0.00
uk-2002, 32, 16, 1.100, 1.138, 9040529, 1185733, 3.00, 0.25
uk-2002, 32, 16, 1.100, 1.176, 8231953, 1120726, 3.00, 0.50
uk-2002, 32, 16, 1.100, 1.207, 7760705, 1046962, 3.00, 0.75
uk-2002, 32, 16, 1.100, 1.152, 9407027, 1069111, 3.00, 1.00
uk-2002, 32, 16, 1.100, 1.286, 8539046, 1129955, 3.00, 1.50
uk-2002, 32, 16, 1.100, 1.293, 11080797, 1590119, 3.00, 2.00
uk-2002, 32, 16, 1.100, 1.196, 6355309, 931766, 3.00, 2.50
uk-2002, 32, 16, 1.100, 1.193, 9626214, 2245321, 3.00, 3.00
uk-2002, 32, 16, 1.100, 1.273, 14916964, 2752617, 3.00, 3.50
uk-2002, 32, 16, 1.100, 1.190, 10737605, 1630874, 3.00, 4.00
uk-2002, 32, 16, 1.100, 1.320, 8412855, 1207095, 3.50, 0.00
uk-2002, 32, 16, 1.100, 1.153, 7407306, 900646, 3.50, 0.25
uk-2002, 32, 16, 1.100, 1.172, 8640070, 1208446, 3.50, 0.50
uk-2002, 32, 16, 1.100, 1.145, 7334380, 750225, 3.50, 0.75
uk-2002, 32, 16, 1.100, 1.227, 7734318, 857220, 3.50, 1.00
uk-2002, 32, 16, 1.100, 1.287, 7091867, 703887, 3.50, 1.50
uk-2002, 32, 16, 1.100, 1.331, 9082683, 942860, 3.50, 2.00
uk-2002, 32, 16, 1.100, 1.281, 9801745, 1370204, 3.50, 2.50
uk-2002, 32, 16, 1.100, 1.241, 9147501, 1507770, 3.50, 3.00
uk-2002, 32, 16, 1.100, 1.244, 8063329, 1201447, 3.50, 3.50
uk-2002, 32, 16, 1.100, 1.243, 9807758, 1444910, 3.50, 4.00
uk-2002, 32, 16, 1.100, 1.210, 7262910, 1028184, 4.00, 0.00
uk-2002, 32, 16, 1.100, 1.209, 6375800, 638690, 4.00, 0.25
uk-2002, 32, 16, 1.100, 1.168, 7160400, 856140, 4.00, 0.50
uk-2002, 32, 16, 1.100, 1.246, 8461167, 837370, 4.00, 0.75
uk-2002, 32, 16, 1.100, 1.229, 9264779, 849343, 4.00, 1.00
uk-2002, 32, 16, 1.100, 1.262, 10767085, 1216513, 4.00, 1.50
uk-2002, 32, 16, 1.100, 1.226, 9330500, 1487281, 4.00, 2.00
uk-2002, 32, 16, 1.100, 1.208, 6852911, 740157, 4.00, 2.50
uk-2002, 32, 16, 1.100, 1.238, 7120382, 832906, 4.00, 3.00
uk-2002, 32, 16, 1.100, 1.269, 10618824, 1828062, 4.00, 3.50
uk-2002, 32, 16, 1.100, 1.310, 9056462, 1532682, 4.00, 4.00
uk-2002, 128, 16, 1.139, 1.781, 6906109, 372170, 0.00, 0.00
uk-2002, 128, 16, 1.143, 2.235, 7444765, 676919, 0.00, 0.25
uk-2002, 128, 16, 1.165, 1.932, 9638351, 706356, 0.00, 0.50
uk-2002, 128, 16, 1.212, 1.310, 7249244, 479013, 0.00, 0.75
uk-2002, 128, 16, 1.250, 1.259, 7312251, 667322, 0.00, 1.00
uk-2002, 128, 16, 1.123, 1.217, 6564694, 558672, 0.00, 1.50
uk-2002, 128, 16, 1.159, 1.216, 6931092, 348378, 0.00, 2.00
uk-2002, 128, 16, 1.106, 1.242, 7288678, 544924, 0.00, 2.50
uk-2002, 128, 16, 1.109, 1.207, 7590927, 549378, 0.00, 3.00
uk-2002, 128, 16, 1.103, 1.223, 7585857, 460036, 0.00, 3.50
uk-2002, 128, 16, 1.103, 1.213, 9323908, 764034, 0.00, 4.00
uk-2002, 128, 16, 1.430, 1.652, 7350278, 538906, 0.25, 0.00
uk-2002, 128, 16, 1.101, 1.228, 6267017, 357712, 0.25, 0.25
uk-2002, 128, 16, 1.191, 1.238, 6284909, 623028, 0.25, 0.50
uk-2002, 128, 16, 1.157, 1.216, 7193070, 599625, 0.25, 0.75
uk-2002, 128, 16, 1.108, 1.213, 6466709, 437962, 0.25, 1.00
uk-2002, 128, 16, 1.104, 1.281, 7473566, 543199, 0.25, 1.50
uk-2002, 128, 16, 1.106, 1.232, 7076359, 521103, 0.25, 2.00
uk-2002, 128, 16, 1.102, 1.235, 7323441, 401124, 0.25, 2.50
uk-2002, 128, 16, 1.102, 1.224, 7806042, 405128, 0.25, 3.00
uk-2002, 128, 16, 1.105, 1.179, 8002591, 588536, 0.25, 3.50
uk-2002, 128, 16, 1.102, 1.212, 8243899, 506540, 0.25, 4.00
uk-2002, 128, 16, 1.197, 1.357, 6178719, 496134, 0.50, 0.00
uk-2002, 128, 16, 1.104, 1.215, 5821626, 593461, 0.50, 0.25
uk-2002, 128, 16, 1.109, 1.201, 6584376, 516838, 0.50, 0.50
uk-2002, 128, 16, 1.107, 1.279, 6631243, 325016, 0.50, 0.75
uk-2002, 128, 16, 1.106, 1.250, 6579589, 370892, 0.50, 1.00
uk-2002, 128, 16, 1.101, 1.187, 7593035, 417484, 0.50, 1.50
uk-2002, 128, 16, 1.101, 1.182, 8027032, 307573, 0.50, 2.00
uk-2002, 128, 16, 1.101, 1.205, 7851368, 601351, 0.50, 2.50
uk-2002, 128, 16, 1.100, 1.199, 8699715, 509070, 0.50, 3.00
uk-2002, 128, 16, 1.101, 1.242, 8363576, 339531, 0.50, 3.50
uk-2002, 128, 16, 1.101, 1.218, 8729449, 508734, 0.50, 4.00
uk-2002, 128, 16, 1.106, 1.266, 6498646, 436248, 0.75, 0.00
uk-2002, 128, 16, 1.102, 1.230, 6517278, 352555, 0.75, 0.25
uk-2002, 128, 16, 1.115, 1.221, 8129900, 969313, 0.75, 0.50
uk-2002, 128, 16, 1.101, 1.216, 7354094, 377085, 0.75, 0.75
uk-2002, 128, 16, 1.101, 1.184, 8343917, 494363, 0.75, 1.00
uk-2002, 128, 16, 1.100, 1.199, 9283037, 469585, 0.75, 1.50
uk-2002, 128, 16, 1.100, 1.195, 8211035, 460616, 0.75, 2.00
uk-2002, 128, 16, 1.100, 1.202, 8233030, 434730, 0.75, 2.50
uk-2002, 128, 16, 1.101, 1.181, 8472240, 602592, 0.75, 3.00
uk-2002, 128, 16, 1.100, 1.256, 7798745, 344045, 0.75, 3.50
uk-2002, 128, 16, 1.100, 1.236, 8553452, 440767, 0.75, 4.00
uk-2002, 128, 16, 1.101, 1.317, 7208722, 338946, 1.00, 0.00
uk-2002, 128, 16, 1.100, 1.227, 7098659, 352382, 1.00, 0.25
uk-2002, 128, 16, 1.100, 1.196, 6609761, 450035, 1.00, 0.50
uk-2002, 128, 16, 1.100, 1.256, 8570881, 533461, 1.00, 0.75
uk-2002, 128, 16, 1.100, 1.207, 6858457, 443826, 1.00, 1.00
uk-2002, 128, 16, 1.100, 1.186, 7689470, 393560, 1.00, 1.50
uk-2002, 128, 16, 1.100, 1.228, 7245627, 426608, 1.00, 2.00
uk-2002, 128, 16, 1.100, 1.202, 7884929, 394611, 1.00, 2.50
uk-2002, 128, 16, 1.100, 1.255, 9386092, 497349, 1.00, 3.00
uk-2002, 128, 16, 1.100, 1.201, 9749929, 443962, 1.00, 3.50
uk-2002, 128, 16, 1.100, 1.255, 8698513, 399399, 1.00, 4.00
uk-2002, 128, 16, 1.100, 1.231, 7538490, 476835, 1.50, 0.00
uk-2002, 128, 16, 1.100, 1.200, 7260701, 333117, 1.50, 0.25
uk-2002, 128, 16, 1.100, 1.246, 8012077, 470149, 1.50, 0.50
uk-2002, 128, 16, 1.100, 1.191, 7308162, 364975, 1.50, 0.75
uk-2002, 128, 16, 1.100, 1.228, 8978275, 449244, 1.50, 1.00
uk-2002, 128, 16, 1.100, 1.183, 9012244, 327629, 1.50, 1.50
uk-2002, 128, 16, 1.100, 1.222, 9060907, 404402, 1.50, 2.00
uk-2002, 128, 16, 1.100, 1.245, 9051071, 363823, 1.50, 2.50
uk-2002, 128, 16, 1.100, 1.205, 8161779, 394146, 1.50, 3.00
uk-2002, 128, 16, 1.100, 1.249, 8038757, 339375, 1.50, 3.50
uk-2002, 128, 16, 1.100, 1.208, 9756577, 495045, 1.50, 4.00
uk-2002, 128, 16, 1.100, 1.256, 7958948, 385370, 2.00, 0.00
uk-2002, 128, 16, 1.100, 1.234, 7457695, 491949, 2.00, 0.25
uk-2002, 128, 16, 1.100, 1.255, 8382916, 550501, 2.00, 0.50
uk-2002, 128, 16, 1.100, 1.212, 7461370, 417204, 2.00, 0.75
uk-2002, 128, 16, 1.100, 1.195, 9952142, 441911, 2.00, 1.00
uk-2002, 128, 16, 1.100, 1.234, 9944302, 985914, 2.00, 1.50
uk-2002, 128, 16, 1.100, 1.267, 9301146, 438699, 2.00, 2.00
uk-2002, 128, 16, 1.100, 1.219, 8633219, 333755, 2.00, 2.50
uk-2002, 128, 16, 1.100, 1.230, 9004245, 617445, 2.00, 3.00
uk-2002, 128, 16, 1.100, 1.235, 8740462, 523680, 2.00, 3.50
uk-2002, 128, 16, 1.100, 1.225, 9557529, 606416, 2.00, 4.00
uk-2002, 128, 16, 1.100, 1.199, 7491309, 355289, 2.50, 0.00
uk-2002, 128, 16, 1.100, 1.222, 8515501, 429675, 2.50, 0.25
uk-2002, 128, 16, 1.100, 1.238, 9220653, 478641, 2.50, 0.50
uk-2002, 128, 16, 1.100, 1.223, 7176069, 426869, 2.50, 0.75
uk-2002, 128, 16, 1.100, 1.199, 8651168, 381049, 2.50, 1.00
uk-2002, 128, 16, 1.100, 1.189, 8987658, 428886, 2.50, 1.50
uk-2002, 128, 16, 1.100, 1.180, 8881283, 471680, 2.50, 2.00
uk-2002, 128, 16, 1.100, 1.257, 9172935, 359604, 2.50, 2.50
uk-2002, 128, 16, 1.100, 1.227, 9986282, 732936, 2.50, 3.00
uk-2002, 128, 16, 1.100, 1.246, 10149982, 448913, 2.50, 3.50
uk-2002, 128, 16, 1.100, 1.237, 9896985, 456932, 2.50, 4.00
uk-2002, 128, 16, 1.100, 1.263, 8430959, 477093, 3.00, 0.00
uk-2002, 128, 16, 1.100, 1.214, 8824493, 412806, 3.00, 0.25
uk-2002, 128, 16, 1.100, 1.244, 8022478, 397574, 3.00, 0.50
uk-2002, 128, 16, 1.100, 1.241, 8605946, 506935, 3.00, 0.75
uk-2002, 128, 16, 1.100, 1.213, 11442831, 672422, 3.00, 1.00
uk-2002, 128, 16, 1.100, 1.223, 9196605, 504020, 3.00, 1.50
uk-2002, 128, 16, 1.100, 1.209, 9258310, 527450, 3.00, 2.00
uk-2002, 128, 16, 1.100, 1.235, 9071396, 387354, 3.00, 2.50
uk-2002, 128, 16, 1.100, 1.251, 9557753, 600125, 3.00, 3.00
uk-2002, 128, 16, 1.100, 1.260, 10964669, 517403, 3.00, 3.50
uk-2002, 128, 16, 1.100, 1.254, 11898260, 694995, 3.00, 4.00
uk-2002, 128, 16, 1.100, 1.282, 8306042, 498691, 3.50, 0.00
uk-2002, 128, 16, 1.100, 1.225, 9871118, 484665, 3.50, 0.25
uk-2002, 128, 16, 1.100, 1.236, 8038517, 387686, 3.50, 0.50
uk-2002, 128, 16, 1.100, 1.215, 10045663, 548873, 3.50, 0.75
uk-2002, 128, 16, 1.100, 1.249, 9071564, 401917, 3.50, 1.00
uk-2002, 128, 16, 1.100, 1.284, 11344244, 588885, 3.50, 1.50
uk-2002, 128, 16, 1.100, 1.246, 8925421, 392346, 3.50, 2.00
uk-2002, 128, 16, 1.100, 1.225, 9440833, 467969, 3.50, 2.50
uk-2002, 128, 16, 1.100, 1.245, 10743699, 590850, 3.50, 3.00
uk-2002, 128, 16, 1.100, 1.243, 9438597, 679450, 3.50, 3.50
uk-2002, 128, 16, 1.100, 1.271, 13195209, 734211, 3.50, 4.00
uk-2002, 128, 16, 1.100, 1.276, 7901674, 379996, 4.00, 0.00
uk-2002, 128, 16, 1.100, 1.225, 9001097, 445257, 4.00, 0.25
uk-2002, 128, 16, 1.100, 1.259, 10563220, 564340, 4.00, 0.50
uk-2002, 128, 16, 1.100, 1.300, 10594400, 559562, 4.00, 0.75
uk-2002, 128, 16, 1.100, 1.209, 9446732, 699333, 4.00, 1.00
uk-2002, 128, 16, 1.100, 1.274, 9251938, 454133, 4.00, 1.50
uk-2002, 128, 16, 1.100, 1.266, 10433531, 543051, 4.00, 2.00
uk-2002, 128, 16, 1.100, 1.290, 10252113, 476321, 4.00, 2.50
uk-2002, 128, 16, 1.100, 1.258, 10389876, 652804, 4.00, 3.00
uk-2002, 128, 16, 1.100, 1.283, 13124688, 760887, 4.00, 3.50
uk-2002, 128, 16, 1.100, 1.334, 15246234, 985794, 4.00, 4.00
rmat_22, 2, 16, 1.965, 1.998, 52743, 52743, 0.00, 0.00
rmat_22, 2, 16, 1.946, 1.997, 80028, 80028, 0.00, 0.25
rmat_22, 2, 16, 1.915, 1.995, 152394, 152394, 0.00, 0.50
rmat_22, 2, 16, 1.552, 1.971, 945479, 945479, 0.00, 0.75
rmat_22, 2, 16, 1.895, 1.994, 187497, 187497, 0.00, 1.00
rmat_22, 2, 16, 1.366, 1.373, 13154070, 13154070, 0.00, 1.50
rmat_22, 2, 16, 1.187, 1.153, 14541558, 14541558, 0.00, 2.00
rmat_22, 2, 16, 1.157, 1.822, 5264058, 5264058, 0.00, 2.50
rmat_22, 2, 16, 1.175, 1.817, 5464695, 5464695, 0.00, 3.00
rmat_22, 2, 16, 1.147, 1.723, 7822290, 7822290, 0.00, 3.50
rmat_22, 2, 16, 1.123, 1.540, 11316228, 11316228, 0.00, 4.00
rmat_22, 2, 16, 1.840, 1.989, 337795, 337795, 0.25, 0.00
rmat_22, 2, 16, 1.259, 1.933, 2111538, 2111538, 0.25, 0.25
rmat_22, 2, 16, 1.371, 1.453, 12833376, 12833376, 0.25, 0.50
rmat_22, 2, 16, 1.400, 1.913, 2782381, 2782381, 0.25, 0.75
rmat_22, 2, 16, 1.302, 1.740, 7331791, 7331791, 0.25, 1.00
rmat_22, 2, 16, 1.128, 1.155, 14884570, 14884570, 0.25, 1.50
rmat_22, 2, 16, 1.157, 1.774, 6594322, 6594322, 0.25, 2.00
rmat_22, 2, 16, 1.126, 1.583, 10623447, 10623447, 0.25, 2.50
rmat_22, 2, 16, 1.118, 1.521, 11678134, 11678134, 0.25, 3.00
rmat_22, 2, 16, 1.100, 1.445, 12726787, 12726787, 0.25, 3.50
rmat_22, 2, 16, 1.100, 1.482, 12409205, 12409205, 0.25, 4.00
rmat_22, 2, 16, 1.932, 1.995, 156382, 156382, 0.50, 0.00
rmat_22, 2, 16, 1.232, 1.944, 1815686, 1815686, 0.50, 0.25
rmat_22, 2, 16, 1.236, 1.644, 9587170, 9587170, 0.50, 0.50
rmat_22, 2, 16, 1.272, 1.717, 7799050, 7799050, 0.50, 0.75
rmat_22, 2, 16, 1.115, 1.566, 10756206, 10756206, 0.50, 1.00
rmat_22, 2, 16, 1.141, 1.615, 9897668, 9897668, 0.50, 1.50
rmat_22, 2, 16, 1.103, 1.753, 6966996, 6966996, 0.50, 2.00
rmat_22, 2, 16, 1.108, 1.672, 8791504, 8791504, 0.50, 2.50
rmat_22, 2, 16, 1.100, 1.496, 11963730, 11963730, 0.50, 3.00
rmat_22, 2, 16, 1.100, 1.733, 7582785, 7582785, 0.50, 3.50
rmat_22, 2, 16, 1.100, 1.671, 8929232, 8929232, 0.50, 4.00
rmat_22, 2, 16, 1.212, 1.735, 7622636, 7622636, 0.75, 0.00
rmat_22, 2, 16, 1.178, 1.759, 6593920, 6593920, 0.75, 0.25
rmat_22, 2, 16, 1.122, 1.794, 6077359, 6077359, 0.75, 0.50
rmat_22, 2, 16, 1.107, 1.510, 11683189, 11683189, 0.75, 0.75
rmat_22, 2, 16, 1.120, 1.498, 11836268, 11836268, 0.75, 1.00
rmat_22, 2, 16, 1.101, 1.590, 10432309, 10432309, 0.75, 1.50
rmat_22, 2, 16, 1.100, 1.315, 14045419, 14045419, 0.75, 2.00
rmat_22, 2, 16, 1.100, 1.747, 7165509, 7165509, 0.75, 2.50
rmat_22, 2, 16, 1.100, 1.693, 8389727, 8389727, 0.75, 3.00
rmat_22, 2, 16, 1.100, 1.693, 8404620, 8404620, 0.75, 3.50
rmat_22, 2, 16, 1.100, 1.697, 8496797, 8496797, 0.75, 4.00
rmat_22, 2, 16, 1.101, 1.399, 13312056, 13312056, 1.00, 0.00
rmat_22, 2, 16, 1.122, 1.649, 9345771, 9345771, 1.00, 0.25
rmat_22, 2, 16, 1.115, 1.757, 7046125, 7046125, 1.00, 0.50
rmat_22, 2, 16, 1.105, 1.757, 7008220, 7008220, 1.00, 0.75
rmat_22, 2, 16, 1.100, 1.225, 14303213, 14303213, 1.00, 1.00
rmat_22, 2, 16, 1.100, 1.628, 9624408, 9624408, 1.00, 1.50
rmat_22, 2, 16, 1.100, 1.751, 7082312, 7082312, 1.00, 2.00
rmat_22, 2, 16, 1.100, 1.734, 7487789, 7487789, 1.00, 2.50
rmat_22, 2, 16, 1.100, 1.566, 10806122, 10806122, 1.00, 3.00
rmat_22, 2, 16, 1.100, 1.726, 7614743, 7614743, 1.00, 3.50
rmat_22, 2, 16, 1.100, 1.550, 11066447, 11066447, 1.00, 4.00
rmat_22, 2, 16, 1.100, 1.301, 14008204, 14008204, 1.50, 0.00
rmat_22, 2, 16, 1.100, 1.740, 7335486, 7335486, 1.50, 0.25
rmat_22, 2, 16, 1.100, 1.649, 9408403, 9408403, 1.50, 0.50
rmat_22, 2, 16, 1.100, 1.775, 6560226, 6560226, 1.50, 0.75
rmat_22, 2, 16, 1.100, 1.699, 8235058, 8235058, 1.50, 1.00
rmat_22, 2, 16, 1.100, 1.701, 8267672, 8267672, 1.50, 1.50
rmat_22, 2, 16, 1.100, 1.689, 8538425, 8538425, 1.50, 2.00
rmat_22, 2, 16, 1.100, 1.539, 11357966, 11357966, 1.50, 2.50
rmat_22, 2, 16, 1.100, 1.702, 8224650, 8224650, 1.50, 3.00
rmat_22, 2, 16, 1.100, 1.476, 12181892, 12181892, 1.50, 3.50
rmat_22, 2, 16, 1.100, 1.311, 13894978, 13894978, 1.50, 4.00
rmat_22, 2, 16, 1.100, 1.674, 8730823, 8730823, 2.00, 0.00
rmat_22, 2, 16, 1.100, 1.744, 7332127, 7332127, 2.00, 0.25
rmat_22, 2, 16, 1.082, 1.616, 9837493, 9837493, 2.00, 0.50
rmat_22, 2, 16, 1.100, 1.448, 12601287, 12601287, 2.00, 0.75
rmat_22, 2, 16, 1.100, 1.626, 9713783, 9713783, 2.00, 1.00
rmat_22, 2, 16, 1.100, 1.512, 11621355, 11621355, 2.00, 1.50
rmat_22, 2, 16, 1.100, 1.659, 9088507, 9088507, 2.00, 2.00
rmat_22, 2, 16, 1.100, 1.688, 8503488, 8503488, 2.00, 2.50
rmat_22, 2, 16, 1.100, 1.388, 13444738, 13444738, 2.00, 3.00
rmat_22, 2, 16, 1.100, 1.452, 12550172, 12550172, 2.00, 3.50
rmat_22, 2, 16, 1.100, 1.452, 12519631, 12519631, 2.00, 4.00
rmat_22, 2, 16, 1.100, 1.636, 9639679, 9639679, 2.50, 0.00
rmat_22, 2, 16, 1.100, 1.622, 9873490, 9873490, 2.50, 0.25
rmat_22, 2, 16, 1.100, 1.695, 8443161, 8443161, 2.50, 0.50
rmat_22, 2, 16, 1.100, 1.472, 12232685, 12232685, 2.50, 0.75
rmat_22, 2, 16, 1.100, 1.736, 7433203, 7433203, 2.50, 1.00
rmat_22, 2, 16, 1.100, 1.409, 13032094, 13032094, 2.50, 1.50
rmat_22, 2, 16, 1.099, 1.639, 9547154, 9547154, 2.50, 2.00
rmat_22, 2, 16, 1.100, 1.555, 10949101, 10949101, 2.50, 2.50
rmat_22, 2, 16, 1.099, 1.696, 8250304, 8250304, 2.50, 3.00
rmat_22, 2, 16, 1.099, 1.452, 12570825, 12570825, 2.50, 3.50
rmat_22, 2, 16, 1.098, 1.714, 7993189, 7993189, 2.50, 4.00
rmat_22, 2, 16, 1.099, 1.673, 8812978, 8812978, 3.00, 0.00
rmat_22, 2, 16, 1.099, 1.525, 11459485, 11459485, 3.00, 0.25
rmat_22, 2, 16, 1.099, 1.480, 12101221, 12101221, 3.00, 0.50
rmat_22, 2, 16, 1.098, 1.747, 7263329, 7263329, 3.00, 0.75
rmat_22, 2, 16, 1.099, 1.688, 8508839, 8508839, 3.00, 1.00
rmat_22, 2, 16, 1.099, 1.423, 12888948, 12888948, 3.00, 1.50
rmat_22, 2, 16, 1.099, 1.436, 12925172, 12925172, 3.00, 2.00
rmat_22, 2, 16, 1.099, 1.461, 12636036, 12636036, 3.00, 2.50
rmat_22, 2, 16, 1.098, 1.366, 13765503, 13765503, 3.00, 3.00
rmat_22, 2, 16, 1.097, 1.554, 10887794, 10887794, 3.00, 3.50
rmat_22, 2, 16, 1.097, 1.570, 10618660, 10618660, 3.00, 4.00
rmat_22, 2, 16, 1.099, 1.464, 12370500, 12370500, 3.50, 0.00
rmat_22, 2, 16, 1.099, 1.453, 12483167, 12483167, 3.50, 0.25
rmat_22, 2, 16, 1.097, 1.492, 11795859, 11795859, 3.50, 0.50
rmat_22, 2, 16, 1.098, 1.352, 13597530, 13597530, 3.50, 0.75
rmat_22, 2, 16, 1.095, 1.708, 8099032, 8099032, 3.50, 1.00
rmat_22, 2, 16, 1.098, 1.339, 13888169, 13888169, 3.50, 1.50
rmat_22, 2, 16, 1.098, 1.377, 13658323, 13658323, 3.50, 2.00
rmat_22, 2, 16, 1.097, 1.680, 8656810, 8656810, 3.50, 2.50
rmat_22, 2, 16, 1.094, 1.671, 8865794, 8865794, 3.50, 3.00
rmat_22, 2, 16, 1.088, 1.643, 9274185, 9274185, 3.50, 3.50
rmat_22, 2, 16, 1.097, 1.361, 13768305, 13768305, 3.50, 4.00
rmat_22, 2, 16, 1.097, 1.344, 13815391, 13815391, 4.00, 0.00
rmat_22, 2, 16, 1.100, 1.057, 14486608, 14486608, 4.00, 0.25
rmat_22, 2, 16, 1.095, 1.607, 10246625, 10246625, 4.00, 0.50
rmat_22, 2, 16, 1.097, 1.361, 13777658, 13777658, 4.00, 0.75
rmat_22, 2, 16, 1.093, 1.713, 7970100, 7970100, 4.00, 1.00
rmat_22, 2, 16, 1.096, 1.399, 13196377, 13196377, 4.00, 1.50
rmat_22, 2, 16, 1.096, 1.444, 12672526, 12672526, 4.00, 2.00
rmat_22, 2, 16, 1.095, 1.689, 8476399, 8476399, 4.00, 2.50
rmat_22, 2, 16, 1.095, 1.593, 10368054, 10368054, 4.00, 3.00
rmat_22, 2, 16, 1.094, 1.396, 13206427, 13206427, 4.00, 3.50
rmat_22, 2, 16, 1.094, 1.499, 11844904, 11844904, 4.00, 4.00
rmat_22, 8, 16, 1.633, 6.598, 10155529, 9784975, 0.00, 0.00
rmat_22, 8, 16, 1.487, 2.828, 24187059, 14837442, 0.00, 0.25
rmat_22, 8, 16, 2.734, 5.380, 16491184, 14692746, 0.00, 0.50
rmat_22, 8, 16, 1.414, 2.186, 24527186, 12628313, 0.00, 0.75
rmat_22, 8, 16, 1.422, 1.771, 25833146, 11036010, 0.00, 1.00
rmat_22, 8, 16, 1.273, 1.205, 26630210, 7843144, 0.00, 1.50
rmat_22, 8, 16, 1.191, 1.067, 26378473, 6974218, 0.00, 2.00
rmat_22, 8, 16, 1.161, 1.026, 26134031, 6686361, 0.00, 2.50
rmat_22, 8, 16, 1.100, 1.014, 26690358, 6773234, 0.00, 3.00
rmat_22, 8, 16, 1.100, 1.019, 26738727, 6824970, 0.00, 3.50
rmat_22, 8, 16, 1.100, 1.030, 26729565, 6826915, 0.00, 4.00
rmat_22, 8, 16, 1.565, 3.363, 22670166, 15960505, 0.25, 0.00
rmat_22, 8, 16, 1.403, 2.501, 26342069, 14338654, 0.25, 0.25
rmat_22, 8, 16, 1.664, 2.528, 23568734, 14094465, 0.25, 0.50
rmat_22, 8, 16, 1.142, 1.521, 26616665, 9865370, 0.25, 0.75
rmat_22, 8, 16, 1.143, 1.058, 26518361, 6994517, 0.25, 1.00
rmat_22, 8, 16, 1.174, 1.083, 26271047, 7055874, 0.25, 1.50
rmat_22, 8, 16, 1.104, 1.027, 26830371, 6885748, 0.25, 2.00
rmat_22, 8, 16, 1.101, 1.013, 26499084, 6741708, 0.25, 2.50
rmat_22, 8, 16, 1.100, 1.012, 26932972, 6807735, 0.25, 3.00
rmat_22, 8, 16, 1.101, 1.009, 26655698, 6786098, 0.25, 3.50
rmat_22, 8, 16, 1.100, 1.026, 26399828, 6796832, 0.25, 4.00
rmat_22, 8, 16, 1.270, 2.021, 25779864, 11985673, 0.50, 0.00
rmat_22, 8, 16, 1.236, 1.675, 26446084, 10520040, 0.50, 0.25
rmat_22, 8, 16, 1.241, 1.136, 27067804, 7577110, 0.50, 0.50
rmat_22, 8, 16, 1.063, 1.095, 27087519, 7266676, 0.50, 0.75
rmat_22, 8, 16, 1.108, 1.040, 26825842, 6975257, 0.50, 1.00
rmat_22, 8, 16, 1.101, 1.022, 26658862, 6804041, 0.50, 1.50
rmat_22, 8, 16, 1.100, 1.029, 26575401, 6822362, 0.50, 2.00
rmat_22, 8, 16, 1.100, 1.013, 26740243, 6784981, 0.50, 2.50
rmat_22, 8, 16, 1.100, 1.013, 26288908, 6659098, 0.50, 3.00
rmat_22, 8, 16, 1.100, 1.020, 26754274, 6808899, 0.50, 3.50
rmat_22, 8, 16, 1.100, 1.023, 26615120, 6825232, 0.50, 4.00
rmat_22, 8, 16, 1.143, 1.288, 26617719, 8292658, 0.75, 0.00
rmat_22, 8, 16, 1.139, 1.044, 27060885, 7055744, 0.75, 0.25
rmat_22, 8, 16, 1.097, 1.027, 26724011, 6847357, 0.75, 0.50
rmat_22, 8, 16, 1.102, 1.032, 26519181, 6829090, 0.75, 0.75
rmat_22, 8, 16, 1.100, 1.029, 26872258, 6893233, 0.75, 1.00
rmat_22, 8, 16, 1.311, 3.746, 23281612, 16619913, 0.75, 1.50
rmat_22, 8, 16, 1.100, 1.015, 26746770, 6782050, 0.75, 2.00
rmat_22, 8, 16, 1.100, 1.025, 26367699, 6760039, 0.75, 2.50
rmat_22, 8, 16, 1.100, 1.020, 26733860, 6826958, 0.75, 3.00
rmat_22, 8, 16, 1.100, 1.019, 26415726, 6729441, 0.75, 3.50
rmat_22, 8, 16, 1.100, 1.019, 26951655, 6912929, 0.75, 4.00
rmat_22, 8, 16, 1.100, 1.124, 27565307, 7636027, 1.00, 0.00
rmat_22, 8, 16, 1.185, 2.517, 26168284, 14355587, 1.00, 0.25
rmat_22, 8, 16, 1.100, 1.028, 26913723, 6863909, 1.00, 0.50
rmat_22, 8, 16, 1.100, 1.012, 26887400, 6801328, 1.00, 0.75
rmat_22, 8, 16, 1.100, 1.014, 26626394, 6768895, 1.00, 1.00
rmat_22, 8, 16, 1.100, 1.030, 26573419, 6860706, 1.00, 1.50
rmat_22, 8, 16, 1.100, 1.013, 26625352, 6720876, 1.00, 2.00
rmat_22, 8, 16, 1.100, 1.024, 26913753, 6851297, 1.00, 2.50
rmat_22, 8, 16, 1.100, 1.033, 26732170, 6875954, 1.00, 3.00
rmat_22, 8, 16, 1.100, 1.017, 26780118, 6839762, 1.00, 3.50
rmat_22, 8, 16, 1.100, 1.020, 26719139, 6814369, 1.00, 4.00
rmat_22, 8, 16, 1.100, 1.030, 26203563, 6806142, 1.50, 0.00
rmat_22, 8, 16, 1.261, 2.463, 26765926, 14184945, 1.50, 0.25
rmat_22, 8, 16, 1.100, 1.013, 26442287, 6718549, 1.50, 0.50
rmat_22, 8, 16, 1.100, 1.011, 26313954, 6659212, 1.50, 0.75
rmat_22, 8, 16, 1.100, 1.032, 26536674, 6839457, 1.50, 1.00
rmat_22, 8, 16, 1.100, 1.034, 26915556, 6903380, 1.50, 1.50
rmat_22, 8, 16, 1.100, 1.031, 26668890, 6883682, 1.50, 2.00
rmat_22, 8, 16, 1.100, 1.018, 26950670, 6851401, 1.50, 2.50
rmat_22, 8, 16, 1.100, 1.022, 26663721, 6803726, 1.50, 3.00
rmat_22, 8, 16, 1.100, 1.016, 26813796, 6824866, 1.50, 3.50
rmat_22, 8, 16, 1.100, 1.012, 26408006, 6698445, 1.50, 4.00
rmat_22, 8, 16, 1.100, 1.056, 27280221, 7184926, 2.00, 0.00
rmat_22, 8, 16, 1.100, 1.020, 26876324, 6856819, 2.00, 0.25
rmat_22, 8, 16, 1.100, 1.013, 26801522, 6814135, 2.00, 0.50
rmat_22, 8, 16, 1.100, 1.020, 26831430, 6822994, 2.00, 0.75
rmat_22, 8, 16, 1.100, 1.020, 26916792, 6850803, 2.00, 1.00
rmat_22, 8, 16, 1.396, 2.713, 26301083, 14883740, 2.00, 1.50
rmat_22, 8, 16, 1.100, 1.024, 27064554, 6928811, 2.00, 2.00
rmat_22, 8, 16, 1.100, 1.027, 26971203, 6901015, 2.00, 2.50
rmat_22, 8, 16, 1.100, 1.030, 26740889, 6867056, 2.00, 3.00
rmat_22, 8, 16, 1.100, 1.013, 26702729, 6772556, 2.00, 3.50
rmat_22, 8, 16, 1.100, 1.023, 26903086, 6882092, 2.00, 4.00
rmat_22, 8, 16, 1.100, 1.022, 27183945, 6910865, 2.50, 0.00
rmat_22, 8, 16, 1.100, 1.038, 27176593, 7009348, 2.50, 0.25
rmat_22, 8, 16, 1.093, 1.027, 26266931, 6765120, 2.50, 0.50
rmat_22, 8, 16, 1.100, 1.024, 26841075, 6868047, 2.50, 0.75
rmat_22, 8, 16, 1.100, 1.016, 26888201, 6837385, 2.50, 1.00
rmat_22, 8, 16, 1.397, 3.192, 24925710, 15958426, 2.50, 1.50
rmat_22, 8, 16, 1.100, 1.013, 26290097, 6674527, 2.50, 2.00
rmat_22, 8, 16, 1.100, 1.033, 27089356, 6934069, 2.50, 2.50
rmat_22, 8, 16, 1.100, 1.022, 26807954, 6871162, 2.50, 3.00
rmat_22, 8, 16, 1.100, 1.025, 26394529, 6775150, 2.50, 3.50
rmat_22, 8, 16, 1.100, 1.030, 26360171, 6779889, 2.50, 4.00
rmat_22, 8, 16, 1.099, 1.022, 26326570, 6725100, 3.00, 0.00
rmat_22, 8, 16, 1.100, 1.039, 27429422, 7132987, 3.00, 0.25
rmat_22, 8, 16, 1.100, 1.026, 26523266, 6773908, 3.00, 0.50
rmat_22, 8, 16, 1.100, 1.019, 26757903, 6802039, 3.00, 0.75
rmat_22, 8, 16, 1.098, 1.016, 26389451, 6679666, 3.00, 1.00
rmat_22, 8, 16, 1.100, 1.023, 26296051, 6705211, 3.00, 1.50
rmat_22, 8, 16, 1.100, 1.030, 26965534, 6932991, 3.00, 2.00
rmat_22, 8, 16, 1.100, 1.034, 26749708, 6867795, 3.00, 2.50
rmat_22, 8, 16, 1.100, 1.020, 26827883, 6847033, 3.00, 3.00
rmat_22, 8, 16, 1.087, 1.023, 26291986, 6737467, 3.00, 3.50
rmat_22, 8, 16, 1.100, 1.036, 26566430, 6905390, 3.00, 4.00
rmat_22, 8, 16, 1.073, 1.028, 26299715, 6745317, 3.50, 0.00
rmat_22, 8, 16, 1.100, 1.020, 27023061, 6899588, 3.50, 0.25
rmat_22, 8, 16, 1.098, 1.025, 26432362, 6757567, 3.50, 0.50
rmat_22, 8, 16, 1.100, 1.020, 26628181, 6764314, 3.50, 0.75
rmat_22, 8, 16, 1.100, 1.016, 26838780, 6819663, 3.50, 1.00
rmat_22, 8, 16, 1.100, 1.020, 26845809, 6861553, 3.50, 1.50
rmat_22, 8, 16, 1.100, 1.020, 26783140, 6833173, 3.50, 2.00
rmat_22, 8, 16, 1.100, 1.040, 26557668, 6854138, 3.50, 2.50
rmat_22, 8, 16, 1.100, 1.038, 26697276, 6887058, 3.50, 3.00
rmat_22, 8, 16, 1.100, 1.037, 26762375, 6907992, 3.50, 3.50
rmat_22, 8, 16, 1.100, 1.039, 26584980, 6910605, 3.50, 4.00
rmat_22, 8, 16, 1.098, 1.019, 26248155, 6720270, 4.00, 0.00
rmat_22, 8, 16, 1.099, 1.017, 26412027, 6736046, 4.00, 0.25
rmat_22, 8, 16, 1.209, 3.286, 25043214, 16217738, 4.00, 0.50
rmat_22, 8, 16, 1.100, 1.022, 26905193, 6868556, 4.00, 0.75
rmat_22, 8, 16, 1.100, 1.030, 26895548, 6865205, 4.00, 1.00
rmat_22, 8, 16, 1.099, 1.022, 26554630, 6773746, 4.00, 1.50
rmat_22, 8, 16, 1.099, 1.019, 26715448, 6764024, 4.00, 2.00
rmat_22, 8, 16, 1.099, 1.028, 26661649, 6815354, 4.00, 2.50
rmat_22, 8, 16, 1.099, 1.029, 26595616, 6821536, 4.00, 3.00
rmat_22, 8, 16, 1.100, 1.036, 26603008, 6888248, 4.00, 3.50
rmat_22, 8, 16, 1.099, 1.033, 26811258, 6913318, 4.00, 4.00
rmat_22, 32, 16, 7.202, 25.147, 12239633, 11269592, 0.00, 0.00
rmat_22, 32, 16, 2.040, 6.928, 29187498, 11251275, 0.00, 0.25
rmat_22, 32, 16, 3.627, 3.892, 29056416, 6844565, 0.00, 0.50
rmat_22, 32, 16, 2.173, 5.049, 29591664, 8783482, 0.00, 0.75
rmat_22, 32, 16, 1.532, 3.140, 30436966, 5793353, 0.00, 1.00
rmat_22, 32, 16, 1.300, 1.351, 29480101, 2478290, 0.00, 1.50
rmat_22, 32, 16, 1.357, 1.138, 29710130, 2114409, 0.00, 2.00
rmat_22, 32, 16, 1.280, 1.171, 29710194, 2166035, 0.00, 2.50
rmat_22, 32, 16, 1.522, 1.101, 29908668, 2046498, 0.00, 3.00
rmat_22, 32, 16, 1.108, 1.066, 30516052, 2031924, 0.00, 3.50
rmat_22, 32, 16, 1.557, 1.154, 29792100, 2085512, 0.00, 4.00
rmat_22, 32, 16, 2.066, 3.253, 30142632, 5924503, 0.25, 0.00
rmat_22, 32, 16, 1.325, 1.852, 30553307, 3530696, 0.25, 0.25
rmat_22, 32, 16, 1.441, 2.717, 29842732, 5024999, 0.25, 0.50
rmat_22, 32, 16, 1.411, 2.250, 29861037, 4141427, 0.25, 0.75
rmat_22, 32, 16, 1.232, 1.627, 29435563, 2966486, 0.25, 1.00
rmat_22, 32, 16, 1.234, 1.100, 30040689, 2044790, 0.25, 1.50
rmat_22, 32, 16, 1.227, 1.089, 29851706, 2025434, 0.25, 2.00
rmat_22, 32, 16, 1.104, 1.070, 30564821, 2058393, 0.25, 2.50
rmat_22, 32, 16, 1.109, 1.058, 30411166, 2014101, 0.25, 3.00
rmat_22, 32, 16, 1.141, 1.097, 29826773, 2044717, 0.25, 3.50
rmat_22, 32, 16, 1.107, 1.048, 30259152, 1985768, 0.25, 4.00
rmat_22, 32, 16, 1.591, 2.280, 30670604, 4189880, 0.50, 0.00
rmat_22, 32, 16, 1.225, 1.767, 30675184, 3365319, 0.50, 0.25
rmat_22, 32, 16, 1.142, 1.311, 29769013, 2429286, 0.50, 0.50
rmat_22, 32, 16, 1.127, 1.084, 30218195, 2061398, 0.50, 0.75
rmat_22, 32, 16, 1.126, 1.110, 29934530, 2087279, 0.50, 1.00
rmat_22, 32, 16, 1.184, 1.057, 30374260, 2007081, 0.50, 1.50
rmat_22, 32, 16, 1.102, 1.061, 30286886, 2015404, 0.50, 2.00
rmat_22, 32, 16, 1.101, 1.072, 30510490, 2039260, 0.50, 2.50
rmat_22, 32, 16, 1.101, 1.027, 30517920, 1963084, 0.50, 3.00
rmat_22, 32, 16, 1.113, 1.079, 29841325, 2009825, 0.50, 3.50
rmat_22, 32, 16, 1.103, 1.040, 30057711, 1963310, 0.50, 4.00
rmat_22, 32, 16, 1.204, 1.307, 30264929, 2485940, 0.75, 0.00
rmat_22, 32, 16, 1.118, 1.116, 30559285, 2146604, 0.75, 0.25
rmat_22, 32, 16, 1.111, 1.061, 30908459, 2044511, 0.75, 0.50
rmat_22, 32, 16, 1.146, 1.045, 30513031, 2007763, 0.75, 0.75
rmat_22, 32, 16, 1.101, 1.059, 30291304, 2003047, 0.75, 1.00
rmat_22, 32, 16, 1.100, 1.039, 30506300, 1992703, 0.75, 1.50
rmat_22, 32, 16, 1.104, 1.076, 29848081, 2026424, 0.75, 2.00
rmat_22, 32, 16, 1.100, 1.043, 30338688, 1982273, 0.75, 2.50
rmat_22, 32, 16, 1.102, 1.070, 29865386, 2016620, 0.75, 3.00
rmat_22, 32, 16, 1.100, 1.038, 30117862, 1961655, 0.75, 3.50
rmat_22, 32, 16, 1.100, 1.032, 30278430, 1960713, 0.75, 4.00
rmat_22, 32, 16, 1.101, 1.047, 29956717, 1962997, 1.00, 0.00
rmat_22, 32, 16, 1.100, 1.061, 30553829, 2026782, 1.00, 0.25
rmat_22, 32, 16, 1.100, 1.040, 30108477, 1970137, 1.00, 0.50
rmat_22, 32, 16, 1.100, 1.039, 30522515, 1990338, 1.00, 0.75
rmat_22, 32, 16, 1.100, 1.044, 30401920, 2000170, 1.00, 1.00
rmat_22, 32, 16, 1.100, 1.039, 30397744, 1977575, 1.00, 1.50
rmat_22, 32, 16, 1.100, 1.084, 29803741, 2044732, 1.00, 2.00
rmat_22, 32, 16, 1.100, 1.064, 29972609, 2010572, 1.00, 2.50
rmat_22, 32, 16, 1.100, 1.053, 29912287, 1974295, 1.00, 3.00
rmat_22, 32, 16, 1.100, 1.027, 30222099, 1948884, 1.00, 3.50
rmat_22, 32, 16, 1.100, 1.038, 29979355, 1957836, 1.00, 4.00
rmat_22, 32, 16, 1.100, 1.033, 29888526, 1952798, 1.50, 0.00
rmat_22, 32, 16, 1.100, 1.070, 29808949, 2018675, 1.50, 0.25
rmat_22, 32, 16, 1.100, 1.041, 29864137, 1956765, 1.50, 0.50
rmat_22, 32, 16, 1.100, 1.028, 30303870, 1953850, 1.50, 0.75
rmat_22, 32, 16, 1.100, 1.045, 30090920, 1970767, 1.50, 1.00
rmat_22, 32, 16, 1.100, 1.084, 29800377, 2030132, 1.50, 1.50
rmat_22, 32, 16, 1.100, 1.047, 30263214, 1980441, 1.50, 2.00
rmat_22, 32, 16, 1.100, 1.024, 30234790, 1935585, 1.50, 2.50
rmat_22, 32, 16, 1.100, 1.023, 29984835, 1917761, 1.50, 3.00
rmat_22, 32, 16, 1.100, 1.030, 30115728, 1939003, 1.50, 3.50
rmat_22, 32, 16, 1.100, 1.034, 29990790, 1940985, 1.50, 4.00
rmat_22, 32, 16, 1.100, 1.023, 29951400, 1916226, 2.00, 0.00
rmat_22, 32, 16, 1.100, 1.073, 29885827, 2018452, 2.00, 0.25
rmat_22, 32, 16, 1.100, 1.026, 30298049, 1946002, 2.00, 0.50
rmat_22, 32, 16, 1.100, 1.041, 30089641, 1960332, 2.00, 0.75
rmat_22, 32, 16, 1.100, 1.054, 29928034, 1975431, 2.00, 1.00
rmat_22, 32, 16, 1.100, 1.046, 30131224, 1974517, 2.00, 1.50
rmat_22, 32, 16, 1.100, 1.040, 29829226, 1941689, 2.00, 2.00
rmat_22, 32, 16, 1.100, 1.022, 30339850, 1938166, 2.00, 2.50
rmat_22, 32, 16, 1.100, 1.022, 30369620, 1942285, 2.00, 3.00
rmat_22, 32, 16, 1.100, 1.037, 30299612, 1964988, 2.00, 3.50
rmat_22, 32, 16, 1.100, 1.045, 30117055, 1964928, 2.00, 4.00
rmat_22, 32, 16, 1.100, 1.042, 29882979, 1951941, 2.50, 0.00
rmat_22, 32, 16, 1.100, 1.030, 29985160, 1934673, 2.50, 0.25
rmat_22, 32, 16, 1.100, 1.023, 30210559, 1934113, 2.50, 0.50
rmat_22, 32, 16, 1.100, 1.043, 29942332, 1952616, 2.50, 0.75
rmat_22, 32, 16, 1.100, 1.026, 30269913, 1939641, 2.50, 1.00
rmat_22, 32, 16, 1.100, 1.024, 30071779, 1931046, 2.50, 1.50
rmat_22, 32, 16, 1.100, 1.049, 29866857, 1966458, 2.50, 2.00
rmat_22, 32, 16, 1.100, 1.044, 29996050, 1971995, 2.50, 2.50
rmat_22, 32, 16, 1.100, 1.042, 30195648, 1965854, 2.50, 3.00
rmat_22, 32, 16, 1.100, 1.048, 30050450, 1968532, 2.50, 3.50
rmat_22, 32, 16, 1.099, 1.067, 29966943, 1997643, 2.50, 4.00
rmat_22, 32, 16, 1.100, 1.033, 29969274, 1942966, 3.00, 0.00
rmat_22, 32, 16, 1.100, 1.039, 30103115, 1955635, 3.00, 0.25
rmat_22, 32, 16, 1.100, 1.024, 30233916, 1936697, 3.00, 0.50
rmat_22, 32, 16, 1.099, 1.031, 29941993, 1932490, 3.00, 0.75
rmat_22, 32, 16, 1.100, 1.029, 29984239, 1929698, 3.00, 1.00
rmat_22, 32, 16, 1.100, 1.037, 30074968, 1947239, 3.00, 1.50
rmat_22, 32, 16, 1.096, 1.050, 29937697, 1963284, 3.00, 2.00
rmat_22, 32, 16, 1.100, 1.050, 30132596, 1975797, 3.00, 2.50
rmat_22, 32, 16, 1.099, 1.055, 30046258, 1986683, 3.00, 3.00
rmat_22, 32, 16, 1.100, 1.070, 30043972, 2008394, 3.00, 3.50
rmat_22, 32, 16, 1.099, 1.079, 30153744, 2032082, 3.00, 4.00
rmat_22, 32, 16, 1.099, 1.033, 29971015, 1931988, 3.50, 0.00
rmat_22, 32, 16, 1.098, 1.044, 29940552, 1952486, 3.50, 0.25
rmat_22, 32, 16, 1.100, 1.032, 29995812, 1935467, 3.50, 0.50
rmat_22, 32, 16, 1.100, 1.049, 29914494, 1960562, 3.50, 0.75
rmat_22, 32, 16, 1.097, 1.048, 29939489, 1956103, 3.50, 1.00
rmat_22, 32, 16, 1.097, 1.048, 29926170, 1962285, 3.50, 1.50
rmat_22, 32, 16, 1.098, 1.045, 30088675, 1969456, 3.50, 2.00
rmat_22, 32, 16, 1.100, 1.059, 30317950, 2009018, 3.50, 2.50
rmat_22, 32, 16, 1.100, 1.067, 30151745, 2010989, 3.50, 3.00
rmat_22, 32, 16, 1.100, 1.078, 30261624, 2038819, 3.50, 3.50
rmat_22, 32, 16, 1.100, 1.078, 30184788, 2021834, 3.50, 4.00
rmat_22, 32, 16, 1.098, 1.038, 30081185, 1950478, 4.00, 0.00
rmat_22, 32, 16, 1.095, 1.048, 29988911, 1970297, 4.00, 0.25
rmat_22, 32, 16, 1.099, 1.049, 29947542, 1962971, 4.00, 0.50
rmat_22, 32, 16, 1.099, 1.058, 29948000, 1982008, 4.00, 0.75
rmat_22, 32, 16, 1.098, 1.054, 29906564, 1965449, 4.00, 1.00
rmat_22, 32, 16, 1.097, 1.048, 29956191, 1957699, 4.00, 1.50
rmat_22, 32, 16, 1.097, 1.066, 30000563, 2005981, 4.00, 2.00
rmat_22, 32, 16, 1.095, 1.055, 30068261, 1982107, 4.00, 2.50
rmat_22, 32, 16, 1.099, 1.066, 30025622, 1995906, 4.00, 3.00
rmat_22, 32, 16, 1.099, 1.081, 30061157, 2028853, 4.00, 3.50
rmat_22, 32, 16, 1.099, 1.109, 30079970, 2089087, 4.00, 4.00
rmat_22, 128, 16, 30.769, 101.955, 11736104, 10807594, 0.00, 0.00
rmat_22, 128, 16, 1.910, 2.601, 31784507, 1283451, 0.00, 0.25
rmat_22, 128, 16, 1.533, 2.942, 31838228, 1465896, 0.00, 0.50
rmat_22, 128, 16, 1.724, 3.238, 31997294, 1592299, 0.00, 0.75
rmat_22, 128, 16, 2.859, 8.383, 31230336, 4019141, 0.00, 1.00
rmat_22, 128, 16, 1.450, 1.591, 30775636, 773880, 0.00, 1.50
rmat_22, 128, 16, 1.225, 1.663, 30761022, 813361, 0.00, 2.00
rmat_22, 128, 16, 1.216, 1.410, 30772221, 682740, 0.00, 2.50
rmat_22, 128, 16, 1.270, 1.309, 30823851, 632572, 0.00, 3.00
rmat_22, 128, 16, 1.299, 1.352, 30835496, 669742, 0.00, 3.50
rmat_22, 128, 16, 1.269, 1.302, 30842510, 643628, 0.00, 4.00
rmat_22, 128, 16, 2.868, 4.089, 31937953, 2031081, 0.25, 0.00
rmat_22, 128, 16, 1.969, 4.368, 31682675, 2141412, 0.25, 0.25
rmat_22, 128, 16, 1.693, 3.199, 31858369, 1593620, 0.25, 0.50
rmat_22, 128, 16, 1.519, 2.194, 31203902, 1069579, 0.25, 0.75
rmat_22, 128, 16, 1.294, 1.591, 30734947, 774656, 0.25, 1.00
rmat_22, 128, 16, 1.153, 1.430, 30796825, 695390, 0.25, 1.50
rmat_22, 128, 16, 1.157, 1.307, 30792176, 631072, 0.25, 2.00
rmat_22, 128, 16, 1.160, 1.310, 30826151, 641400, 0.25, 2.50
rmat_22, 128, 16, 1.159, 1.279, 30896806, 621350, 0.25, 3.00
rmat_22, 128, 16, 1.198, 1.369, 30929396, 668215, 0.25, 3.50
rmat_22, 128, 16, 1.167, 1.235, 30926883, 600690, 0.25, 4.00
rmat_22, 128, 16, 1.533, 2.587, 32057194, 1284804, 0.50, 0.00
rmat_22, 128, 16, 1.295, 1.979, 31273796, 974310, 0.50, 0.25
rmat_22, 128, 16, 1.155, 1.768, 30722521, 865011, 0.50, 0.50
rmat_22, 128, 16, 1.146, 1.668, 30750855, 810444, 0.50, 0.75
rmat_22, 128, 16, 1.138, 1.439, 30768986, 697108, 0.50, 1.00
rmat_22, 128, 16, 1.130, 1.324, 30838418, 638726, 0.50, 1.50
rmat_22, 128, 16, 1.139, 1.358, 30898079, 664658, 0.50, 2.00
rmat_22, 128, 16, 1.125, 1.241, 30962794, 606123, 0.50, 2.50
rmat_22, 128, 16, 1.133, 1.254, 30981445, 616278, 0.50, 3.00
rmat_22, 128, 16, 1.118, 1.143, 31033064, 559930, 0.50, 3.50
rmat_22, 128, 16, 1.138, 1.275, 31094001, 621998, 0.50, 4.00
rmat_22, 128, 16, 1.119, 1.529, 31165033, 754269, 0.75, 0.00
rmat_22, 128, 16, 1.106, 1.494, 30811005, 733504, 0.75, 0.25
rmat_22, 128, 16, 1.108, 1.414, 30774187, 686572, 0.75, 0.50
rmat_22, 128, 16, 1.111, 1.437, 30793258, 696476, 0.75, 0.75
rmat_22, 128, 16, 1.113, 1.310, 30864637, 635363, 0.75, 1.00
rmat_22, 128, 16, 1.109, 1.220, 30918123, 592556, 0.75, 1.50
rmat_22, 128, 16, 1.114, 1.245, 31030214, 611293, 0.75, 2.00
rmat_22, 128, 16, 1.109, 1.292, 31048643, 628933, 0.75, 2.50
rmat_22, 128, 16, 1.105, 1.378, 31160212, 675717, 0.75, 3.00
rmat_22, 128, 16, 1.105, 1.215, 31088205, 592882, 0.75, 3.50
rmat_22, 128, 16, 1.104, 1.240, 31153137, 606443, 0.75, 4.00
rmat_22, 128, 16, 1.101, 1.281, 30979261, 621507, 1.00, 0.00
rmat_22, 128, 16, 1.101, 1.288, 30898569, 629204, 1.00, 0.25
rmat_22, 128, 16, 1.101, 1.353, 30882091, 655896, 1.00, 0.50
rmat_22, 128, 16, 1.101, 1.348, 30982064, 659116, 1.00, 0.75
rmat_22, 128, 16, 1.101, 1.242, 30979327, 603606, 1.00, 1.00
rmat_22, 128, 16, 1.101, 1.222, 31031474, 592582, 1.00, 1.50
rmat_22, 128, 16, 1.101, 1.191, 31009460, 579345, 1.00, 2.00
rmat_22, 128, 16, 1.101, 1.266, 31111527, 621018, 1.00, 2.50
rmat_22, 128, 16, 1.101, 1.219, 31063652, 594992, 1.00, 3.00
rmat_22, 128, 16, 1.101, 1.121, 31089639, 548528, 1.00, 3.50
rmat_22, 128, 16, 1.101, 1.183, 31128996, 575547, 1.00, 4.00
rmat_22, 128, 16, 1.101, 1.251, 31001096, 617910, 1.50, 0.00
rmat_22, 128, 16, 1.101, 1.170, 31016986, 571442, 1.50, 0.25
rmat_22, 128, 16, 1.100, 1.265, 31048221, 615468, 1.50, 0.50
rmat_22, 128, 16, 1.101, 1.177, 31035621, 576770, 1.50, 0.75
rmat_22, 128, 16, 1.100, 1.258, 31156564, 611632, 1.50, 1.00
rmat_22, 128, 16, 1.101, 1.229, 31103874, 600990, 1.50, 1.50
rmat_22, 128, 16, 1.101, 1.111, 31093763, 541382, 1.50, 2.00
rmat_22, 128, 16, 1.101, 1.180, 31146907, 580369, 1.50, 2.50
rmat_22, 128, 16, 1.101, 1.208, 31131232, 588322, 1.50, 3.00
rmat_22, 128, 16, 1.100, 1.173, 31190602, 572885, 1.50, 3.50
rmat_22, 128, 16, 1.101, 1.161, 31210946, 568371, 1.50, 4.00
rmat_22, 128, 16, 1.101, 1.168, 31074939, 570554, 2.00, 0.00
rmat_22, 128, 16, 1.101, 1.158, 31106751, 563937, 2.00, 0.25
rmat_22, 128, 16, 1.101, 1.115, 31083709, 542473, 2.00, 0.50
rmat_22, 128, 16, 1.100, 1.136, 31091893, 549951, 2.00, 0.75
rmat_22, 128, 16, 1.100, 1.150, 31138616, 559699, 2.00, 1.00
rmat_22, 128, 16, 1.100, 1.159, 31203863, 567508, 2.00, 1.50
rmat_22, 128, 16, 1.101, 1.119, 31222907, 545461, 2.00, 2.00
rmat_22, 128, 16, 1.101, 1.291, 31216231, 631253, 2.00, 2.50
rmat_22, 128, 16, 1.100, 1.130, 31239434, 552093, 2.00, 3.00
rmat_22, 128, 16, 1.101, 1.186, 31211205, 577262, 2.00, 3.50
rmat_22, 128, 16, 1.101, 1.161, 31199533, 566164, 2.00, 4.00
rmat_22, 128, 16, 1.100, 1.229, 31166395, 601405, 2.50, 0.00
rmat_22, 128, 16, 1.101, 1.179, 31200454, 574268, 2.50, 0.25
rmat_22, 128, 16, 1.100, 1.294, 31183964, 630132, 2.50, 0.50
rmat_22, 128, 16, 1.100, 1.149, 31196831, 561092, 2.50, 0.75
rmat_22, 128, 16, 1.101, 1.136, 31177797, 555092, 2.50, 1.00
rmat_22, 128, 16, 1.100, 1.117, 31223642, 543456, 2.50, 1.50
rmat_22, 128, 16, 1.100, 1.109, 31231685, 539061, 2.50, 2.00
rmat_22, 128, 16, 1.100, 1.197, 31201857, 585064, 2.50, 2.50
rmat_22, 128, 16, 1.100, 1.183, 31172949, 580328, 2.50, 3.00
rmat_22, 128, 16, 1.101, 1.129, 31185775, 549863, 2.50, 3.50
rmat_22, 128, 16, 1.101, 1.186, 31190702, 575557, 2.50, 4.00
rmat_22, 128, 16, 1.101, 1.127, 31212464, 550020, 3.00, 0.00
rmat_22, 128, 16, 1.100, 1.240, 31194258, 604880, 3.00, 0.25
rmat_22, 128, 16, 1.100, 1.189, 31190717, 578959, 3.00, 0.50
rmat_22, 128, 16, 1.101, 1.124, 31207919, 546652, 3.00, 0.75
rmat_22, 128, 16, 1.100, 1.221, 31203195, 597074, 3.00, 1.00
rmat_22, 128, 16, 1.100, 1.134, 31243956, 554028, 3.00, 1.50
rmat_22, 128, 16, 1.100, 1.186, 31152607, 578695, 3.00, 2.00
rmat_22, 128, 16, 1.101, 1.132, 31186729, 550095, 3.00, 2.50
rmat_22, 128, 16, 1.100, 1.206, 31183959, 587535, 3.00, 3.00
rmat_22, 128, 16, 1.101, 1.135, 31195948, 552756, 3.00, 3.50
rmat_22, 128, 16, 1.100, 1.148, 31150876, 559329, 3.00, 4.00
rmat_22, 128, 16, 1.100, 1.126, 31239826, 548435, 3.50, 0.00
rmat_22, 128, 16, 1.100, 1.141, 31180492, 557328, 3.50, 0.25
rmat_22, 128, 16, 1.098, 1.155, 31208170, 563913, 3.50, 0.50
rmat_22, 128, 16, 1.100, 1.268, 31147818, 620257, 3.50, 0.75
rmat_22, 128, 16, 1.099, 1.180, 31207678, 576815, 3.50, 1.00
rmat_22, 128, 16, 1.099, 1.157, 31135551, 564747, 3.50, 1.50
rmat_22, 128, 16, 1.100, 1.148, 31110416, 560666, 3.50, 2.00
rmat_22, 128, 16, 1.099, 1.126, 31121975, 547920, 3.50, 2.50
rmat_22, 128, 16, 1.100, 1.151, 31135589, 561911, 3.50, 3.00
rmat_22, 128, 16, 1.100, 1.160, 31126969, 565759, 3.50, 3.50
rmat_22, 128, 16, 1.100, 1.159, 31108763, 564765, 3.50, 4.00
rmat_22, 128, 16, 1.100, 1.166, 31241422, 570127, 4.00, 0.00
rmat_22, 128, 16, 1.101, 1.141, 31209978, 557138, 4.00, 0.25
rmat_22, 128, 16, 1.095, 1.128, 31231400, 551231, 4.00, 0.50
rmat_22, 128, 16, 1.098, 1.124, 31212038, 548133, 4.00, 0.75
rmat_22, 128, 16, 1.099, 1.142, 31206883, 557835, 4.00, 1.00
rmat_22, 128, 16, 1.100, 1.138, 31167083, 555818, 4.00, 1.50
rmat_22, 128, 16, 1.101, 1.141, 31113153, 555965, 4.00, 2.00
rmat_22, 128, 16, 1.100, 1.177, 31089854, 574902, 4.00, 2.50
rmat_22, 128, 16, 1.100, 1.167, 31114210, 571058, 4.00, 3.00
rmat_22, 128, 16, 1.100, 1.159, 31125658, 565687, 4.00, 3.50
rmat_22, 128, 16, 1.100, 1.187, 31087106, 579681, 4.00, 4.00
nlpkkt160, 2, 16, 1.007, 1.008, 703752, 703752, 0.00, 0.00
nlpkkt160, 2, 16, 1.004, 1.003, 846996, 846996, 0.00, 0.25
nlpkkt160, 2, 16, 1.006, 1.007, 598038, 598038, 0.00, 0.50
nlpkkt160, 2, 16, 1.003, 1.004, 723350, 723350, 0.00, 0.75
nlpkkt160, 2, 16, 1.006, 1.007, 639310, 639310, 0.00, 1.00
nlpkkt160, 2, 16, 1.067, 1.069, 748307, 748307, 0.00, 1.50
nlpkkt160, 2, 16, 1.018, 1.023, 843310, 843310, 0.00, 2.00
nlpkkt160, 2, 16, 1.014, 1.015, 759131, 759131, 0.00, 2.50
nlpkkt160, 2, 16, 1.045, 1.047, 761278, 761278, 0.00, 3.00
nlpkkt160, 2, 16, 1.004, 1.002, 550282, 550282, 0.00, 3.50
nlpkkt160, 2, 16, 1.006, 1.007, 695941, 695941, 0.00, 4.00
nlpkkt160, 2, 16, 1.013, 1.015, 605762, 605762, 0.25, 0.00
nlpkkt160, 2, 16, 1.002, 1.002, 615558, 615558, 0.25, 0.25
nlpkkt160, 2, 16, 1.006, 1.006, 665722, 665722, 0.25, 0.50
nlpkkt160, 2, 16, 1.003, 1.005, 789882, 789882, 0.25, 0.75
nlpkkt160, 2, 16, 1.002, 1.006, 758377, 758377, 0.25, 1.00
nlpkkt160, 2, 16, 1.008, 1.007, 557786, 557786, 0.25, 1.50
nlpkkt160, 2, 16, 1.007, 1.009, 785772, 785772, 0.25, 2.00
nlpkkt160, 2, 16, 1.002, 1.003, 787778, 787778, 0.25, 2.50
nlpkkt160, 2, 16, 1.009, 1.011, 695004, 695004, 0.25, 3.00
nlpkkt160, 2, 16, 1.025, 1.027, 667564, 667564, 0.25, 3.50
nlpkkt160, 2, 16, 1.011, 1.012, 709543, 709543, 0.25, 4.00
nlpkkt160, 2, 16, 1.021, 1.022, 606728, 606728, 0.50, 0.00
nlpkkt160, 2, 16, 1.026, 1.027, 735179, 735179, 0.50, 0.25
nlpkkt160, 2, 16, 1.005, 1.004, 702728, 702728, 0.50, 0.50
nlpkkt160, 2, 16, 1.005, 1.006, 687371, 687371, 0.50, 0.75
nlpkkt160, 2, 16, 1.008, 1.011, 663943, 663943, 0.50, 1.00
nlpkkt160, 2, 16, 1.008, 1.005, 708957, 708957, 0.50, 1.50
nlpkkt160, 2, 16, 1.020, 1.021, 654809, 654809, 0.50, 2.00
nlpkkt160, 2, 16, 1.014, 1.015, 703942, 703942, 0.50, 2.50
nlpkkt160, 2, 16, 1.007, 1.011, 916514, 916514, 0.50, 3.00
nlpkkt160, 2, 16, 1.006, 1.005, 675626, 675626, 0.50, 3.50
nlpkkt160, 2, 16, 1.002, 1.003, 624950, 624950, 0.50, 4.00
nlpkkt160, 2, 16, 1.412, 1.413, 565168, 565168, 0.75, 0.00
nlpkkt160, 2, 16, 1.041, 1.044, 681819, 681819, 0.75, 0.25
nlpkkt160, 2, 16, 1.009, 1.009, 722299, 722299, 0.75, 0.50
nlpkkt160, 2, 16, 1.050, 1.052, 671267, 671267, 0.75, 0.75
nlpkkt160, 2, 16, 1.005, 1.003, 610877, 610877, 0.75, 1.00
nlpkkt160, 2, 16, 1.009, 1.013, 739551, 739551, 0.75, 1.50
nlpkkt160, 2, 16, 1.001, 1.001, 735592, 735592, 0.75, 2.00
nlpkkt160, 2, 16, 1.006, 1.011, 842467, 842467, 0.75, 2.50
nlpkkt160, 2, 16, 1.008, 1.009, 659723, 659723, 0.75, 3.00
nlpkkt160, 2, 16, 1.007, 1.006, 789167, 789167, 0.75, 3.50
nlpkkt160, 2, 16, 1.003, 1.004, 697603, 697603, 0.75, 4.00
nlpkkt160, 2, 16, 1.007, 1.006, 578536, 578536, 1.00, 0.00
nlpkkt160, 2, 16, 1.033, 1.034, 771029, 771029, 1.00, 0.25
nlpkkt160, 2, 16, 1.013, 1.014, 615633, 615633, 1.00, 0.50
nlpkkt160, 2, 16, 1.003, 1.006, 732015, 732015, 1.00, 0.75
nlpkkt160, 2, 16, 1.020, 1.022, 689448, 689448, 1.00, 1.00
nlpkkt160, 2, 16, 1.014, 1.016, 804257, 804257, 1.00, 1.50
nlpkkt160, 2, 16, 1.006, 1.006, 637187, 637187, 1.00, 2.00
nlpkkt160, 2, 16, 1.003, 1.003, 608699, 608699, 1.00, 2.50
nlpkkt160, 2, 16, 1.001, 1.000, 786793, 786793, 1.00, 3.00
nlpkkt160, 2, 16, 1.006, 1.006, 683194, 683194, 1.00, 3.50
nlpkkt160, 2, 16, 1.007, 1.008, 609839, 609839, 1.00, 4.00
nlpkkt160, 2, 16, 1.014, 1.014, 711024, 711024, 1.50, 0.00
nlpkkt160, 2, 16, 1.006, 1.006, 686821, 686821, 1.50, 0.25
nlpkkt160, 2, 16, 1.008, 1.008, 712694, 712694, 1.50, 0.50
nlpkkt160, 2, 16, 1.003, 1.002, 721437, 721437, 1.50, 0.75
nlpkkt160, 2, 16, 1.005, 1.004, 613137, 613137, 1.50, 1.00
nlpkkt160, 2, 16, 1.013, 1.017, 713800, 713800, 1.50, 1.50
nlpkkt160, 2, 16, 1.020, 1.024, 688625, 688625, 1.50, 2.00
nlpkkt160, 2, 16, 1.007, 1.006, 567298, 567298, 1.50, 2.50
nlpkkt160, 2, 16, 1.005, 1.003, 775442, 775442, 1.50, 3.00
nlpkkt160, 2, 16, 1.014, 1.015, 717678, 717678, 1.50, 3.50
nlpkkt160, 2, 16, 1.005, 1.006, 761520, 761520, 1.50, 4.00
nlpkkt160, 2, 16, 1.006, 1.005, 687140, 687140, 2.00, 0.00
nlpkkt160, 2, 16, 1.008, 1.007, 620090, 620090, 2.00, 0.25
nlpkkt160, 2, 16, 1.001, 1.000, 611400, 611400, 2.00, 0.50
nlpkkt160, 2, 16, 1.006, 1.006, 810116, 810116, 2.00, 0.75
nlpkkt160, 2, 16, 1.021, 1.025, 736399, 736399, 2.00, 1.00
nlpkkt160, 2, 16, 1.008, 1.010, 811251, 811251, 2.00, 1.50
nlpkkt160, 2, 16, 1.013, 1.012, 763321, 763321, 2.00, 2.00
nlpkkt160, 2, 16, 1.014, 1.017, 811867, 811867, 2.00, 2.50
nlpkkt160, 2, 16, 1.007, 1.007, 556105, 556105, 2.00, 3.00
nlpkkt160, 2, 16, 1.012, 1.014, 710598, 710598, 2.00, 3.50
nlpkkt160, 2, 16, 1.009, 1.008, 631850, 631850, 2.00, 4.00
nlpkkt160, 2, 16, 1.008, 1.010, 812141, 812141, 2.50, 0.00
nlpkkt160, 2, 16, 1.013, 1.012, 699917, 699917, 2.50, 0.25
nlpkkt160, 2, 16, 1.031, 1.031, 746328, 746328, 2.50, 0.50
nlpkkt160, 2, 16, 1.002, 1.002, 594963, 594963, 2.50, 0.75
nlpkkt160, 2, 16, 1.003, 1.001, 712140, 712140, 2.50, 1.00
nlpkkt160, 2, 16, 1.004, 1.003, 685565, 685565, 2.50, 1.50
nlpkkt160, 2, 16, 1.053, 1.055, 762603, 762603, 2.50, 2.00
nlpkkt160, 2, 16, 1.004, 1.006, 706074, 706074, 2.50, 2.50
nlpkkt160, 2, 16, 1.008, 1.007, 699904, 699904, 2.50, 3.00
nlpkkt160, 2, 16, 1.007, 1.008, 686859, 686859, 2.50, 3.50
nlpkkt160, 2, 16, 1.004, 1.004, 698472, 698472, 2.50, 4.00
nlpkkt160, 2, 16, 1.007, 1.009, 623400, 623400, 3.00, 0.00
nlpkkt160, 2, 16, 1.012, 1.016, 716195, 716195, 3.00, 0.25
nlpkkt160, 2, 16, 1.003, 1.005, 741451, 741451, 3.00, 0.50
nlpkkt160, 2, 16, 1.007, 1.011, 927214, 927214, 3.00, 0.75
nlpkkt160, 2, 16, 1.008, 1.010, 715976, 715976, 3.00, 1.00
nlpkkt160, 2, 16, 1.005, 1.008, 770432, 770432, 3.00, 1.50
nlpkkt160, 2, 16, 1.011, 1.012, 765278, 765278, 3.00, 2.00
nlpkkt160, 2, 16, 1.292, 1.293, 673237, 673237, 3.00, 2.50
nlpkkt160, 2, 16, 1.008, 1.007, 576036, 576036, 3.00, 3.00
nlpkkt160, 2, 16, 1.008, 1.009, 820291, 820291, 3.00, 3.50
nlpkkt160, 2, 16, 1.003, 1.003, 715319, 715319, 3.00, 4.00
nlpkkt160, 2, 16, 1.017, 1.019, 646014, 646014, 3.50, 0.00
nlpkkt160, 2, 16, 1.003, 1.004, 621525, 621525, 3.50, 0.25
nlpkkt160, 2, 16, 1.010, 1.009, 541862, 541862, 3.50, 0.50
nlpkkt160, 2, 16, 1.005, 1.003, 716608, 716608, 3.50, 0.75
nlpkkt160, 2, 16, 1.017, 1.017, 819136, 819136, 3.50, 1.00
nlpkkt160, 2, 16, 1.007, 1.008, 578346, 578346, 3.50, 1.50
nlpkkt160, 2, 16, 1.017, 1.017, 689954, 689954, 3.50, 2.00
nlpkkt160, 2, 16, 1.006, 1.006, 674699, 674699, 3.50, 2.50
nlpkkt160, 2, 16, 1.007, 1.005, 682295, 682295, 3.50, 3.00
nlpkkt160, 2, 16, 1.006, 1.009, 764727, 764727, 3.50, 3.50
nlpkkt160, 2, 16, 1.010, 1.008, 755622, 755622, 3.50, 4.00
nlpkkt160, 2, 16, 1.004, 1.006, 689557, 689557, 4.00, 0.00
nlpkkt160, 2, 16, 1.011, 1.012, 677384, 677384, 4.00, 0.25
nlpkkt160, 2, 16, 1.008, 1.008, 635732, 635732, 4.00, 0.50
nlpkkt160, 2, 16, 1.002, 1.000, 704140, 704140, 4.00, 0.75
nlpkkt160, 2, 16, 1.004, 1.004, 712233, 712233, 4.00, 1.00
nlpkkt160, 2, 16, 1.005, 1.007, 664103, 664103, 4.00, 1.50
nlpkkt160, 2, 16, 1.029, 1.032, 894171, 894171, 4.00, 2.00
nlpkkt160, 2, 16, 1.008, 1.009, 844591, 844591, 4.00, 2.50
nlpkkt160, 2, 16, 1.006, 1.007, 663568, 663568, 4.00, 3.00
nlpkkt160, 2, 16, 1.010, 1.013, 611207, 611207, 4.00, 3.50
nlpkkt160, 2, 16, 1.007, 1.006, 651949, 651949, 4.00, 4.00
nlpkkt160, 8, 16, 1.076, 1.069, 1954803, 569273, 0.00, 0.00
nlpkkt160, 8, 16, 1.104, 1.096, 2046460, 752476, 0.00, 0.25
nlpkkt160, 8, 16, 1.087, 1.083, 1980949, 695745, 0.00, 0.50
nlpkkt160, 8, 16, 1.137, 1.144, 2160983, 679800, 0.00, 0.75
nlpkkt160, 8, 16, 1.119, 1.118, 2414163, 788636, 0.00, 1.00
nlpkkt160, 8, 16, 1.101, 1.101, 2137431, 692816, 0.00, 1.50
nlpkkt160, 8, 16, 1.101, 1.103, 2102125, 731403, 0.00, 2.00
nlpkkt160, 8, 16, 1.092, 1.086, 2109816, 719992, 0.00, 2.50
nlpkkt160, 8, 16, 1.100, 1.096, 2242994, 712214, 0.00, 3.00
nlpkkt160, 8, 16, 1.093, 1.094, 2427050, 775961, 0.00, 3.50
nlpkkt160, 8, 16, 1.099, 1.097, 2301529, 663329, 0.00, 4.00
nlpkkt160, 8, 16, 1.084, 1.080, 2169738, 602207, 0.25, 0.00
nlpkkt160, 8, 16, 1.083, 1.072, 2045304, 589957, 0.25, 0.25
nlpkkt160, 8, 16, 1.085, 1.082, 2208770, 700727, 0.25, 0.50
nlpkkt160, 8, 16, 1.100, 1.095, 2083248, 637788, 0.25, 0.75
nlpkkt160, 8, 16, 1.270, 1.280, 2529524, 851710, 0.25, 1.00
nlpkkt160, 8, 16, 1.100, 1.102, 2132565, 628587, 0.25, 1.50
nlpkkt160, 8, 16, 1.092, 1.087, 2091291, 677664, 0.25, 2.00
nlpkkt160, 8, 16, 1.092, 1.088, 2501493, 720330, 0.25, 2.50
nlpkkt160, 8, 16, 1.098, 1.098, 2143989, 738557, 0.25, 3.00
nlpkkt160, 8, 16, 1.099, 1.095, 2366405, 808807, 0.25, 3.50
nlpkkt160, 8, 16, 1.097, 1.094, 2366552, 693228, 0.25, 4.00
nlpkkt160, 8, 16, 1.099, 1.096, 2870771, 1173713, 0.50, 0.00
nlpkkt160, 8, 16, 1.096, 1.090, 2375168, 764787, 0.50, 0.25
nlpkkt160, 8, 16, 1.100, 1.102, 2026658, 616603, 0.50, 0.50
nlpkkt160, 8, 16, 1.093, 1.092, 2376332, 779648, 0.50, 0.75
nlpkkt160, 8, 16, 1.099, 1.098, 1947578, 586260, 0.50, 1.00
nlpkkt160, 8, 16, 1.092, 1.084, 2083643, 708557, 0.50, 1.50
nlpkkt160, 8, 16, 1.100, 1.097, 2310168, 800309, 0.50, 2.00
nlpkkt160, 8, 16, 1.097, 1.089, 2321649, 823267, 0.50, 2.50
nlpkkt160, 8, 16, 1.082, 1.076, 2352032, 666936, 0.50, 3.00
nlpkkt160, 8, 16, 1.098, 1.094, 2275506, 744349, 0.50, 3.50
nlpkkt160, 8, 16, 1.100, 1.100, 2166563, 805527, 0.50, 4.00
nlpkkt160, 8, 16, 1.100, 1.100, 2241360, 748744, 0.75, 0.00
nlpkkt160, 8, 16, 1.099, 1.101, 2072794, 651666, 0.75, 0.25
nlpkkt160, 8, 16, 1.098, 1.097, 2401523, 749695, 0.75, 0.50
nlpkkt160, 8, 16, 1.097, 1.095, 2247971, 641953, 0.75, 0.75
nlpkkt160, 8, 16, 1.100, 1.094, 2603844, 822941, 0.75, 1.00
nlpkkt160, 8, 16, 1.091, 1.089, 2109988, 692926, 0.75, 1.50
nlpkkt160, 8, 16, 1.097, 1.097, 2136013, 639506, 0.75, 2.00
nlpkkt160, 8, 16, 1.096, 1.098, 2491468, 736578, 0.75, 2.50
nlpkkt160, 8, 16, 1.100, 1.099, 2023944, 730921, 0.75, 3.00
nlpkkt160, 8, 16, 1.100, 1.096, 2597930, 847581, 0.75, 3.50
nlpkkt160, 8, 16, 1.099, 1.094, 2513677, 804752, 0.75, 4.00
nlpkkt160, 8, 16, 1.098, 1.092, 2069147, 627426, 1.00, 0.00
nlpkkt160, 8, 16, 1.100, 1.091, 2402394, 820254, 1.00, 0.25
nlpkkt160, 8, 16, 1.097, 1.099, 2512177, 789492, 1.00, 0.50
nlpkkt160, 8, 16, 1.099, 1.098, 2271332, 694446, 1.00, 0.75
nlpkkt160, 8, 16, 1.094, 1.088, 2242269, 772642, 1.00, 1.00
nlpkkt160, 8, 16, 1.100, 1.098, 2050807, 651243, 1.00, 1.50
nlpkkt160, 8, 16, 1.097, 1.096, 2001439, 721822, 1.00, 2.00
nlpkkt160, 8, 16, 1.097, 1.094, 2284531, 770251, 1.00, 2.50
nlpkkt160, 8, 16, 1.094, 1.086, 2124158, 641335, 1.00, 3.00
nlpkkt160, 8, 16, 1.092, 1.091, 2681111, 871116, 1.00, 3.50
nlpkkt160, 8, 16, 1.098, 1.099, 2369427, 929667, 1.00, 4.00
nlpkkt160, 8, 16, 1.100, 1.102, 1792392, 569633, 1.50, 0.00
nlpkkt160, 8, 16, 1.089, 1.086, 2054734, 616591, 1.50, 0.25
nlpkkt160, 8, 16, 1.099, 1.097, 2097418, 683197, 1.50, 0.50
nlpkkt160, 8, 16, 1.099, 1.097, 2143364, 625380, 1.50, 0.75
nlpkkt160, 8, 16, 1.099, 1.094, 2706329, 913701, 1.50, 1.00
nlpkkt160, 8, 16, 1.099, 1.099, 1906522, 627657, 1.50, 1.50
nlpkkt160, 8, 16, 1.095, 1.092, 2193231, 601703, 1.50, 2.00
nlpkkt160, 8, 16, 1.092, 1.089, 2119687, 686035, 1.50, 2.50
nlpkkt160, 8, 16, 1.097, 1.093, 2318715, 719319, 1.50, 3.00
nlpkkt160, 8, 16, 1.097, 1.093, 1931525, 566436, 1.50, 3.50
nlpkkt160, 8, 16, 1.098, 1.093, 2598407, 814128, 1.50, 4.00
nlpkkt160, 8, 16, 1.098, 1.099, 2348681, 821772, 2.00, 0.00
nlpkkt160, 8, 16, 1.093, 1.092, 2260483, 673650, 2.00, 0.25
nlpkkt160, 8, 16, 1.099, 1.098, 2076146, 601971, 2.00, 0.50
nlpkkt160, 8, 16, 1.096, 1.090, 1952749, 597639, 2.00, 0.75
nlpkkt160, 8, 16, 1.099, 1.098, 2220797, 735175, 2.00, 1.00
nlpkkt160, 8, 16, 1.097, 1.092, 2675175, 890351, 2.00, 1.50
nlpkkt160, 8, 16, 1.096, 1.096, 2593323, 698113, 2.00, 2.00
nlpkkt160, 8, 16, 1.084, 1.077, 2587859, 902104, 2.00, 2.50
nlpkkt160, 8, 16, 1.550, 1.552, 2786033, 866093, 2.00, 3.00
nlpkkt160, 8, 16, 1.100, 1.095, 2488370, 744948, 2.00, 3.50
nlpkkt160, 8, 16, 1.041, 1.043, 2878639, 865792, 2.00, 4.00
nlpkkt160, 8, 16, 1.097, 1.097, 2266720, 696429, 2.50, 0.00
nlpkkt160, 8, 16, 1.089, 1.088, 2301031, 646450, 2.50, 0.25
nlpkkt160, 8, 16, 1.087, 1.087, 2041294, 663834, 2.50, 0.50
nlpkkt160, 8, 16, 1.095, 1.090, 2509153, 948290, 2.50, 0.75
nlpkkt160, 8, 16, 1.099, 1.097, 2101800, 696463, 2.50, 1.00
nlpkkt160, 8, 16, 1.100, 1.098, 2546715, 984381, 2.50, 1.50
nlpkkt160, 8, 16, 1.099, 1.097, 2353110, 874173, 2.50, 2.00
nlpkkt160, 8, 16, 1.098, 1.086, 2427200, 835343, 2.50, 2.50
nlpkkt160, 8, 16, 1.075, 1.082, 3034866, 858726, 2.50, 3.00
nlpkkt160, 8, 16, 1.099, 1.093, 2403182, 825605, 2.50, 3.50
nlpkkt160, 8, 16, 1.099, 1.096, 2823369, 938538, 2.50, 4.00
nlpkkt160, 8, 16, 1.099, 1.095, 2011872, 668981, 3.00, 0.00
nlpkkt160, 8, 16, 1.100, 1.091, 2438282, 800729, 3.00, 0.25
nlpkkt160, 8, 16, 1.088, 1.087, 2029481, 635477, 3.00, 0.50
nlpkkt160, 8, 16, 1.095, 1.091, 2278292, 660380, 3.00, 0.75
nlpkkt160, 8, 16, 1.099, 1.093, 2245078, 646408, 3.00, 1.00
nlpkkt160, 8, 16, 1.099, 1.098, 1954261, 565653, 3.00, 1.50
nlpkkt160, 8, 16, 1.097, 1.094, 2339605, 707959, 3.00, 2.00
nlpkkt160, 8, 16, 1.097, 1.096, 2226053, 766230, 3.00, 2.50
nlpkkt160, 8, 16, 1.075, 1.067, 2327098, 696148, 3.00, 3.00
nlpkkt160, 8, 16, 1.284, 1.275, 2265895, 760924, 3.00, 3.50
nlpkkt160, 8, 16, 1.088, 1.086, 2236837, 689326, 3.00, 4.00
nlpkkt160, 8, 16, 1.089, 1.084, 2256608, 690110, 3.50, 0.00
nlpkkt160, 8, 16, 1.098, 1.096, 2572868, 824344, 3.50, 0.25
nlpkkt160, 8, 16, 1.093, 1.090, 2059280, 596320, 3.50, 0.50
nlpkkt160, 8, 16, 1.099, 1.097, 2143610, 661348, 3.50, 0.75
nlpkkt160, 8, 16, 1.078, 1.073, 2068195, 657140, 3.50, 1.00
nlpkkt160, 8, 16, 1.099, 1.097, 2107685, 688045, 3.50, 1.50
nlpkkt160, 8, 16, 1.095, 1.091, 2256527, 690618, 3.50, 2.00
nlpkkt160, 8, 16, 1.090, 1.080, 2143177, 667673, 3.50, 2.50
nlpkkt160, 8, 16, 1.074, 1.063, 2226961, 669484, 3.50, 3.00
nlpkkt160, 8, 16, 1.093, 1.091, 2272758, 680556, 3.50, 3.50
nlpkkt160, 8, 16, 1.202, 1.202, 2766643, 839510, 3.50, 4.00
nlpkkt160, 8, 16, 1.092, 1.091, 1966280, 550224, 4.00, 0.00
nlpkkt160, 8, 16, 1.088, 1.086, 1983539, 619366, 4.00, 0.25
nlpkkt160, 8, 16, 1.189, 1.176, 2221383, 756728, 4.00, 0.50
nlpkkt160, 8, 16, 1.099, 1.098, 2123116, 706451, 4.00, 0.75
nlpkkt160, 8, 16, 1.098, 1.090, 2138438, 697140, 4.00, 1.00
nlpkkt160, 8, 16, 1.100, 1.094, 2263058, 860568, 4.00, 1.50
nlpkkt160, 8, 16, 1.099, 1.086, 2926675, 1154774, 4.00, 2.00
nlpkkt160, 8, 16, 1.086, 1.086, 2222250, 661954, 4.00, 2.50
nlpkkt160, 8, 16, 1.094, 1.084, 2446160, 740006, 4.00, 3.00
nlpkkt160, 8, 16, 1.089, 1.086, 2391568, 780153, 4.00, 3.50
nlpkkt160, 8, 16, 1.094, 1.092, 2084230, 663297, 4.00, 4.00
nlpkkt160, 32, 16, 1.095, 1.087, 3910402, 426306, 0.00, 0.00
nlpkkt160, 32, 16, 1.118, 1.100, 3780892, 307697, 0.00, 0.25
nlpkkt160, 32, 16, 1.100, 1.096, 3918839, 337924, 0.00, 0.50
nlpkkt160, 32, 16, 1.093, 1.080, 3885981, 336205, 0.00, 0.75
nlpkkt160, 32, 16, 1.093, 1.080, 3875410, 324271, 0.00, 1.00
nlpkkt160, 32, 16, 1.094, 1.084, 3777062, 306206, 0.00, 1.50
nlpkkt160, 32, 16, 1.098, 1.079, 4099444, 358138, 0.00, 2.00
nlpkkt160, 32, 16, 1.100, 1.081, 3890621, 383462, 0.00, 2.50
nlpkkt160, 32, 16, 1.100, 1.084, 3888720, 318297, 0.00, 3.00
nlpkkt160, 32, 16, 1.099, 1.068, 4082879, 343154, 0.00, 3.50
nlpkkt160, 32, 16, 1.099, 1.087, 3963254, 345263, 0.00, 4.00
nlpkkt160, 32, 16, 1.104, 1.081, 3874885, 468965, 0.25, 0.00
nlpkkt160, 32, 16, 1.088, 1.076, 3941568, 342382, 0.25, 0.25
nlpkkt160, 32, 16, 1.097, 1.084, 3778912, 311754, 0.25, 0.50
nlpkkt160, 32, 16, 1.102, 1.076, 3784486, 336827, 0.25, 0.75
nlpkkt160, 32, 16, 1.093, 1.080, 3885436, 314301, 0.25, 1.00
nlpkkt160, 32, 16, 1.093, 1.077, 3844367, 339896, 0.25, 1.50
nlpkkt160, 32, 16, 1.096, 1.076, 3887608, 332695, 0.25, 2.00
nlpkkt160, 32, 16, 1.099, 1.080, 3870963, 321267, 0.25, 2.50
nlpkkt160, 32, 16, 1.099, 1.081, 3773936, 311789, 0.25, 3.00
nlpkkt160, 32, 16, 1.099, 1.079, 3750146, 327906, 0.25, 3.50
nlpkkt160, 32, 16, 1.099, 1.088, 4416939, 392955, 0.25, 4.00
nlpkkt160, 32, 16, 1.099, 1.088, 3798886, 330447, 0.50, 0.00
nlpkkt160, 32, 16, 1.106, 1.113, 4276476, 428053, 0.50, 0.25
nlpkkt160, 32, 16, 1.102, 1.087, 3855524, 335137, 0.50, 0.50
nlpkkt160, 32, 16, 1.102, 1.084, 3905583, 347529, 0.50, 0.75
nlpkkt160, 32, 16, 1.100, 1.083, 3914783, 327698, 0.50, 1.00
nlpkkt160, 32, 16, 1.099, 1.078, 3787683, 344709, 0.50, 1.50
nlpkkt160, 32, 16, 1.098, 1.092, 4085650, 351339, 0.50, 2.00
nlpkkt160, 32, 16, 1.096, 1.078, 3762415, 323324, 0.50, 2.50
nlpkkt160, 32, 16, 1.099, 1.080, 3985780, 328839, 0.50, 3.00
nlpkkt160, 32, 16, 1.098, 1.083, 4056292, 365883, 0.50, 3.50
nlpkkt160, 32, 16, 1.094, 1.082, 3902700, 308895, 0.50, 4.00
nlpkkt160, 32, 16, 1.090, 1.068, 3860945, 322497, 0.75, 0.00
nlpkkt160, 32, 16, 1.093, 1.075, 3871297, 329265, 0.75, 0.25
nlpkkt160, 32, 16, 1.100, 1.082, 3815730, 318489, 0.75, 0.50
nlpkkt160, 32, 16, 1.098, 1.090, 4084158, 324256, 0.75, 0.75
nlpkkt160, 32, 16, 1.099, 1.082, 4096817, 349242, 0.75, 1.00
nlpkkt160, 32, 16, 1.099, 1.077, 3727896, 314675, 0.75, 1.50
nlpkkt160, 32, 16, 1.096, 1.081, 4048449, 362740, 0.75, 2.00
nlpkkt160, 32, 16, 1.095, 1.081, 4122976, 393696, 0.75, 2.50
nlpkkt160, 32, 16, 1.095, 1.073, 3877249, 323890, 0.75, 3.00
nlpkkt160, 32, 16, 1.100, 1.083, 4436427, 424238, 0.75, 3.50
nlpkkt160, 32, 16, 1.099, 1.078, 3972813, 351382, 0.75, 4.00
nlpkkt160, 32, 16, 1.099, 1.081, 3865490, 328879, 1.00, 0.00
nlpkkt160, 32, 16, 1.098, 1.086, 3895174, 340005, 1.00, 0.25
nlpkkt160, 32, 16, 1.100, 1.086, 3942637, 332421, 1.00, 0.50
nlpkkt160, 32, 16, 1.096, 1.088, 3859411, 437838, 1.00, 0.75
nlpkkt160, 32, 16, 1.097, 1.083, 3974326, 319779, 1.00, 1.00
nlpkkt160, 32, 16, 1.099, 1.083, 3977930, 331569, 1.00, 1.50
nlpkkt160, 32, 16, 1.090, 1.080, 4042811, 327083, 1.00, 2.00
nlpkkt160, 32, 16, 1.089, 1.079, 3937138, 331924, 1.00, 2.50
nlpkkt160, 32, 16, 1.099, 1.081, 4025302, 340988, 1.00, 3.00
nlpkkt160, 32, 16, 1.098, 1.088, 4103319, 341381, 1.00, 3.50
nlpkkt160, 32, 16, 1.093, 1.076, 3998868, 369163, 1.00, 4.00
nlpkkt160, 32, 16, 1.099, 1.086, 4137349, 389366, 1.50, 0.00
nlpkkt160, 32, 16, 1.096, 1.080, 3761502, 327993, 1.50, 0.25
nlpkkt160, 32, 16, 1.097, 1.077, 4052767, 345037, 1.50, 0.50
nlpkkt160, 32, 16, 1.093, 1.080, 3885061, 332240, 1.50, 0.75
nlpkkt160, 32, 16, 1.097, 1.081, 3866400, 340579, 1.50, 1.00
nlpkkt160, 32, 16, 1.100, 1.092, 3950998, 329897, 1.50, 1.50
nlpkkt160, 32, 16, 1.099, 1.075, 4028507, 331495, 1.50, 2.00
nlpkkt160, 32, 16, 1.094, 1.068, 4118037, 416928, 1.50, 2.50
nlpkkt160, 32, 16, 1.098, 1.082, 4138302, 339709, 1.50, 3.00
nlpkkt160, 32, 16, 1.097, 1.082, 3883024, 345376, 1.50, 3.50
nlpkkt160, 32, 16, 1.100, 1.084, 3915322, 316313, 1.50, 4.00
nlpkkt160, 32, 16, 1.099, 1.082, 3818086, 320998, 2.00, 0.00
nlpkkt160, 32, 16, 1.099, 1.079, 4077245, 343168, 2.00, 0.25
nlpkkt160, 32, 16, 1.100, 1.087, 4045636, 332848, 2.00, 0.50
nlpkkt160, 32, 16, 1.091, 1.078, 3820511, 366700, 2.00, 0.75
nlpkkt160, 32, 16, 1.097, 1.091, 4064508, 330412, 2.00, 1.00
nlpkkt160, 32, 16, 1.088, 1.074, 3959577, 327080, 2.00, 1.50
nlpkkt160, 32, 16, 1.100, 1.085, 4389457, 370185, 2.00, 2.00
nlpkkt160, 32, 16, 1.571, 1.539, 4970394, 618421, 2.00, 2.50
nlpkkt160, 32, 16, 1.100, 1.096, 4667332, 400884, 2.00, 3.00
nlpkkt160, 32, 16, 1.100, 1.096, 4513888, 379120, 2.00, 3.50
nlpkkt160, 32, 16, 1.095, 1.085, 4332826, 429471, 2.00, 4.00
nlpkkt160, 32, 16, 1.095, 1.070, 4060974, 365539, 2.50, 0.00
nlpkkt160, 32, 16, 1.099, 1.082, 3872823, 328179, 2.50, 0.25
nlpkkt160, 32, 16, 1.095, 1.080, 3980920, 334337, 2.50, 0.50
nlpkkt160, 32, 16, 1.093, 1.076, 3939059, 324403, 2.50, 0.75
nlpkkt160, 32, 16, 1.089, 1.076, 4008503, 323064, 2.50, 1.00
nlpkkt160, 32, 16, 1.095, 1.077, 3972607, 313709, 2.50, 1.50
nlpkkt160, 32, 16, 1.100, 1.085, 4172010, 353317, 2.50, 2.00
nlpkkt160, 32, 16, 1.097, 1.084, 4084181, 343459, 2.50, 2.50
nlpkkt160, 32, 16, 1.093, 1.087, 4280514, 334794, 2.50, 3.00
nlpkkt160, 32, 16, 1.098, 1.076, 4157609, 347058, 2.50, 3.50
nlpkkt160, 32, 16, 1.092, 1.077, 4066184, 350610, 2.50, 4.00
nlpkkt160, 32, 16, 1.098, 1.080, 4016966, 313072, 3.00, 0.00
nlpkkt160, 32, 16, 1.093, 1.081, 3921847, 323089, 3.00, 0.25
nlpkkt160, 32, 16, 1.098, 1.092, 4216364, 335957, 3.00, 0.50
nlpkkt160, 32, 16, 1.098, 1.085, 4052163, 351600, 3.00, 0.75
nlpkkt160, 32, 16, 1.100, 1.086, 4279217, 381782, 3.00, 1.00
nlpkkt160, 32, 16, 1.099, 1.088, 4108544, 375591, 3.00, 1.50
nlpkkt160, 32, 16, 1.099, 1.080, 4034918, 332602, 3.00, 2.00
nlpkkt160, 32, 16, 1.091, 1.077, 4244776, 373813, 3.00, 2.50
nlpkkt160, 32, 16, 1.093, 1.081, 4489647, 376057, 3.00, 3.00
nlpkkt160, 32, 16, 1.089, 1.075, 4577968, 391450, 3.00, 3.50
nlpkkt160, 32, 16, 1.099, 1.106, 4910134, 471761, 3.00, 4.00
nlpkkt160, 32, 16, 1.100, 1.096, 4076529, 318585, 3.50, 0.00
nlpkkt160, 32, 16, 1.099, 1.082, 4072224, 348221, 3.50, 0.25
nlpkkt160, 32, 16, 1.098, 1.082, 4004321, 354702, 3.50, 0.50
nlpkkt160, 32, 16, 1.097, 1.089, 4382444, 421707, 3.50, 0.75
nlpkkt160, 32, 16, 1.098, 1.081, 4144728, 346192, 3.50, 1.00
nlpkkt160, 32, 16, 1.096, 1.084, 4238079, 338048, 3.50, 1.50
nlpkkt160, 32, 16, 1.095, 1.085, 4350495, 384295, 3.50, 2.00
nlpkkt160, 32, 16, 1.098, 1.082, 4393217, 350987, 3.50, 2.50
nlpkkt160, 32, 16, 1.097, 1.085, 4368572, 396994, 3.50, 3.00
nlpkkt160, 32, 16, 1.094, 1.080, 4286584, 415503, 3.50, 3.50
nlpkkt160, 32, 16, 1.090, 1.078, 3857938, 321677, 3.50, 4.00
nlpkkt160, 32, 16, 1.099, 1.085, 3800206, 318772, 4.00, 0.00
nlpkkt160, 32, 16, 1.100, 1.082, 3923093, 339635, 4.00, 0.25
nlpkkt160, 32, 16, 1.094, 1.080, 3973956, 344475, 4.00, 0.50
nlpkkt160, 32, 16, 1.089, 1.075, 4004327, 339107, 4.00, 0.75
nlpkkt160, 32, 16, 1.099, 1.087, 4091861, 336973, 4.00, 1.00
nlpkkt160, 32, 16, 1.099, 1.088, 4246011, 394085, 4.00, 1.50
nlpkkt160, 32, 16, 1.119, 1.101, 4768478, 458295, 4.00, 2.00
nlpkkt160, 32, 16, 1.099, 1.090, 4210284, 368251, 4.00, 2.50
nlpkkt160, 32, 16, 1.095, 1.083, 4491948, 441200, 4.00, 3.00
nlpkkt160, 32, 16, 1.098, 1.088, 4084471, 331639, 4.00, 3.50
nlpkkt160, 32, 16, 1.097, 1.090, 4482628, 405611, 4.00, 4.00
nlpkkt160, 128, 16, 1.166, 1.153, 6467507, 141751, 0.00, 0.00
nlpkkt160, 128, 16, 1.099, 1.104, 6460242, 165608, 0.00, 0.25
nlpkkt160, 128, 16, 1.099, 1.101, 6498312, 135837, 0.00, 0.50
nlpkkt160, 128, 16, 1.102, 1.095, 6344258, 161294, 0.00, 0.75
nlpkkt160, 128, 16, 1.098, 1.076, 6504211, 126938, 0.00, 1.00
nlpkkt160, 128, 16, 1.102, 1.076, 6460573, 135753, 0.00, 1.50
nlpkkt160, 128, 16, 1.100, 1.088, 6492934, 144955, 0.00, 2.00
nlpkkt160, 128, 16, 1.099, 1.064, 6587532, 139731, 0.00, 2.50
nlpkkt160, 128, 16, 1.103, 1.079, 6610125, 134759, 0.00, 3.00
nlpkkt160, 128, 16, 1.096, 1.068, 6385236, 136596, 0.00, 3.50
nlpkkt160, 128, 16, 1.099, 1.066, 6616343, 132276, 0.00, 4.00
nlpkkt160, 128, 16, 1.089, 1.078, 6507738, 151384, 0.25, 0.00
nlpkkt160, 128, 16, 1.094, 1.072, 6507089, 134368, 0.25, 0.25
nlpkkt160, 128, 16, 1.099, 1.085, 6441535, 135891, 0.25, 0.50
nlpkkt160, 128, 16, 1.100, 1.084, 6392749, 134107, 0.25, 0.75
nlpkkt160, 128, 16, 1.101, 1.076, 6441357, 126038, 0.25, 1.00
nlpkkt160, 128, 16, 1.102, 1.076, 6410751, 136491, 0.25, 1.50
nlpkkt160, 128, 16, 1.100, 1.068, 6542555, 142913, 0.25, 2.00
nlpkkt160, 128, 16, 1.100, 1.089, 6357979, 132439, 0.25, 2.50
nlpkkt160, 128, 16, 1.101, 1.068, 6474685, 137013, 0.25, 3.00
nlpkkt160, 128, 16, 1.100, 1.071, 6579019, 141372, 0.25, 3.50
nlpkkt160, 128, 16, 1.100, 1.068, 6522284, 142886, 0.25, 4.00
nlpkkt160, 128, 16, 1.100, 1.086, 6395755, 140718, 0.50, 0.00
nlpkkt160, 128, 16, 1.098, 1.071, 6407335, 129604, 0.50, 0.25
nlpkkt160, 128, 16, 1.101, 1.071, 6454507, 138205, 0.50, 0.50
nlpkkt160, 128, 16, 1.099, 1.072, 6444727, 136029, 0.50, 0.75
nlpkkt160, 128, 16, 1.100, 1.074, 6508488, 140821, 0.50, 1.00
nlpkkt160, 128, 16, 1.100, 1.067, 6499490, 139338, 0.50, 1.50
nlpkkt160, 128, 16, 1.100, 1.066, 6625275, 152146, 0.50, 2.00
nlpkkt160, 128, 16, 1.100, 1.064, 6541948, 156800, 0.50, 2.50
nlpkkt160, 128, 16, 1.100, 1.070, 6636467, 144869, 0.50, 3.00
nlpkkt160, 128, 16, 1.098, 1.064, 6418512, 137893, 0.50, 3.50
nlpkkt160, 128, 16, 1.100, 1.075, 6593808, 132765, 0.50, 4.00
nlpkkt160, 128, 16, 1.100, 1.075, 6470473, 139086, 0.75, 0.00
nlpkkt160, 128, 16, 1.100, 1.071, 6267095, 123393, 0.75, 0.25
nlpkkt160, 128, 16, 1.100, 1.069, 6438158, 131486, 0.75, 0.50
nlpkkt160, 128, 16, 1.100, 1.065, 6426470, 141607, 0.75, 0.75
nlpkkt160, 128, 16, 1.100, 1.069, 6457395, 146801, 0.75, 1.00
nlpkkt160, 128, 16, 1.099, 1.073, 6579333, 137754, 0.75, 1.50
nlpkkt160, 128, 16, 1.100, 1.067, 6411647, 131193, 0.75, 2.00
nlpkkt160, 128, 16, 1.100, 1.062, 6595194, 133729, 0.75, 2.50
nlpkkt160, 128, 16, 1.100, 1.065, 6443723, 133993, 0.75, 3.00
nlpkkt160, 128, 16, 1.094, 1.053, 6499279, 131121, 0.75, 3.50
nlpkkt160, 128, 16, 1.100, 1.075, 6605108, 147488, 0.75, 4.00
nlpkkt160, 128, 16, 1.100, 1.068, 6403874, 149530, 1.00, 0.00
nlpkkt160, 128, 16, 1.100, 1.065, 6380779, 137137, 1.00, 0.25
nlpkkt160, 128, 16, 1.100, 1.070, 6431249, 134818, 1.00, 0.50
nlpkkt160, 128, 16, 1.100, 1.094, 6416776, 132860, 1.00, 0.75
nlpkkt160, 128, 16, 1.100, 1.069, 6470017, 134082, 1.00, 1.00
nlpkkt160, 128, 16, 1.099, 1.067, 6542908, 141752, 1.00, 1.50
nlpkkt160, 128, 16, 1.099, 1.067, 6590458, 135787, 1.00, 2.00
nlpkkt160, 128, 16, 1.099, 1.067, 6503781, 139097, 1.00, 2.50
nlpkkt160, 128, 16, 1.095, 1.072, 6487754, 130737, 1.00, 3.00
nlpkkt160, 128, 16, 1.100, 1.073, 6623668, 139329, 1.00, 3.50
nlpkkt160, 128, 16, 1.100, 1.067, 6606246, 138593, 1.00, 4.00
nlpkkt160, 128, 16, 1.100, 1.074, 6385431, 163131, 1.50, 0.00
nlpkkt160, 128, 16, 1.096, 1.063, 6358753, 136351, 1.50, 0.25
nlpkkt160, 128, 16, 1.100, 1.066, 6467142, 143441, 1.50, 0.50
nlpkkt160, 128, 16, 1.099, 1.061, 6410855, 128830, 1.50, 0.75
nlpkkt160, 128, 16, 1.099, 1.076, 6467403, 137156, 1.50, 1.00
nlpkkt160, 128, 16, 1.100, 1.065, 6473626, 139651, 1.50, 1.50
nlpkkt160, 128, 16, 1.098, 1.069, 6677127, 138839, 1.50, 2.00
nlpkkt160, 128, 16, 1.099, 1.067, 6521373, 133764, 1.50, 2.50
nlpkkt160, 128, 16, 1.095, 1.064, 6561943, 138030, 1.50, 3.00
nlpkkt160, 128, 16, 1.099, 1.064, 6468272, 138963, 1.50, 3.50
nlpkkt160, 128, 16, 1.098, 1.063, 6616784, 145043, 1.50, 4.00
nlpkkt160, 128, 16, 1.100, 1.066, 6585658, 130816, 2.00, 0.00
nlpkkt160, 128, 16, 1.099, 1.063, 6348199, 130655, 2.00, 0.25
nlpkkt160, 128, 16, 1.098, 1.071, 6448913, 137005, 2.00, 0.50
nlpkkt160, 128, 16, 1.098, 1.063, 6537792, 148839, 2.00, 0.75
nlpkkt160, 128, 16, 1.091, 1.055, 6442428, 140163, 2.00, 1.00
nlpkkt160, 128, 16, 1.098, 1.064, 6534841, 146014, 2.00, 1.50
nlpkkt160, 128, 16, 1.099, 1.065, 6571424, 132696, 2.00, 2.00
nlpkkt160, 128, 16, 1.094, 1.059, 6515838, 141601, 2.00, 2.50
nlpkkt160, 128, 16, 1.100, 1.062, 6401915, 138099, 2.00, 3.00
nlpkkt160, 128, 16, 1.098, 1.059, 6473026, 130687, 2.00, 3.50
nlpkkt160, 128, 16, 1.098, 1.058, 6539358, 136140, 2.00, 4.00
nlpkkt160, 128, 16, 1.099, 1.065, 6473391, 133576, 2.50, 0.00
nlpkkt160, 128, 16, 1.100, 1.062, 6465542, 135354, 2.50, 0.25
nlpkkt160, 128, 16, 1.095, 1.069, 6490667, 132943, 2.50, 0.50
nlpkkt160, 128, 16, 1.087, 1.056, 6465108, 128610, 2.50, 0.75
nlpkkt160, 128, 16, 1.100, 1.064, 6360611, 134960, 2.50, 1.00
nlpkkt160, 128, 16, 1.100, 1.068, 6673999, 137405, 2.50, 1.50
nlpkkt160, 128, 16, 1.097, 1.063, 6597329, 138012, 2.50, 2.00
nlpkkt160, 128, 16, 1.097, 1.071, 6540369, 141720, 2.50, 2.50
nlpkkt160, 128, 16, 1.098, 1.065, 6619315, 135108, 2.50, 3.00
nlpkkt160, 128, 16, 1.098, 1.068, 6457984, 135186, 2.50, 3.50
nlpkkt160, 128, 16, 1.097, 1.065, 6643829, 140538, 2.50, 4.00
nlpkkt160, 128, 16, 1.097, 1.061, 6340460, 140803, 3.00, 0.00
nlpkkt160, 128, 16, 1.099, 1.063, 6446854, 129700, 3.00, 0.25
nlpkkt160, 128, 16, 1.098, 1.065, 6516289, 130741, 3.00, 0.50
nlpkkt160, 128, 16, 1.098, 1.067, 6516282, 143891, 3.00, 0.75
nlpkkt160, 128, 16, 1.099, 1.067, 6499968, 134450, 3.00, 1.00
nlpkkt160, 128, 16, 1.099, 1.069, 6523924, 138737, 3.00, 1.50
nlpkkt160, 128, 16, 1.096, 1.059, 6538056, 132846, 3.00, 2.00
nlpkkt160, 128, 16, 1.099, 1.070, 6679018, 141366, 3.00, 2.50
nlpkkt160, 128, 16, 1.096, 1.069, 6548618, 144345, 3.00, 3.00
nlpkkt160, 128, 16, 1.099, 1.067, 6654999, 140965, 3.00, 3.50
nlpkkt160, 128, 16, 1.097, 1.064, 6468098, 131366, 3.00, 4.00
nlpkkt160, 128, 16, 1.099, 1.062, 6427821, 137597, 3.50, 0.00
nlpkkt160, 128, 16, 1.097, 1.062, 6356648, 132938, 3.50, 0.25
nlpkkt160, 128, 16, 1.095, 1.062, 6631971, 147422, 3.50, 0.50
nlpkkt160, 128, 16, 1.099, 1.067, 6527932, 140544, 3.50, 0.75
nlpkkt160, 128, 16, 1.100, 1.065, 6457815, 133470, 3.50, 1.00
nlpkkt160, 128, 16, 1.097, 1.060, 6550176, 145892, 3.50, 1.50
nlpkkt160, 128, 16, 1.098, 1.061, 6394060, 135236, 3.50, 2.00
nlpkkt160, 128, 16, 1.096, 1.075, 6769067, 163313, 3.50, 2.50
nlpkkt160, 128, 16, 1.100, 1.073, 6726637, 151797, 3.50, 3.00
nlpkkt160, 128, 16, 1.096, 1.068, 6640397, 128595, 3.50, 3.50
nlpkkt160, 128, 16, 1.098, 1.066, 6649887, 139447, 3.50, 4.00
nlpkkt160, 128, 16, 1.091, 1.065, 6534757, 129680, 4.00, 0.00
nlpkkt160, 128, 16, 1.099, 1.060, 6524431, 131753, 4.00, 0.25
nlpkkt160, 128, 16, 1.098, 1.065, 6383875, 134321, 4.00, 0.50
nlpkkt160, 128, 16, 1.095, 1.056, 6433568, 133220, 4.00, 0.75
nlpkkt160, 128, 16, 1.098, 1.065, 6416108, 141406, 4.00, 1.00
nlpkkt160, 128, 16, 1.098, 1.065, 6513673, 137228, 4.00, 1.50
nlpkkt160, 128, 16, 1.097, 1.068, 6533512, 143614, 4.00, 2.00
nlpkkt160, 128, 16, 1.098, 1.065, 6636953, 137123, 4.00, 2.50
nlpkkt160, 128, 16, 1.098, 1.069, 6472401, 132642, 4.00, 3.00
nlpkkt160, 128, 16, 1.096, 1.075, 6602194, 142849, 4.00, 3.50
nlpkkt160, 128, 16, 1.097, 1.060, 6520089, 129285, 4.00, 4.00


==> plots/scaling_strong_bw.dat <==
Partitioner, Graph, Parts, Nodes, VertBalTime, EdgeBalTime, ExecTime
XtraPuLP, WDC12, 256, 256, 252.592820, 276.390242, 585.134588
XtraPuLP, WDC12, 256, 512, 139.342761, 108.641037, 359.623982
XtraPuLP, WDC12, 256, 1024, 110.150692, 83.350136, 255.979324
XtraPuLP, WDC12, 256, 2048, 98.689600, 74.081390, 204.500008
XtraPuLP, WDC12, 256, 4096, 181.087780, 73.816462, 294.850770
XtraPuLP, RMAT, 256, 256, 152.013907, 135.469511, 307.197928
XtraPuLP, RMAT, 256, 512, 67.136248, 64.355297, 141.272807
XtraPuLP, RMAT, 256, 1024, 51.282707, 36.693798, 94.557561
XtraPuLP, RMAT, 256, 2048, 16.129437, 16.411078, 36.389941
XtraPuLP, RMAT, 256, 4096, 12.761961, 11.796954, 29.604350
XtraPuLP, RandER, 256, 256, 76.574751, 68.104829, 163.218095
XtraPuLP, RandER, 256, 512, 40.498756, 30.935032, 81.037091
XtraPuLP, RandER, 256, 1024, 19.534231, 17.740155, 41.892202
XtraPuLP, RandER, 256, 2048, 11.276562, 10.320411, 23.953682
XtraPuLP, RandER, 256, 4096, 11.918441, 8.918176, 22.257097
XtraPuLP, RandHD, 256, 256, 29.483377, 50.755834, 83.181256
XtraPuLP, RandHD, 256, 512, 14.213626, 25.241317, 40.962489
XtraPuLP, RandHD, 256, 1024, 8.527549, 14.760814, 24.095617
XtraPuLP, RandHD, 256, 2048, 5.327250, 8.788732, 14.555085
XtraPuLP, RandHD, 256, 4096, 4.582344, 7.095356, 11.983032


==> plots/scaling_strong_compton.dat <==
Partitioner, Graph, Parts, Nodes, ExecTime
XtraPuLP, sk, 16, 1, 295.801240
XtraPuLP, sk, 16, 2, 157.204521
XtraPuLP, sk, 16, 4, 93.956828
XtraPuLP, sk, 16, 8, 61.560354
XtraPuLP, sk, 16, 16, 32.527499
XtraPuLP, it, 16, 1, 206.049263
XtraPuLP, it, 16, 2, 104.126031
XtraPuLP, it, 16, 4, 55.235244
XtraPuLP, it, 16, 8, 33.726561
XtraPuLP, it, 16, 16, 21.945096
XtraPuLP, indochina, 16, 1, 50.052862
XtraPuLP, indochina, 16, 16, 4.448488
XtraPuLP, dbpedia, 16, 1, 487.679736
XtraPuLP, dbpedia, 16, 16, 34.845787
XtraPuLP, wikilinks, 16, 1, 800.641369
XtraPuLP, wikilinks, 16, 16, 136.578195
XtraPuLP, arabic, 16, 1, 98.456061
XtraPuLP, arabic, 16, 2, 66.925255
XtraPuLP, arabic, 16, 4, 30.400829
XtraPuLP, arabic, 16, 8, 18.351369
XtraPuLP, arabic, 16, 16, 12.046376
XtraPuLP, uk-2002, 16, 1, 65.428819
XtraPuLP, uk-2002, 16, 2, 32.044031
XtraPuLP, uk-2002, 16, 4, 15.595453
XtraPuLP, uk-2002, 16, 8,  9.595835
XtraPuLP, uk-2002, 16, 16,  5.123158
XtraPuLP, uk-2005, 16, 1, 177.134366
XtraPuLP, uk-2005, 16, 2, 91.149867
XtraPuLP, uk-2005, 16, 4, 46.656107
XtraPuLP, uk-2005, 16, 8, 28.666436
XtraPuLP, uk-2005, 16, 16, 18.148630
XtraPuLP, uk-2007, 16, 1, 
XtraPuLP, uk-2007, 16, 2, 191.835736
XtraPuLP, uk-2007, 16, 4, 106.452831
XtraPuLP, uk-2007, 16, 8, 79.414539
XtraPuLP, uk-2007, 16, 16, 48.854111
XtraPuLP, orkut, 16, 1, 41.170574
XtraPuLP, orkut, 16, 2, 22.408752
XtraPuLP, orkut, 16, 4, 13.220201
XtraPuLP, orkut, 16, 8,  8.162525
XtraPuLP, orkut, 16, 16,  4.775385
XtraPuLP, lj, 16, 1, 43.454986
XtraPuLP, lj, 16, 2, 26.746154
XtraPuLP, lj, 16, 4, 14.051878
XtraPuLP, lj, 16, 8,  8.406311
XtraPuLP, lj, 16, 16,  4.893327
XtraPuLP, twitter, 16, 2, 3823.191186
XtraPuLP, twitter, 16, 4, 2793.846099
XtraPuLP, twitter, 16, 8, 2062.968161
XtraPuLP, twitter, 16, 16, 1647.781842
XtraPuLP, friendster, 16, 1, 2539.410513
XtraPuLP, friendster, 16, 2, 1709.392580
XtraPuLP, friendster, 16, 4, 983.652361
XtraPuLP, friendster, 16, 8, 446.920513
XtraPuLP, friendster, 16, 16, 231.586736
XtraPuLP, host, 16, 1, 3625.953463
XtraPuLP, host, 16, 2, 1805.092524
XtraPuLP, host, 16, 4, 987.548868
XtraPuLP, host, 16, 8, 565.246889
XtraPuLP, host, 16, 16, 422.434521
XtraPuLP, wdc12-pay, 16, 1, 1487.472387
XtraPuLP, wdc12-pay, 16, 2, 857.960808
XtraPuLP, wdc12-pay, 16, 4, 475.152600
XtraPuLP, wdc12-pay, 16, 8, 322.854082
XtraPuLP, wdc12-pay, 16, 16, 241.047336
XtraPuLP, rmat_22, 16, 1, 32.813083
XtraPuLP, rmat_22, 16, 2, 20.764840
XtraPuLP, rmat_22, 16, 4, 13.150308
XtraPuLP, rmat_22, 16, 8,  9.845928
XtraPuLP, rmat_22, 16, 16,  6.682812
XtraPuLP, rmat_24, 16, 1, 317.761802
XtraPuLP, rmat_24, 16, 2, 165.078475
XtraPuLP, rmat_24, 16, 4, 99.373420
XtraPuLP, rmat_24, 16, 8, 58.095259
XtraPuLP, rmat_24, 16, 16, 30.176532
XtraPuLP, rmat_26, 16, 1, 2293.242282
XtraPuLP, rmat_26, 16, 2, 1127.970823
XtraPuLP, rmat_26, 16, 4, 612.881334
XtraPuLP, rmat_26, 16, 8, 339.590406
XtraPuLP, rmat_26, 16, 16, 183.039402
XtraPuLP, rmat_28, 16, 1, 
XtraPuLP, rmat_28, 16, 2, 
XtraPuLP, rmat_28, 16, 4, 3173.414179
XtraPuLP, rmat_28, 16, 8, 1697.662303
XtraPuLP, rmat_28, 16, 16, 981.054398
XtraPuLP, nlpkkt160, 16, 1, 18.462967
XtraPuLP, nlpkkt160, 16, 2,  8.744520
XtraPuLP, nlpkkt160, 16, 4,  4.901915
XtraPuLP, nlpkkt160, 16, 8,  2.651667
XtraPuLP, nlpkkt160, 16, 16,  1.602596
XtraPuLP, nlpkkt200, 16, 1, 35.653498
XtraPuLP, nlpkkt200, 16, 2, 16.671592
XtraPuLP, nlpkkt200, 16, 4,  8.842279
XtraPuLP, nlpkkt200, 16, 8,  5.027683
XtraPuLP, nlpkkt200, 16, 16,  2.614825
XtraPuLP, nlpkkt240, 16, 1, 61.707191
XtraPuLP, nlpkkt240, 16, 2, 25.969922
XtraPuLP, nlpkkt240, 16, 4, 15.276572
XtraPuLP, nlpkkt240, 16, 8,  7.926793
XtraPuLP, nlpkkt240, 16, 16,  4.585385
XtraPuLP, 1cm_ped_35KR1, 16, 1,  1.868972
XtraPuLP, 1cm_ped_35KR1, 16, 2,  0.547675
XtraPuLP, 1cm_ped_35KR1, 16, 4,  0.260774
XtraPuLP, 1cm_ped_35KR1, 16, 8,  0.146849
XtraPuLP, 1cm_ped_35KR1, 16, 16,  0.093316
XtraPuLP, 1cm_ped_35KR2, 16, 1, 10.499700
XtraPuLP, 1cm_ped_35KR2, 16, 2,  4.642616
XtraPuLP, 1cm_ped_35KR2, 16, 4,  1.947905
XtraPuLP, 1cm_ped_35KR2, 16, 8,  0.802724
XtraPuLP, 1cm_ped_35KR2, 16, 16,  0.448034
XtraPuLP, 1cm_ped_35KR3, 16, 1, 80.813561
XtraPuLP, 1cm_ped_35KR3, 16, 2, 32.663120
XtraPuLP, 1cm_ped_35KR3, 16, 4, 14.572782
XtraPuLP, 1cm_ped_35KR3, 16, 8,  5.681415
XtraPuLP, 1cm_ped_35KR3, 16, 16,  2.900522
XtraPuLP, 1cm_ped_35KR4, 16, 1, 635.399419
XtraPuLP, 1cm_ped_35KR4, 16, 2, 227.195403
XtraPuLP, 1cm_ped_35KR4, 16, 4, 79.715212
XtraPuLP, 1cm_ped_35KR4, 16, 8, 41.847335
XtraPuLP, 1cm_ped_35KR4, 16, 16, 23.761327
PuLP, sk, 16, 1, 67.211582
PuLP, sk, 16, 16, 67.211582
PuLP, it, 16, 1, 31.799293
PuLP, it, 16, 16, 31.799293
PuLP, indochina, 16, 1, 8.098498
PuLP, indochina, 16, 16, 8.098498
PuLP, dbpedia, 16, 1, 69.687820
PuLP, dbpedia, 16, 16, 69.687820
PuLP, wikilinks, 16, 1, 467.169243
PuLP, wikilinks, 16, 16, 467.169243
PuLP, arabic, 16, 1, 15.591278
PuLP, arabic, 16, 16, 15.591278
PuLP, uk-2002, 16, 1,  9.248781
PuLP, uk-2002, 16, 16,  9.248781
PuLP, uk-2005, 16, 1, 33.583752
PuLP, uk-2005, 16, 16, 33.583752
PuLP, uk-2007, 16, 1, 70.519512
PuLP, uk-2007, 16, 16, 70.519512
PuLP, orkut, 16, 1, 18.084922
PuLP, orkut, 16, 16, 18.084922
PuLP, lj, 16, 1, 9.992527
PuLP, lj, 16, 16, 9.992527
PuLP, twitter, 16, 1, 3611.520924
PuLP, twitter, 16, 16, 3611.520924
PuLP, friendster, 16, 1, 1671.964735
PuLP, friendster, 16, 16, 1671.964735
PuLP, host, 16, 1, 2443.481901
PuLP, host, 16, 16, 2443.481901
PuLP, wdc12-pay, 16, 1, 1061.730291
PuLP, wdc12-pay, 16, 16, 1061.730291
PuLP, rmat_22, 16, 1, 14.280182
PuLP, rmat_22, 16, 16, 14.280182
PuLP, rmat_24, 16, 1, 147.262218
PuLP, rmat_24, 16, 16, 147.262218
PuLP, rmat_26, 16, 1, 1022.472061
PuLP, rmat_26, 16, 16, 1022.472061
PuLP, rmat_28, 16, 1, 5453.617911
PuLP, rmat_28, 16, 16, 5453.617911
PuLP, nlpkkt160, 16, 1,  3.782110
PuLP, nlpkkt160, 16, 16,  3.782110
PuLP, nlpkkt200, 16, 1,  6.381139
PuLP, nlpkkt200, 16, 16,  6.381139
PuLP, nlpkkt240, 16, 1, 10.532924
PuLP, nlpkkt240, 16, 16, 10.532924
PuLP, 1cm_ped_35KR1, 16, 1,  0.141730
PuLP, 1cm_ped_35KR1, 16, 16,  0.141730
PuLP, 1cm_ped_35KR2, 16, 1,  0.890512
PuLP, 1cm_ped_35KR2, 16, 16,  0.890512
PuLP, 1cm_ped_35KR3, 16, 1,  6.797631
PuLP, 1cm_ped_35KR3, 16, 16,  6.797631
PuLP, 1cm_ped_35KR4, 16, 1, 45.519425
PuLP, 1cm_ped_35KR4, 16, 16, 45.519425
ParMETIS, lj, 16, 1, 90.172
ParMETIS, lj, 16, 2, 87.560
ParMETIS, lj, 16, 4, 87.746
ParMETIS, lj, 16, 8, 79.863
ParMETIS, lj, 16, 16, 51.226
ParMETIS, indochina, 16, 16, 130.069
ParMETIS, orkut, 16, 1, 
ParMETIS, orkut, 16, 2, 290.748
ParMETIS, orkut, 16, 4, 190.003
ParMETIS, orkut, 16, 8, 156.946
ParMETIS, orkut, 16, 16, 109.545
ParMETIS, uk-2002, 16, 1, 195.790
ParMETIS, uk-2002, 16, 2, 127.553
ParMETIS, uk-2002, 16, 4, 106.192
ParMETIS, uk-2002, 16, 8, 87.614
ParMETIS, uk-2002, 16, 16, 85.040
ParMETIS, rmat_22, 16, 1, 178.308
ParMETIS, rmat_22, 16, 2, 183.757
ParMETIS, rmat_22, 16, 4, 176.163
ParMETIS, rmat_22, 16, 8, 176.227
ParMETIS, rmat_22, 16, 16, 126.376
ParMETIS, rmat_24, 16, 1, 
ParMETIS, rmat_24, 16, 2, 
ParMETIS, rmat_24, 16, 4, 2529.153
ParMETIS, rmat_24, 16, 8, 1517.345
ParMETIS, rmat_24, 16, 16, 923.036
ParMETIS, arabic, 16, 1, 
ParMETIS, arabic, 16, 2, 1572.711
ParMETIS, arabic, 16, 4, 1199.613
ParMETIS, arabic, 16, 8, 968.368
ParMETIS, arabic, 16, 16, 754.326
ParMETIS, nlpkkt160, 16, 1, 3.524
ParMETIS, nlpkkt160, 16, 2, 3.213
ParMETIS, nlpkkt160, 16, 4, 1.493
ParMETIS, nlpkkt160, 16, 8, 1.437
ParMETIS, nlpkkt160, 16, 16, 1.487
ParMETIS, nlpkkt200, 16, 1, 6.639
ParMETIS, nlpkkt200, 16, 2, 6.272
ParMETIS, nlpkkt200, 16, 4, 1.493
ParMETIS, nlpkkt200, 16, 8, 2.068
ParMETIS, nlpkkt200, 16, 16, 2.162
ParMETIS, nlpkkt240, 16, 1, 26.880
ParMETIS, nlpkkt240, 16, 2, 20.868
ParMETIS, nlpkkt240, 16, 4, 4.458
ParMETIS, nlpkkt240, 16, 8, 2.899
ParMETIS, nlpkkt240, 16, 16, 3.581
ParMETIS, 1cm_ped_35KR1, 16, 1, 0.171
ParMETIS, 1cm_ped_35KR1, 16, 2, 0.100
ParMETIS, 1cm_ped_35KR1, 16, 4, 0.262
ParMETIS, 1cm_ped_35KR1, 16, 8, 0.454
ParMETIS, 1cm_ped_35KR1, 16, 16, 0.630
ParMETIS, 1cm_ped_35KR2, 16, 1, 0.826
ParMETIS, 1cm_ped_35KR2, 16, 2, 0.424
ParMETIS, 1cm_ped_35KR2, 16, 4, 0.440
ParMETIS, 1cm_ped_35KR2, 16, 8, 0.554
ParMETIS, 1cm_ped_35KR2, 16, 16, 0.705
ParMETIS, 1cm_ped_35KR3, 16, 1, 5.628
ParMETIS, 1cm_ped_35KR3, 16, 2, 3.236
ParMETIS, 1cm_ped_35KR3, 16, 4, 2.047
ParMETIS, 1cm_ped_35KR3, 16, 8, 1.504
ParMETIS, 1cm_ped_35KR3, 16, 16, 1.218
ParMETIS, 1cm_ped_35KR4, 16, 1, 
ParMETIS, 1cm_ped_35KR4, 16, 2, 
ParMETIS, 1cm_ped_35KR4, 16, 4, 
ParMETIS, 1cm_ped_35KR4, 16, 8, 7.083
ParMETIS, 1cm_ped_35KR4, 16, 16, 4.601


==> plots/scaling_weak_bw.dat <==
Partitioner, Graph, AvgDegree, Parts, Nodes, ExecTime
XtraPuLP, RMAT, 16, 8, 8, 68.877090
XtraPuLP, RMAT, 32, 8, 8, 115.931851
XtraPuLP, RMAT, 64, 8, 8, 201.746960
XtraPuLP, RandER, 16, 8, 8, 27.790989
XtraPuLP, RandER, 32, 8, 8, 46.582482
XtraPuLP, RandER, 64, 8, 8, 65.080905
XtraPuLP, RandHD, 16, 8, 8,  7.360932
XtraPuLP, RandHD, 32, 8, 8, 12.880225
XtraPuLP, RandHD, 64, 8, 8, 25.894133
XtraPuLP, RMAT, 16, 16, 16, 81.685761
XtraPuLP, RMAT, 32, 16, 16, 124.974389
XtraPuLP, RMAT, 64, 16, 16, 240.228913
XtraPuLP, RandER, 16, 16, 16, 10.497159
XtraPuLP, RandER, 32, 16, 16, 35.358050
XtraPuLP, RandER, 64, 16, 16, 64.762714
XtraPuLP, RandHD, 16, 16, 16,  7.266175
XtraPuLP, RandHD, 32, 16, 16, 12.794791
XtraPuLP, RandHD, 64, 16, 16, 26.054113
XtraPuLP, RMAT, 16, 32, 32, 68.328572
XtraPuLP, RMAT, 32, 32, 32, 129.884530
XtraPuLP, RMAT, 64, 32, 32, 259.631809
XtraPuLP, RandER, 16, 32, 32, 11.322931
XtraPuLP, RandER, 32, 32, 32, 20.829401
XtraPuLP, RandER, 64, 32, 32, 65.358702
XtraPuLP, RandHD, 16, 32, 32,  7.228002
XtraPuLP, RandHD, 32, 32, 32, 13.071300
XtraPuLP, RandHD, 64, 32, 32, 26.406468
XtraPuLP, RMAT, 16, 64, 64, 76.422598
XtraPuLP, RMAT, 32, 64, 64, 146.015788
XtraPuLP, RMAT, 64, 64, 64, 271.318997
XtraPuLP, RandER, 16, 64, 64, 35.490259
XtraPuLP, RandER, 32, 64, 64, 19.429215
XtraPuLP, RandER, 64, 64, 64, 53.800125
XtraPuLP, RandHD, 16, 64, 64,  7.365355
XtraPuLP, RandHD, 32, 64, 64, 13.403785
XtraPuLP, RandHD, 64, 64, 64, 26.644576
XtraPuLP, RMAT, 16, 128, 128, 76.487486
XtraPuLP, RMAT, 32, 128, 128, 164.998779
XtraPuLP, RMAT, 64, 128, 128, 280.748147
XtraPuLP, RandER, 16, 128, 128, 22.134189
XtraPuLP, RandER, 32, 128, 128, 37.245621
XtraPuLP, RandER, 64, 128, 128, 73.903744
XtraPuLP, RandHD, 16, 128, 128,  8.174076
XtraPuLP, RandHD, 32, 128, 128, 13.879465
XtraPuLP, RandHD, 64, 128, 128, 27.316451
XtraPuLP, RMAT, 16, 256, 256, 87.475208
XtraPuLP, RMAT, 32, 256, 256, 155.346000
XtraPuLP, RMAT, 64, 256, 256, 270.363259
XtraPuLP, RandER, 16, 256, 256, 24.141039
XtraPuLP, RandER, 32, 256, 256, 44.090012
XtraPuLP, RandER, 64, 256, 256, 70.667400
XtraPuLP, RandHD, 16, 256, 256, 10.519879
XtraPuLP, RandHD, 32, 256, 256, 15.624756
XtraPuLP, RandHD, 64, 256, 256, 29.564657
XtraPuLP, RMAT, 16, 512, 512, 138.069765
XtraPuLP, RMAT, 32, 512, 512, 204.056378
XtraPuLP, RMAT, 64, 512, 512, 303.695072
XtraPuLP, RandER, 16, 512, 512, 27.169800
XtraPuLP, RandER, 32, 512, 512, 37.642210
XtraPuLP, RandER, 64, 512, 512, 75.887091
XtraPuLP, RandHD, 16, 512, 512, 18.188625
XtraPuLP, RandHD, 32, 512, 512, 21.405510
XtraPuLP, RandHD, 64, 512, 512, 32.458443
XtraPuLP, RMAT, 16, 1024, 1024, 176.049911
XtraPuLP, RMAT, 32, 1024, 1024, 245.580350
XtraPuLP, RMAT, 64, 1024, 1024, 370.132027
XtraPuLP, RandER, 16, 1024, 1024, 45.276908
XtraPuLP, RandER, 32, 1024, 1024, 56.576552
XtraPuLP, RandER, 64, 1024, 1024, 72.469032
XtraPuLP, RandHD, 16, 1024, 1024, 32.388863
XtraPuLP, RandHD, 32, 1024, 1024, 37.394534
XtraPuLP, RandHD, 64, 1024, 1024, 43.198770
XtraPuLP, RMAT, 16, 2048, 2048, 208.862227
XtraPuLP, RMAT, 32, 2048, 2048, 293.932725
XtraPuLP, RMAT, 64, 2048, 2048, 340.276595
XtraPuLP, RandER, 16, 2048, 2048, 81.777824
XtraPuLP, RandER, 32, 2048, 2048, 92.366703
XtraPuLP, RandER, 64, 2048, 2048, 110.585235
XtraPuLP, RandHD, 16, 2048, 2048, 68.519887
XtraPuLP, RandHD, 32, 2048, 2048, 75.646282
XtraPuLP, RandHD, 64, 2048, 2048, 81.034663
XtraPuLP, RMAT, 16, 4096, 4096, 387.629613
XtraPuLP, RMAT, 32, 4096, 4096, 576.130496
XtraPuLP, RandER, 16, 4096, 4096, 154.605036
XtraPuLP, RandER, 32, 4096, 4096, 166.887413
XtraPuLP, RandER, 64, 4096, 4096, 169.940850
XtraPuLP, RandHD, 16, 4096, 4096, 131.430504
XtraPuLP, RandHD, 32, 4096, 4096, 148.631086
XtraPuLP, RandHD, 64, 4096, 4096, 176.528678
XtraPuLP, RMAT, 16, 8192, 8192, 438.424427
XtraPuLP, RMAT, 32, 8192, 8192, 608.822153
XtraPuLP, RandER, 16, 8192, 8192, 346.395913
XtraPuLP, RandER, 32, 8192, 8192, 352.158138
XtraPuLP, RandER, 64, 8192, 8192, 380.561836
XtraPuLP, RandHD, 16, 8192, 8192, 335.417957
XtraPuLP, RandHD, 32, 8192, 8192, 378.192440
XtraPuLP, RandHD, 64, 8192, 8192, 357.048548

